Direct Electromechanical Actuation of the Shift Drum in Non-Synchronized Motorcycle Transmissions: From Actuator Sizing and Electronics Design to Closed-Loop Position Control

This thesis presents the direct electromechanical actuation of the shift drum in a non-synchronized motorcycle transmission. A DC motor drives the shift drum through a self-locking worm gear, so the entire foot shift mechanism is eliminated. As a reference, 84 manual gear changes of a large-displacement series-production motorcycle were measured on a chassis dynamometer; the mean shift time is 80 ms for upshifts and 92 ms for downshifts. The system design covers the complete chain from the mechanics to the software. The actuator motor is sized from inertia, friction and gear ratio. A dedicated shift controller is developed with supply filtering, signal conditioning for the position sensor and the incremental encoder, an H-bridge motor driver and a custom circuit board based on a SAMD21 microcontroller. The embedded firmware implements position control of the shift drum with a proportional controller, without inner speed or current loops. On a gearbox test rig, a gear change is completed in less than 80 ms without overshoot in a single measurement, below the mean of the manual reference shifts. The analysis reveals a trade-off in the choice of the worm gear ratio: at a ratio of 30, about 93% of the motor torque is needed to accelerate the motor shaft and the worm. A ratio of about 8 halves the required torque, but the worm gear then loses its self-locking. The measured shift times are published as an open dataset.

==> figures/data/cpu_load_port_a09.dat <==
t_us U_V
-11.857 -0.0038
-11.817 -0.0038
-11.797 0.0414
-11.777 -0.0038
-11.557 -0.0038
-11.536 0.0414
-11.516 -0.0038
-11.296 -0.0038
-11.236 0.0414
-11.176 -0.0038
-11.076 -0.0038
-11.056 0.0414
-11.036 -0.0038
-10.756 -0.0038
-10.716 0.0414
-10.656 -0.0038
-10.376 -0.0038
-10.356 0.0414
-10.336 -0.0038
-10.196 -0.0038
-10.176 0.0414
-10.156 -0.0038
-9.995 -0.0038
-9.975 0.0414
-9.955 -0.0038
-9.895 -0.0038
-9.875 0.0414
-9.855 -0.0038
-9.775 -0.0038
-9.755 0.0414
-9.735 -0.0038
-9.655 -0.0038
-9.615 0.0414
-9.555 -0.0038
-9.355 -0.0038
-9.295 0.0414
-9.235 -0.0038
-9.215 0.0414
-9.195 -0.0038
-9.015 -0.0038
-8.995 0.0414
-8.975 -0.0038
-8.955 -0.0038
-8.935 0.0414
-8.915 -0.0038
-8.655 -0.0038
-8.635 0.0414
-8.615 -0.0038
-8.534 -0.0038
-8.514 0.0414
-8.494 -0.0038
-8.394 -0.0038
-8.374 0.0414
-8.354 -0.0038
-8.334 -0.0038
-8.314 0.0414
-8.294 -0.0038
-8.194 -0.0038
-8.134 0.0414
-8.074 -0.0038
-7.714 -0.0038
-7.694 0.0414
-7.674 -0.0038
-7.594 -0.0038
-7.574 0.0414
-7.554 -0.0038
-7.354 -0.0038
-7.334 0.0414
-7.314 -0.0038
-7.054 -0.0038
-7.033 0.0414
-7.013 -0.0038
-6.973 -0.0038
-6.913 0.0414
-6.853 -0.0038
-6.813 -0.0038
-6.753 0.0414
-6.693 -0.0038
-6.573 -0.0038
-6.553 0.0414
-6.533 -0.0038
-6.513 -0.0038
-6.453 0.0414
-6.393 -0.0038
-6.373 0.0414
-6.353 -0.0038
-6.113 -0.0038
-6.093 0.0414
-6.073 -0.0038
-6.033 -0.0038
-6.013 0.0414
-5.993 -0.0038
-5.593 -0.0038
-5.532 0.0414
-5.492 -0.0038
-5.472 0.0414
-5.452 -0.0038
-5.392 -0.0038
-5.352 0.0414
-5.292 -0.0038
-5.252 -0.0038
-5.232 0.0414
-5.212 -0.0038
-5.052 -0.0038
-4.992 0.0414
-4.932 -0.0038
-4.872 -0.0038
-4.812 0.0414
-4.772 -0.0038
-4.752 0.0414
-4.732 -0.0038
-4.692 -0.0038
-4.672 0.0414
-4.652 -0.0038
-4.592 -0.0038
-4.532 0.0414
-4.512 0.0414
-4.452 -0.0038
-4.412 -0.0038
-4.372 0.0414
-4.332 -0.0038
-4.312 0.0414
-4.292 -0.0038
-3.511 -0.0038
-3.491 0.0414
-3.471 -0.0038
-3.411 -0.0038
-3.351 0.0414
-3.291 -0.0038
-3.031 -0.0038
-3.011 0.0414
-2.991 -0.0038
-2.971 -0.0038
-2.951 0.0414
-2.931 -0.0038
-2.871 -0.0038
-2.851 0.0414
-2.831 -0.0038
-2.711 -0.0038
-2.691 0.0414
-2.671 -0.0038
-2.390 -0.0038
-2.370 0.0414
-2.350 -0.0038
-2.330 -0.0038
-2.310 0.0414
-2.290 -0.0038
-2.270 -0.0038
-2.210 0.0414
-2.170 -0.0038
-2.150 0.0414
-2.130 -0.0038
-2.070 -0.0038
-2.050 0.0414
-2.030 -0.0038
-1.990 -0.0038
-1.950 0.0414
-1.890 -0.0038
-1.870 0.0414
-1.850 -0.0038
-1.350 -0.0038
-1.330 0.0414
-1.310 -0.0038
-1.290 -0.0038
-1.270 0.0414
-1.250 -0.0038
-1.110 -0.0038
-1.070 0.0414
-1.009 -0.0038
-0.949 -0.0038
-0.909 0.0414
-0.869 -0.0038
-0.829 0.0414
-0.769 -0.0038
-0.509 -0.0038
-0.489 0.0414
-0.469 -0.0038
-0.009 -0.0038
0.011 0.0414
0.031 -0.0038
0.051 3.8044
0.091 3.3057
0.131 3.3057
0.191 3.2604
0.211 3.2604
0.231 3.3057
0.251 3.2604
0.311 3.2604
0.331 3.3057
0.351 3.2604
0.431 3.2604
0.451 3.3057
0.472 3.2604
0.492 3.2604
0.512 3.3057
0.532 3.2604
0.632 3.2604
0.652 3.3057
0.672 3.2604
0.872 3.2604
0.892 3.3057
0.912 3.2604
1.072 3.2604
1.092 3.3057
1.112 3.2604
1.152 3.2604
1.172 3.3057
1.192 3.2604
1.772 3.2604
1.792 3.3057
1.812 3.2604
1.952 3.2604
1.973 3.3057
1.993 3.2604
2.013 3.2604
2.053 3.3057
2.093 3.2604
2.113 3.3057
2.133 3.2604
2.253 3.2604
2.273 3.3057
2.293 3.2604
2.313 3.2604
2.333 3.3057
2.353 3.2604
2.493 3.2604
2.513 3.3057
2.533 3.2604
2.553 3.2604
2.573 3.3057
2.593 3.2604
2.853 3.2604
2.913 3.3057
2.973 3.2604
2.993 3.3057
3.013 3.2604
3.133 3.2604
3.153 3.3057
3.173 3.2604
3.313 3.2604
3.333 3.3057
3.353 3.2604
3.894 3.2604
3.914 3.3057
3.934 3.2604
4.274 3.2604
4.294 3.3057
4.314 3.2604
4.394 3.2604
4.434 -0.1850
4.514 -0.0038
4.734 -0.0038
4.754 0.0414
4.774 -0.0038
4.954 -0.0038
5.015 0.0414
5.075 -0.0038
5.275 -0.0038
5.295 0.0414
5.315 -0.0038
5.675 -0.0038
5.695 0.0414
5.715 -0.0038
5.735 -0.0038
5.755 0.0414
5.775 -0.0038
5.875 -0.0038
5.895 0.0414
5.915 -0.0038
6.115 -0.0038
6.135 0.0414
6.155 -0.0038
6.516 -0.0038
6.536 0.0414
6.556 -0.0038
6.676 -0.0038
6.696 0.0414
6.716 -0.0038
7.136 -0.0038
7.156 0.0414
7.176 -0.0038
7.416 -0.0038
7.436 0.0414
7.456 -0.0038
8.017 -0.0038
8.037 0.0414
8.057 -0.0038
8.217 -0.0038
8.237 0.0414
8.257 -0.0038
9.057 -0.0038
9.077 0.0414
9.097 -0.0038
9.518 -0.0038
9.538 0.0414
9.558 -0.0038
10.078 -0.0038
10.098 0.0414
10.118 -0.0038
10.138 -0.0038
10.158 0.0414
10.178 -0.0038
10.618 -0.0038
10.658 0.0414
10.718 -0.0038
10.798 -0.0038
10.818 0.0414
10.838 -0.0038
10.958 -0.0038
10.979 0.0414
10.999 -0.0038
11.899 -0.0038
11.919 0.0414
11.939 -0.0038
12.179 -0.0038
12.199 0.0414
12.219 -0.0038
12.239 -0.0038
12.299 0.0414
12.359 -0.0038
12.399 -0.0038
12.419 0.0414
12.439 -0.0038
12.680 -0.0038
12.700 0.0414
12.720 -0.0038
13.140 -0.0038
13.160 0.0414
13.180 -0.0038
13.520 -0.0038
13.540 0.0414
13.560 -0.0038
14.921 -0.0038
14.941 0.0414
14.961 -0.0038
15.141 -0.0038
15.161 0.0414
15.181 -0.0038
15.421 -0.0038
15.441 0.0414
15.461 -0.0038
15.502 -0.0038
15.522 0.0414
15.542 -0.0038
15.662 -0.0038
15.682 0.0414
15.702 -0.0038
15.722 -0.0038
15.742 0.0414
15.762 -0.0038
15.782 -0.0038
15.802 0.0414
15.822 -0.0038
15.922 -0.0038
15.942 0.0414
15.962 -0.0038
16.122 -0.0038
16.142 0.0414
16.162 -0.0038
16.442 -0.0038
16.462 0.0414
16.482 -0.0038
16.622 -0.0038
16.642 0.0414
16.662 -0.0038
16.742 -0.0038
16.762 0.0414
16.782 -0.0038
17.163 -0.0038
17.183 0.0414
17.203 -0.0038
17.323 -0.0038
17.383 0.0414
17.443 -0.0038
17.543 -0.0038
17.563 0.0414
17.583 -0.0038
17.963 -0.0038
17.983 0.0414
18.003 -0.0038
18.083 -0.0038
18.103 0.0414
18.123 -0.0038
18.403 -0.0038
18.423 0.0414
18.443 -0.0038
18.524 -0.0038
18.544 0.0414
18.564 -0.0038
18.584 -0.0038
18.604 0.0414
18.624 -0.0038
19.044 -0.0038
19.104 0.0414
19.164 -0.0038
19.264 -0.0038
19.284 0.0414
19.304 -0.0038
20.405 -0.0038
20.425 0.0414
20.445 -0.0038
20.965 -0.0038
21.025 0.0414
21.085 -0.0038
21.145 0.0414
21.205 -0.0038
21.285 -0.0038
21.305 0.0414
21.325 -0.0038
21.405 -0.0038
21.425 0.0414
21.445 -0.0038
21.526 -0.0038
21.546 0.0414
21.566 -0.0038
22.546 -0.0038
22.586 0.0414
22.646 -0.0038
22.786 -0.0038
22.806 0.0414
22.826 -0.0038
23.087 -0.0038
23.107 0.0414
23.127 -0.0038
23.167 -0.0038
23.187 0.0414
23.207 -0.0038
23.567 -0.0038
23.587 0.0414
23.607 -0.0038
23.707 -0.0038
23.767 0.0414
23.807 -0.0038
23.827 0.0414
23.847 -0.0038
23.867 -0.0038
23.887 0.0414
23.907 -0.0038
23.967 -0.0038
24.027 0.0414
24.047 0.0414
24.107 -0.0038
24.247 -0.0038
24.267 0.0414
24.287 -0.0038
24.808 -0.0038
24.828 0.0414
24.848 -0.0038
24.988 -0.0038
25.008 0.0414
25.028 -0.0038
25.148 -0.0038
25.168 0.0414
25.188 -0.0038
25.228 -0.0038
25.268 0.0414
25.328 -0.0038
25.808 -0.0038
25.868 0.0414
25.928 -0.0038
25.948 0.0414
25.968 -0.0038
26.349 -0.0038
26.369 0.0414
26.389 -0.0038
26.969 -0.0038
26.989 0.0414
27.009 -0.0038
27.209 -0.0038
27.269 0.0414
27.329 -0.0038
27.830 -0.0038
27.870 0.0414
27.930 -0.0038
28.270 -0.0038
28.290 0.0414
28.310 -0.0038
28.450 -0.0038
28.470 0.0414
28.490 -0.0038
28.510 -0.0038
28.550 0.0414
28.610 -0.0038
29.171 -0.0038
29.211 0.0414
29.271 -0.0038
29.451 -0.0038
29.471 0.0414
29.491 -0.0038
29.591 -0.0038
29.611 0.0414
29.631 -0.0038
29.711 -0.0038
29.771 0.0414
29.831 -0.0038
30.832 -0.0038
30.852 0.0414
30.872 -0.0038
30.892 -0.0038
30.912 0.0414
30.932 -0.0038
31.292 -0.0038
31.312 0.0414
31.332 -0.0038
31.532 -0.0038
31.592 0.0414
31.652 -0.0038
31.692 -0.0038
31.712 0.0414
31.732 -0.0038
31.812 -0.0038
31.832 0.0414
31.852 -0.0038
32.593 -0.0038
32.613 0.0414
32.633 -0.0038
32.693 -0.0038
32.713 0.0414
32.733 -0.0038
32.793 -0.0038
32.813 0.0414
32.833 -0.0038
33.153 -0.0038
33.173 0.0414
33.193 -0.0038
33.333 -0.0038
33.353 0.0414
33.373 -0.0038
33.534 -0.0038
33.554 0.0414
33.574 -0.0038
33.654 -0.0038
33.674 0.0414
33.694 -0.0038
34.054 -0.0038
34.114 0.0414
34.174 -0.0038
34.414 -0.0038
34.434 0.0414
34.454 -0.0038
34.614 -0.0038
34.634 0.0414
34.654 -0.0038
34.814 -0.0038
34.834 0.0414
34.854 -0.0038
35.315 -0.0038
35.335 0.0414
35.355 -0.0038
35.435 -0.0038
35.455 0.0414
35.475 -0.0038
35.675 -0.0038
35.695 0.0414
35.715 -0.0038
36.255 -0.0038
36.295 0.0414
36.335 -0.0038
36.355 0.0414
36.375 -0.0038
36.495 -0.0038
36.516 0.0414
36.536 -0.0038
36.736 -0.0038
36.756 0.0414
36.776 -0.0038
36.976 -0.0038
36.996 0.0414
37.016 -0.0038
37.376 -0.0038
37.396 0.0414
37.416 -0.0038
37.496 -0.0038
37.516 0.0414
37.536 -0.0038
37.676 -0.0038
37.696 0.0414
37.716 -0.0038
37.876 -0.0038
37.936 0.0414
37.976 0.0414
38.037 -0.0038
38.257 -0.0038
38.277 0.0414
38.297 -0.0038
38.417 -0.0038
38.437 0.0414
38.457 -0.0038
38.757 -0.0038
38.777 0.0414
38.797 -0.0038
39.477 -0.0038
39.497 0.0414
39.517 -0.0038
39.718 -0.0038
39.738 0.0414
39.758 -0.0038
39.838 -0.0038
39.858 0.0414
39.878 -0.0038
40.078 -0.0038
40.138 0.0414
40.198 -0.0038
40.458 -0.0038
40.478 0.0414
40.498 -0.0038
40.778 -0.0038
40.798 0.0414
40.818 -0.0038
41.159 -0.0038
41.179 0.0414
41.199 -0.0038
41.219 -0.0038
41.239 0.0414
41.259 -0.0038
41.459 -0.0038
41.479 0.0414
41.499 -0.0038
41.839 -0.0038
41.859 0.0414
41.879 -0.0038
42.239 -0.0038
42.259 0.0414
42.279 -0.0038
42.299 -0.0038
42.319 0.0414
42.339 -0.0038
42.520 -0.0038
42.540 0.0414
42.560 -0.0038
42.840 -0.0038
42.880 0.0414
42.940 -0.0038
43.060 -0.0038
43.080 0.0414
43.100 -0.0038
43.160 -0.0038
43.180 0.0414
43.200 -0.0038
43.280 -0.0038
43.300 0.0414
43.320 -0.0038
43.380 -0.0038
43.400 0.0414
43.420 -0.0038
43.520 -0.0038
43.540 0.0414
43.560 -0.0038
43.580 -0.0038
43.600 0.0414
43.620 -0.0038
43.640 -0.0038
43.660 0.0414
43.680 -0.0038
43.980 -0.0038
44.000 0.0414
44.021 -0.0038
44.141 -0.0038
44.161 0.0414
44.181 -0.0038
44.201 -0.0038
44.221 0.0414
44.241 -0.0038
44.541 -0.0038
44.561 0.0414
44.581 -0.0038
45.361 -0.0038
45.381 0.0414
45.401 -0.0038
45.862 -0.0038
45.882 0.0414
45.902 -0.0038
45.982 -0.0038
46.002 0.0414
46.022 -0.0038
46.162 -0.0038
46.182 0.0414
46.202 -0.0038
46.742 -0.0038
46.762 0.0414
46.782 -0.0038
46.842 -0.0038
46.902 0.0414
46.962 -0.0038
47.123 -0.0038
47.143 0.0414
47.163 -0.0038
47.183 -0.0038
47.243 0.0414
47.303 -0.0038
47.483 -0.0038
47.503 0.0414
47.523 -0.0038
47.543 -0.0038
47.563 0.0414
47.583 -0.0038
49.084 -0.0038
49.104 0.0414
49.124 -0.0038
49.164 -0.0038
49.184 0.0414
49.204 -0.0038
49.444 -0.0038
49.464 0.0414
49.484 -0.0038
49.504 -0.0038
49.524 0.0414
49.544 -0.0038
49.564 -0.0038
49.584 0.0414
49.604 -0.0038
49.884 -0.0038
49.904 0.0414
49.924 -0.0038
50.045 -0.0038
50.065 0.0414
50.085 -0.0038
50.145 -0.0038
50.165 0.0414
50.185 -0.0038
50.265 -0.0038
50.285 0.0414
50.305 -0.0038
50.845 -0.0038
50.865 0.0414
50.885 -0.0038
50.985 -0.0038
51.005 0.0414
51.025 -0.0038
51.125 -0.0038
51.185 0.0414
51.245 -0.0038
51.606 -0.0038
51.626 0.0414
51.646 -0.0038
51.866 -0.0038
51.886 0.0414
51.906 -0.0038
51.926 -0.0038
51.946 0.0414
51.966 -0.0038
52.106 -0.0038
52.126 0.0414
52.146 -0.0038
52.206 -0.0038
52.226 0.0414
52.246 -0.0038
52.326 -0.0038
52.346 0.0414
52.366 -0.0038
52.426 -0.0038
52.446 0.0414
52.466 -0.0038
52.486 -0.0038
52.506 0.0414
52.526 -0.0038
52.686 -0.0038
52.706 0.0414
52.726 -0.0038
52.886 -0.0038
52.906 0.0414
52.926 -0.0038
53.367 -0.0038
53.387 0.0414
53.407 -0.0038
53.687 -0.0038
53.707 0.0414
53.727 -0.0038
53.747 -0.0038
53.767 0.0414
53.787 -0.0038
54.007 -0.0038
54.027 0.0414
54.047 -0.0038
54.287 -0.0038
54.307 0.0414
54.327 -0.0038
54.588 -0.0038
54.608 0.0414
54.628 -0.0038
54.908 -0.0038
54.928 0.0414
54.948 -0.0038
55.568 -0.0038
55.588 0.0414
55.608 -0.0038
56.269 -0.0038
56.289 0.0414
56.309 -0.0038
56.549 -0.0038
56.569 0.0414
56.589 -0.0038
56.629 -0.0038
56.649 0.0414
56.669 -0.0038
56.709 -0.0038
56.729 0.0414
56.749 -0.0038
57.089 -0.0038
57.109 0.0414
57.129 -0.0038
57.349 -0.0038
57.369 0.0414
57.389 -0.0038
57.670 -0.0038
57.690 0.0414
57.710 -0.0038
57.830 -0.0038
57.850 0.0414
57.870 -0.0038
58.250 -0.0038
58.270 0.0414
58.290 -0.0038
58.670 -0.0038
58.690 0.0414
58.710 -0.0038
58.850 -0.0038
58.870 0.0414
58.890 -0.0038
58.930 -0.0038
58.970 0.0414
59.010 -0.0038
59.030 0.0414
59.051 -0.0038
59.671 -0.0038
59.691 0.0414
59.711 -0.0038
59.891 -0.0038
59.911 0.0414
59.931 -0.0038
60.011 -0.0038
60.031 0.0414
60.051 -0.0038
60.311 -0.0038
60.331 0.0414
60.351 -0.0038
60.451 -0.0038
60.471 0.0414
60.491 -0.0038
60.912 -0.0038
60.932 0.0414
60.952 -0.0038
61.292 -0.0038
61.312 0.0414
61.332 -0.0038
61.472 -0.0038
61.492 0.0414
61.512 -0.0038
62.493 -0.0038
62.513 0.0414
62.533 -0.0038
62.553 -0.0038
62.573 0.0414
62.593 -0.0038
62.733 -0.0038
62.753 0.0414
62.773 -0.0038
63.754 -0.0038
63.774 0.0414
63.794 -0.0038
63.954 -0.0038
63.974 0.0414
63.994 -0.0038
64.154 -0.0038
64.214 0.0414
64.274 -0.0038
64.634 -0.0038
64.674 0.0414
64.734 -0.0038
65.095 -0.0038
65.115 0.0414
65.135 -0.0038
65.175 -0.0038
65.195 0.0414
65.215 -0.0038
65.355 -0.0038
65.375 0.0414
65.395 -0.0038
65.495 -0.0038
65.515 0.0414
65.535 -0.0038
65.555 -0.0038
65.575 0.0414
65.595 -0.0038
65.655 -0.0038
65.675 0.0414
65.695 -0.0038
65.735 -0.0038
65.755 0.0414
65.775 -0.0038
66.095 -0.0038
66.155 0.0414
66.195 -0.0038
66.215 0.0414
66.235 -0.0038
66.275 -0.0038
66.295 0.0414
66.315 -0.0038
66.435 -0.0038
66.455 0.0414
66.475 -0.0038
66.656 -0.0038
66.676 0.0414
66.696 -0.0038
66.736 -0.0038
66.756 0.0414
66.776 -0.0038
66.916 -0.0038
66.936 0.0414
66.956 -0.0038
67.036 -0.0038
67.056 0.0414
67.076 -0.0038
67.116 -0.0038
67.136 0.0414
67.156 -0.0038
67.176 -0.0038
67.196 0.0414
67.216 -0.0038
67.256 -0.0038
67.276 0.0414
67.296 -0.0038
67.376 -0.0038
67.396 0.0414
67.416 -0.0038
67.656 -0.0038
67.676 0.0414
67.696 -0.0038
67.836 -0.0038
67.856 0.0414
67.876 -0.0038
67.956 -0.0038
67.976 0.0414
67.996 -0.0038
68.337 -0.0038
68.357 0.0414
68.377 -0.0038
68.677 -0.0038
68.697 0.0414
68.717 -0.0038
68.777 -0.0038
68.797 0.0414
68.817 -0.0038
68.897 -0.0038
68.917 0.0414
68.937 -0.0038
69.297 -0.0038
69.317 0.0414
69.337 -0.0038
69.477 -0.0038
69.497 0.0414
69.517 -0.0038
69.537 -0.0038
69.557 0.0414
69.578 -0.0038
69.618 -0.0038
69.638 0.0414
69.658 -0.0038
69.678 -0.0038
69.698 0.0414
69.718 -0.0038
69.878 -0.0038
69.938 0.0414
69.998 -0.0038
70.378 -0.0038
70.418 0.0414
70.478 -0.0038
70.518 -0.0038
70.578 0.0414
70.638 -0.0038
70.658 0.0414
70.678 -0.0038
70.938 -0.0038
70.958 0.0414
70.978 -0.0038
71.159 -0.0038
71.179 0.0414
71.199 -0.0038
71.599 -0.0038
71.619 0.0414
71.639 -0.0038
71.759 -0.0038
71.799 0.0414
71.859 -0.0038
72.299 -0.0038
72.339 0.0414
72.399 -0.0038
72.419 0.0414
72.439 -0.0038
72.459 -0.0038
72.479 0.0414
72.499 -0.0038
72.820 -0.0038
72.840 0.0414
72.860 -0.0038
73.000 -0.0038
73.020 0.0414
73.040 -0.0038
73.320 -0.0038
73.340 0.0414
73.360 -0.0038
73.380 -0.0038
73.400 0.0414
73.420 -0.0038
73.440 -0.0038
73.460 0.0414
73.480 -0.0038
73.560 -0.0038
73.580 0.0414
73.600 -0.0038
73.620 -0.0038
73.640 0.0414
73.660 -0.0038
73.720 -0.0038
73.740 0.0414
73.760 -0.0038
73.940 -0.0038
73.960 0.0414
73.980 -0.0038
74.020 -0.0038
74.040 0.0414
74.060 -0.0038
74.241 -0.0038
74.261 0.0414
74.281 -0.0038
74.361 -0.0038
74.381 0.0414
74.401 -0.0038
74.741 -0.0038
74.801 0.0414
74.861 -0.0038
74.901 -0.0038
74.921 0.0414
74.941 -0.0038
75.101 -0.0038
75.121 0.0414
75.141 -0.0038
75.281 -0.0038
75.321 0.0414
75.361 -0.0038
75.381 0.0414
75.401 -0.0038
75.501 -0.0038
75.521 0.0414
75.541 -0.0038
75.742 -0.0038
75.802 0.0414
75.862 -0.0038
76.222 -0.0038
76.242 0.0414
76.262 -0.0038
76.602 -0.0038
76.622 0.0414
76.642 -0.0038
76.662 -0.0038
76.682 0.0414
76.702 -0.0038
76.842 -0.0038
76.862 0.0414
76.882 -0.0038
76.982 -0.0038
77.002 0.0414
77.022 -0.0038
77.123 -0.0038
77.143 0.0414
77.163 -0.0038
77.323 -0.0038
77.363 0.0414
77.423 -0.0038
77.703 -0.0038
77.723 0.0414
77.743 -0.0038
77.803 -0.0038
77.823 0.0414
77.843 -0.0038
77.903 -0.0038
77.923 0.0414
77.943 -0.0038
78.003 -0.0038
78.023 0.0414
78.043 -0.0038
78.083 -0.0038
78.103 0.0414
78.123 -0.0038
78.263 -0.0038
78.283 0.0414
78.303 -0.0038
78.664 -0.0038
78.684 0.0414
78.704 -0.0038
78.904 -0.0038
78.924 0.0414
78.944 -0.0038
79.064 -0.0038
79.124 0.0414
79.184 -0.0038
79.324 -0.0038
79.384 0.0414
79.444 -0.0038
79.484 -0.0038
79.504 0.0414
79.524 -0.0038
79.644 -0.0038
79.664 0.0414
79.684 -0.0038
79.704 -0.0038
79.724 0.0414
79.744 -0.0038
79.804 -0.0038
79.824 0.0414
79.844 -0.0038
80.044 -0.0038
80.064 0.0414
80.085 -0.0038
80.245 -0.0038
80.265 0.0414
80.285 -0.0038
80.445 -0.0038
80.465 0.0414
80.485 -0.0038
80.505 -0.0038
80.525 0.0414
80.545 -0.0038
80.665 -0.0038
80.685 0.0414
80.705 -0.0038
80.905 -0.0038
80.945 0.0414
81.005 -0.0038
81.025 -0.0038
81.085 0.0414
81.145 -0.0038
81.185 -0.0038
81.205 0.0414
81.225 -0.0038
81.325 -0.0038
81.365 0.0414
81.425 -0.0038
81.646 -0.0038
81.666 0.0414
81.686 -0.0038
81.786 -0.0038
81.806 0.0414
81.826 -0.0038
81.966 -0.0038
81.986 0.0414
82.006 -0.0038
82.126 -0.0038
82.146 0.0414
82.166 -0.0038
82.226 -0.0038
82.246 0.0414
82.266 -0.0038
82.726 -0.0038
82.786 0.0414
82.846 -0.0038
83.006 -0.0038
83.026 0.0414
83.046 -0.0038
83.407 -0.0038
83.427 0.0414
83.447 -0.0038
83.947 -0.0038
83.967 0.0414
83.987 -0.0038
84.227 -0.0038
84.247 0.0414
84.267 -0.0038
84.307 -0.0038
84.327 0.0414
84.347 -0.0038
84.507 -0.0038
84.527 0.0414
84.547 -0.0038
84.768 -0.0038
84.788 0.0414
84.808 -0.0038
84.908 -0.0038
84.928 0.0414
84.948 -0.0038
85.208 -0.0038
85.228 0.0414
85.248 -0.0038
85.368 -0.0038
85.428 0.0414
85.488 -0.0038
85.948 -0.0038
85.968 0.0414
85.988 -0.0038
86.028 -0.0038
86.048 0.0414
86.068 -0.0038
86.129 -0.0038
86.149 0.0414
86.169 -0.0038
86.209 -0.0038
86.229 0.0414
86.249 -0.0038
86.329 -0.0038
86.349 0.0414
86.369 -0.0038
86.569 -0.0038
86.589 0.0414
86.609 -0.0038
86.629 -0.0038
86.649 0.0414
86.669 -0.0038
87.089 -0.0038
87.109 0.0414
87.129 -0.0038
87.169 -0.0038
87.189 0.0414
87.209 -0.0038
87.229 -0.0038
87.249 0.0414
87.269 -0.0038
87.469 -0.0038
87.489 0.0414
87.509 -0.0038
87.569 -0.0038
87.590 0.0414
87.610 -0.0038
87.670 -0.0038
87.690 0.0414
87.710 -0.0038
87.830 -0.0038
87.850 0.0414
87.870 -0.0038
87.910 -0.0038
87.930 0.0414
87.950 -0.0038
88.250 -0.0038
88.270 0.0414
88.290 -0.0038
88.390 -0.0038
88.410 0.0414
88.430 -0.0038
88.470 -0.0038
88.530 0.0414
88.590 -0.0038
88.630 -0.0038
88.650 0.0414
88.670 -0.0038
88.690 -0.0038
88.710 0.0414
88.730 -0.0038
88.830 -0.0038
88.850 0.0414
88.870 -0.0038
88.970 -0.0038
88.990 0.0414
89.010 -0.0038
89.231 -0.0038
89.251 0.0414
89.271 -0.0038
89.291 -0.0038
89.351 0.0414
89.411 -0.0038
89.431 0.0414
89.451 -0.0038
89.491 -0.0038
89.511 0.0414
89.531 -0.0038
90.051 -0.0038
90.071 0.0414
90.091 -0.0038
90.111 -0.0038
90.151 0.0414
90.211 -0.0038
90.231 -0.0038
90.251 0.0414
90.271 -0.0038
90.491 -0.0038
90.511 0.0414
90.531 -0.0038
91.052 -0.0038
91.092 0.0414
91.132 -0.0038
91.192 0.0414
91.252 -0.0038
91.332 -0.0038
91.352 0.0414
91.372 -0.0038
91.612 -0.0038
91.632 0.0414
91.652 -0.0038
91.712 -0.0038
91.732 0.0414
91.752 -0.0038
91.852 -0.0038
91.872 0.0414
91.892 -0.0038
91.932 -0.0038
91.952 0.0414
91.972 -0.0038
92.133 -0.0038
92.153 0.0414
92.173 -0.0038
92.233 -0.0038
92.253 0.0414
92.273 -0.0038
92.573 -0.0038
92.593 0.0414
92.613 -0.0038
92.753 -0.0038
92.773 0.0414
92.793 -0.0038
93.573 -0.0038
93.594 0.0414
93.614 -0.0038
94.114 -0.0038
94.134 0.0414
94.154 -0.0038
94.374 -0.0038
94.394 0.0414
94.414 -0.0038
94.494 -0.0038
94.514 0.0414
94.534 -0.0038
94.554 -0.0038
94.574 0.0414
94.594 -0.0038
94.894 -0.0038
94.914 0.0414
94.934 -0.0038
95.014 -0.0038
95.034 0.0414
95.054 -0.0038
95.095 -0.0038
95.115 0.0414
95.135 -0.0038
95.495 -0.0038
95.515 0.0414
95.535 -0.0038
95.735 -0.0038
95.755 0.0414
95.775 -0.0038
95.875 -0.0038
95.895 0.0414
95.915 -0.0038
95.935 -0.0038
95.955 0.0414
95.975 -0.0038
96.015 -0.0038
96.075 0.0414
96.135 -0.0038
96.175 -0.0038
96.195 0.0414
96.215 -0.0038
96.736 -0.0038
96.756 0.0414
96.776 -0.0038
96.836 -0.0038
96.856 0.0414
96.876 -0.0038
97.236 -0.0038
97.256 0.0414
97.276 -0.0038
97.336 -0.0038
97.356 0.0414
97.376 -0.0038
97.396 -0.0038
97.456 0.0414
97.516 -0.0038
97.636 -0.0038
97.656 0.0414
97.676 -0.0038
97.856 -0.0038
97.876 0.0414
97.896 -0.0038
97.916 -0.0038
97.956 0.0414
98.016 -0.0038
98.237 -0.0038
98.257 0.0414
98.277 -0.0038
98.337 -0.0038
98.397 0.0414
98.457 -0.0038
98.477 -0.0038
98.497 0.0414
98.517 -0.0038
98.617 -0.0038
98.657 0.0414
98.697 -0.0038
98.717 0.0414
98.737 -0.0038
98.777 -0.0038
98.797 0.0414
98.817 -0.0038
98.877 -0.0038
98.897 0.0414
98.917 -0.0038
98.937 -0.0038
98.997 0.0414
99.057 -0.0038
99.097 -0.0038
99.117 0.0414
99.137 -0.0038
99.237 -0.0038
99.257 0.0414
99.277 -0.0038
99.397 -0.0038
99.417 0.0414
99.437 -0.0038
100.678 -0.0038
100.698 0.0414
100.718 -0.0038
100.778 -0.0038
100.798 0.0414
100.818 -0.0038
100.838 -0.0038
100.858 0.0414
100.878 -0.0038
100.898 -0.0038
100.918 0.0414
100.938 -0.0038
101.038 -0.0038
101.098 0.0414
101.159 -0.0038
101.319 -0.0038
101.339 0.0414
101.359 -0.0038
101.739 -0.0038
101.759 0.0414
101.779 -0.0038
102.119 -0.0038
102.139 0.0414
102.159 -0.0038
103.100 -0.0038
103.120 0.0414
103.140 -0.0038
103.420 -0.0038
103.440 0.0414
103.460 -0.0038
103.920 -0.0038
103.940 0.0414
103.960 -0.0038
104.080 -0.0038
104.101 0.0414
104.121 -0.0038
104.141 -0.0038
104.161 0.0414
104.181 -0.0038
104.341 -0.0038
104.361 0.0414
104.381 -0.0038
104.501 -0.0038
104.541 0.0414
104.581 -0.0038
104.601 0.0414
104.621 -0.0038
104.721 -0.0038
104.741 0.0414
104.761 -0.0038
105.021 -0.0038
105.041 0.0414
105.061 -0.0038
105.141 -0.0038
105.161 0.0414
105.181 -0.0038
105.241 -0.0038
105.261 0.0414
105.281 -0.0038
105.722 -0.0038
105.742 0.0414
105.762 -0.0038
105.962 -0.0038
105.982 0.0414
106.002 -0.0038
106.342 -0.0038
106.362 0.0414
106.382 -0.0038
106.442 -0.0038
106.502 0.0414
106.562 -0.0038
106.682 -0.0038
106.702 0.0414
106.722 -0.0038
106.922 -0.0038
106.942 0.0414
106.962 -0.0038
107.082 -0.0038
107.143 0.0414
107.203 -0.0038
107.343 -0.0038
107.363 0.0414
107.383 -0.0038
107.503 -0.0038
107.523 0.0414
107.543 -0.0038
107.903 -0.0038
107.963 0.0414
108.023 -0.0038
108.163 -0.0038
108.183 0.0414
108.203 -0.0038
108.363 -0.0038
108.403 0.0414
108.463 -0.0038
108.503 -0.0038
108.523 0.0414
108.543 -0.0038
108.563 -0.0038
108.583 0.0414
108.603 -0.0038
108.964 -0.0038
108.984 0.0414
109.004 -0.0038
109.344 -0.0038
109.364 0.0414
109.384 -0.0038
109.584 -0.0038
109.604 0.0414
109.624 -0.0038
109.744 -0.0038
109.784 0.0414
109.844 -0.0038
109.864 0.0414
109.884 -0.0038
109.904 -0.0038
109.924 0.0414
109.944 -0.0038
110.565 -0.0038
110.605 0.0414
110.665 -0.0038
110.725 -0.0038
110.745 0.0414
110.765 -0.0038
110.805 -0.0038
110.825 0.0414
110.845 -0.0038
111.005 -0.0038
111.025 0.0414
111.045 -0.0038
111.305 -0.0038
111.345 0.0414
111.405 -0.0038
111.585 -0.0038
111.605 0.0414
111.626 -0.0038
111.846 -0.0038
111.866 0.0414
111.886 -0.0038
112.126 -0.0038
112.146 0.0414
112.166 -0.0038
112.286 -0.0038
112.306 0.0414
112.326 -0.0038
112.386 -0.0038
112.406 0.0414
112.426 -0.0038
112.766 -0.0038
112.786 0.0414
112.806 -0.0038
112.966 -0.0038
112.986 0.0414
113.006 -0.0038
113.447 -0.0038
113.467 0.0414
113.487 -0.0038
113.687 -0.0038
113.707 0.0414
113.727 -0.0038
113.867 -0.0038
113.887 0.0414
113.907 -0.0038
114.227 -0.0038
114.287 0.0414
114.347 -0.0038
114.848 -0.0038
114.868 0.0414
114.888 -0.0038
115.108 -0.0038
115.128 0.0414
115.148 -0.0038
115.448 -0.0038
115.468 0.0414
115.488 -0.0038
115.968 -0.0038
115.988 0.0414
116.008 -0.0038
116.068 -0.0038
116.129 0.0414
116.189 -0.0038
116.609 -0.0038
116.629 0.0414
116.649 -0.0038
116.749 -0.0038
116.769 0.0414
116.789 -0.0038
116.929 -0.0038
116.949 0.0414
116.969 -0.0038
117.169 -0.0038
117.209 0.0414
117.269 -0.0038
117.469 -0.0038
117.529 0.0414
117.589 -0.0038
117.670 -0.0038
117.710 0.0414
117.770 -0.0038
117.850 -0.0038
117.910 0.0414
117.970 -0.0038
118.010 -0.0038
118.030 0.0414
118.050 -0.0038
118.150 -0.0038
118.170 0.0414
118.190 -0.0038
118.630 -0.0038
118.670 0.0414
118.730 -0.0038
118.770 -0.0038
118.790 0.0414
118.810 -0.0038
118.850 -0.0038
118.910 0.0414
118.950 -0.0038
118.970 0.0414
118.990 -0.0038
119.251 -0.0038
119.271 0.0414
119.291 -0.0038
119.591 -0.0038
119.611 0.0414
119.631 -0.0038
119.691 -0.0038
119.711 0.0414
119.731 -0.0038
119.791 -0.0038
119.811 0.0414
119.831 -0.0038
119.991 -0.0038
120.011 0.0414
120.031 -0.0038
120.151 -0.0038
120.171 0.0414
120.191 -0.0038
120.311 -0.0038
120.331 0.0414
120.351 -0.0038
120.431 -0.0038
120.451 0.0414
120.471 -0.0038
120.531 -0.0038
120.551 0.0414
120.571 -0.0038
120.772 -0.0038
120.832 0.0414
120.892 0.0414
120.952 -0.0038
120.972 -0.0038
120.992 0.0414
121.012 -0.0038
121.332 -0.0038
121.372 0.0414
121.412 -0.0038
121.432 0.0414
121.452 -0.0038
121.552 -0.0038
121.572 0.0414
121.592 -0.0038
121.632 -0.0038
121.652 0.0414
121.672 -0.0038
121.852 -0.0038
121.872 0.0414
121.892 -0.0038
122.072 -0.0038
122.092 0.0414
122.112 -0.0038
122.293 -0.0038
122.333 0.0414
122.393 -0.0038
122.513 -0.0038
122.533 0.0414
122.553 -0.0038
122.613 -0.0038
122.633 0.0414
122.653 -0.0038
122.733 -0.0038
122.753 0.0414
122.773 -0.0038
122.933 -0.0038
122.993 0.0414
123.053 -0.0038
123.133 -0.0038
123.153 0.0414
123.173 -0.0038
123.253 -0.0038
123.273 0.0414
123.293 -0.0038
123.333 -0.0038
123.353 0.0414
123.373 -0.0038
123.674 -0.0038
123.694 0.0414
123.714 -0.0038
124.314 -0.0038
124.334 0.0414
124.354 -0.0038
124.574 -0.0038
124.594 0.0414
124.614 -0.0038
124.714 -0.0038
124.754 0.0414
124.814 -0.0038
124.954 -0.0038
124.974 0.0414
124.994 -0.0038
125.014 -0.0038
125.034 0.0414
125.054 -0.0038
125.235 -0.0038
125.255 0.0414
125.275 -0.0038
125.315 -0.0038
125.335 0.0414
125.355 -0.0038
125.475 -0.0038
125.495 0.0414
125.515 -0.0038
125.575 -0.0038
125.595 0.0414
125.615 -0.0038
125.635 -0.0038
125.655 0.0414
125.675 -0.0038
125.775 -0.0038
125.795 0.0414
125.815 -0.0038
125.895 -0.0038
125.915 0.0414
125.935 -0.0038
126.055 -0.0038
126.095 0.0414
126.115 -0.0038
126.135 0.0414
126.155 0.0414
126.215 -0.0038
126.335 -0.0038
126.395 0.0414
126.455 -0.0038
126.475 0.0414
126.495 -0.0038
126.515 -0.0038
126.535 0.0414
126.555 -0.0038
126.996 -0.0038
127.016 0.0414
127.036 -0.0038
127.056 -0.0038
127.076 0.0414
127.096 -0.0038
127.156 -0.0038
127.176 0.0414
127.196 -0.0038
127.216 -0.0038
127.236 0.0414
127.256 -0.0038
127.876 -0.0038
127.896 0.0414
127.916 -0.0038
127.956 -0.0038
127.976 0.0414
127.996 -0.0038
128.116 -0.0038
128.137 0.0414
128.157 -0.0038
128.317 -0.0038
128.337 0.0414
128.357 -0.0038
128.977 -0.0038
128.997 0.0414
129.017 -0.0038
129.517 -0.0038
129.537 0.0414
129.557 -0.0038
129.718 -0.0038
129.778 0.0414
129.838 -0.0038
130.598 -0.0038
130.618 0.0414
130.638 -0.0038
130.938 -0.0038
130.958 0.0414
130.978 -0.0038
131.239 -0.0038
131.259 0.0414
131.279 -0.0038
131.319 -0.0038
131.339 0.0414
131.359 -0.0038
131.379 -0.0038
131.399 0.0414
131.419 -0.0038
131.499 -0.0038
131.519 0.0414
131.539 -0.0038
131.619 -0.0038
131.639 0.0414
131.659 -0.0038
131.779 -0.0038
131.799 0.0414
131.819 -0.0038
131.959 -0.0038
131.979 0.0414
131.999 -0.0038
132.079 -0.0038
132.099 0.0414
132.119 -0.0038
132.159 -0.0038
132.179 0.0414
132.199 -0.0038
132.299 -0.0038
132.319 0.0414
132.339 -0.0038
132.379 -0.0038
132.399 0.0414
132.419 -0.0038
132.439 -0.0038
132.499 0.0414
132.559 -0.0038
132.780 -0.0038
132.800 0.0414
132.820 -0.0038
132.880 -0.0038
132.900 0.0414
132.920 -0.0038
133.040 -0.0038
133.060 0.0414
133.080 -0.0038
133.140 -0.0038
133.160 0.0414
133.180 -0.0038
133.260 -0.0038
133.280 0.0414
133.300 -0.0038
133.620 -0.0038
133.640 0.0414
133.660 -0.0038
133.920 -0.0038
133.940 0.4948
133.960 3.6684
134.000 3.2604
134.020 3.2604
134.060 3.3057
134.100 3.2604
134.140 3.3057
134.201 3.2604
134.241 3.3057
134.301 3.2604
134.361 3.2604
134.381 3.3057
134.401 3.2604
134.441 3.2604
134.461 3.3057
134.481 3.2604
134.601 3.2604
134.621 3.3057
134.641 3.2604
134.761 3.2604
134.781 3.3057
134.801 3.2604
135.081 3.2604
135.101 3.3057
135.121 3.2604
135.141 3.2604
135.161 3.3057
135.181 3.2604
135.401 3.2604
135.421 3.3057
135.441 3.2604
135.762 3.2604
135.782 3.3057
135.802 3.2604
135.842 3.2604
135.862 3.3057
135.882 3.2604
135.922 3.2604
135.942 3.3057
135.962 3.2604
136.162 3.2604
136.182 3.3057
136.202 3.2604
136.242 3.2604
136.262 3.3057
136.282 3.2604
136.502 3.2604
136.562 3.3057
136.622 3.2604
136.762 3.2604
136.782 3.3057
136.802 3.2604
137.363 3.2604
137.383 3.3057
137.403 3.2604
137.623 3.2604
137.643 3.3057
137.663 3.2604
137.763 3.2604
137.783 3.3057
137.803 3.2604
138.023 3.2604
138.043 3.3057
138.063 3.2604
138.103 3.2604
138.123 3.3057
138.143 3.2604
138.283 3.2604
138.303 3.3057
138.323 -0.5023
138.363 -0.0038
138.523 -0.0038
138.543 0.0414
138.563 -0.0038
138.603 -0.0038
138.643 0.0414
138.704 -0.0038
139.024 -0.0038
139.084 0.0414
139.124 -0.0038
139.164 0.0414
139.224 -0.0038
139.384 -0.0038
139.404 0.0414
139.424 -0.0038
139.484 -0.0038
139.504 0.0414
139.524 -0.0038
139.684 -0.0038
139.724 0.0414
139.784 -0.0038
140.104 -0.0038
140.144 0.0414
140.205 -0.0038
140.665 -0.0038
140.685 0.0414
140.705 -0.0038
140.885 -0.0038
140.905 0.0414
140.925 -0.0038
141.165 -0.0038
141.185 0.0414
141.205 -0.0038
141.986 -0.0038
142.006 0.0414
142.026 -0.0038
142.406 -0.0038
142.426 0.0414
142.446 -0.0038
142.866 -0.0038
142.886 0.0414
142.906 -0.0038
143.166 -0.0038
143.187 0.0414
143.207 -0.0038
143.227 -0.0038
143.247 0.0414
143.267 -0.0038
143.347 -0.0038
143.367 0.0414
143.387 -0.0038
143.667 -0.0038
143.687 0.0414
143.707 -0.0038
144.067 -0.0038
144.087 0.0414
144.107 -0.0038
144.768 -0.0038
144.788 0.0414
144.808 -0.0038
144.988 -0.0038
145.008 0.0414
145.028 -0.0038
145.668 -0.0038
145.688 0.0414
145.708 -0.0038
145.928 -0.0038
145.948 0.0414
145.968 -0.0038
146.249 -0.0038
146.269 0.0414
146.289 -0.0038
146.649 -0.0038
146.669 0.0414
146.689 -0.0038
146.889 -0.0038
146.909 0.0414
146.929 -0.0038
147.089 -0.0038
147.109 0.0414
147.129 -0.0038
147.349 -0.0038
147.409 0.0414
147.469 -0.0038
147.489 0.0414
147.509 -0.0038
147.710 -0.0038
147.730 0.0414
147.750 -0.0038
148.230 -0.0038
148.250 0.0414
148.270 -0.0038
148.290 -0.0038
148.310 0.0414
148.330 -0.0038
148.390 -0.0038
148.410 0.0414
148.430 -0.0038
148.590 -0.0038
148.610 0.0414
148.630 -0.0038
148.890 -0.0038
148.910 0.0414
148.930 -0.0038
148.970 -0.0038
149.030 0.0414
149.090 -0.0038
149.291 -0.0038
149.311 0.0414
149.331 -0.0038
149.431 -0.0038
149.451 0.0414
149.471 -0.0038
149.731 -0.0038
149.771 0.0414
149.831 -0.0038
149.891 -0.0038
149.911 0.0414
149.931 -0.0038
150.071 -0.0038
150.091 0.0414
150.111 -0.0038
150.171 -0.0038
150.231 0.0414
150.291 -0.0038
150.351 -0.0038
150.371 0.0414
150.391 -0.0038
150.631 -0.0038
150.651 0.0414
150.671 -0.0038
150.952 -0.0038
150.972 0.0414
150.992 -0.0038
151.112 -0.0038
151.132 0.0414
151.152 -0.0038
151.172 -0.0038
151.192 0.0414
151.212 -0.0038
151.732 -0.0038
151.752 0.0414
151.772 -0.0038
152.112 -0.0038
152.173 0.0414
152.233 -0.0038
152.253 -0.0038
152.273 0.0414
152.293 -0.0038
152.393 -0.0038
152.413 0.0414
152.433 -0.0038
152.493 -0.0038
152.513 0.0414
152.533 -0.0038
152.873 -0.0038
152.893 0.0414
152.913 -0.0038
153.573 -0.0038
153.593 0.0414
153.613 -0.0038
153.653 -0.0038
153.674 0.0414
153.694 -0.0038
153.774 -0.0038
153.794 0.0414
153.814 -0.0038
155.014 -0.0038
155.034 0.0414
155.054 -0.0038
155.074 -0.0038
155.094 0.0414
155.114 -0.0038
155.215 -0.0038
155.235 0.0414
155.255 -0.0038
155.295 -0.0038
155.315 0.0414
155.335 -0.0038
155.455 -0.0038
155.475 0.0414
155.495 -0.0038
156.035 -0.0038
156.055 0.0414
156.075 -0.0038
156.195 -0.0038
156.215 0.0414
156.235 -0.0038
156.335 -0.0038
156.355 0.0414
156.375 -0.0038
156.595 -0.0038
156.615 0.0414
156.635 -0.0038
156.776 -0.0038
156.796 0.0414
156.816 -0.0038
156.836 -0.0038
156.856 0.0414
156.876 -0.0038
157.156 -0.0038
157.176 0.0414
157.196 -0.0038
157.216 -0.0038
157.256 0.0414
157.316 -0.0038
157.336 0.0414
157.356 -0.0038
157.476 -0.0038
157.496 0.0414
157.516 -0.0038
157.616 -0.0038
157.636 0.0414
157.656 -0.0038
157.676 -0.0038
157.716 0.0414
157.776 -0.0038
157.876 -0.0038
157.896 0.0414
157.916 -0.0038
157.956 -0.0038
157.976 0.0414
157.996 -0.0038
158.076 -0.0038
158.096 0.0414
158.116 -0.0038
158.317 -0.0038
158.337 0.0414
158.357 -0.0038
158.377 -0.0038
158.437 0.0414
158.497 -0.0038
158.517 -0.0038
158.537 0.0414
158.557 -0.0038
158.897 -0.0038
158.917 0.0414
158.937 -0.0038
159.157 -0.0038
159.177 0.0414
159.197 -0.0038
159.437 -0.0038
159.457 0.0414
159.477 -0.0038
159.798 -0.0038
159.838 0.0414
159.898 -0.0038
160.018 -0.0038
160.038 0.0414
160.058 -0.0038
160.078 -0.0038
160.138 0.0414
160.198 -0.0038
160.878 -0.0038
160.898 0.0414
160.918 -0.0038
160.938 -0.0038
160.998 0.0414
161.058 -0.0038
161.179 -0.0038
161.219 0.0414
161.279 -0.0038
161.339 0.0414
161.399 -0.0038
161.499 -0.0038
161.519 0.0414
161.539 -0.0038
161.599 -0.0038
161.619 0.0414
161.639 -0.0038
162.299 -0.0038
162.319 0.0414
162.339 -0.0038
162.439 -0.0038
162.459 0.0414
162.479 -0.0038
162.499 -0.0038
162.519 0.0414
162.539 -0.0038
162.599 -0.0038
162.619 0.0414
162.639 -0.0038
162.740 -0.0038
162.800 0.0414
162.840 -0.0038
162.860 0.0414
162.880 -0.0038
162.920 -0.0038
162.940 0.0414
162.960 -0.0038
163.060 -0.0038
163.100 0.0414
163.160 -0.0038
163.660 -0.0038
163.720 0.0414
163.780 -0.0038
163.820 -0.0038
163.840 0.0414
163.860 -0.0038
164.221 -0.0038
164.241 0.0414
164.261 -0.0038
164.321 -0.0038
164.341 0.0414
164.361 -0.0038
164.521 -0.0038
164.541 0.0414
164.561 -0.0038
164.681 -0.0038
164.741 0.0414
164.801 -0.0038
165.101 -0.0038
165.121 0.0414
165.141 -0.0038
165.161 -0.0038
165.201 0.0414
165.261 -0.0038
165.501 -0.0038
165.521 0.0414
165.541 -0.0038
165.621 -0.0038
165.641 0.0414
165.661 -0.0038
165.882 -0.0038
165.902 0.0414
165.922 -0.0038
166.122 -0.0038
166.142 0.0414
166.162 -0.0038
166.202 -0.0038
166.222 0.0414
166.242 -0.0038
166.282 -0.0038
166.322 0.0414
166.382 -0.0038
166.402 -0.0038
166.422 0.0414
166.442 -0.0038
166.842 -0.0038
166.862 0.0414
166.882 -0.0038
166.902 -0.0038
166.922 0.0414
166.942 -0.0038
167.022 -0.0038
167.042 0.0414
167.062 -0.0038
167.142 -0.0038
167.162 0.0414
167.182 -0.0038
167.263 -0.0038
167.283 0.0414
167.303 -0.0038
167.323 -0.0038
167.343 0.0414
167.363 -0.0038
167.483 -0.0038
167.503 0.0414
167.523 -0.0038
168.083 -0.0038
168.103 0.0414
168.123 -0.0038
168.203 -0.0038
168.223 0.0414
168.243 -0.0038
168.443 -0.0038
168.503 0.0414
168.563 -0.0038
168.643 -0.0038
168.683 0.0414
168.744 -0.0038
169.084 -0.0038
169.104 0.0414
169.124 -0.0038
169.184 -0.0038
169.204 0.0414
169.224 -0.0038
169.324 -0.0038
169.344 0.0414
169.364 -0.0038
169.384 -0.0038
169.404 0.0414
169.424 -0.0038
169.604 -0.0038
169.624 0.0414
169.644 -0.0038
170.064 -0.0038
170.084 0.0414
170.104 -0.0038
170.164 -0.0038
170.184 0.0414
170.205 -0.0038
170.645 -0.0038
170.665 0.0414
170.685 -0.0038
170.805 -0.0038
170.825 0.0414
170.845 -0.0038
171.185 -0.0038
171.205 0.0414
171.225 -0.0038
171.265 -0.0038
171.285 0.0414
171.305 -0.0038
171.445 -0.0038
171.465 0.0414
171.485 -0.0038
171.525 -0.0038
171.545 0.0414
171.565 -0.0038
171.645 -0.0038
171.665 0.0414
171.685 -0.0038
171.966 -0.0038
171.986 0.0414
172.006 -0.0038
172.246 -0.0038
172.266 0.0414
172.286 -0.0038
172.326 -0.0038
172.366 0.0414
172.426 -0.0038
172.646 -0.0038
172.666 0.0414
172.686 -0.0038
172.806 -0.0038
172.826 0.0414
172.846 -0.0038
172.866 -0.0038
172.886 0.0414
172.906 -0.0038
173.046 -0.0038
173.066 0.0414
173.086 -0.0038
173.126 -0.0038
173.146 0.0414
173.166 -0.0038
173.607 -0.0038
173.627 0.0414
173.647 -0.0038
173.987 -0.0038
174.007 0.0414
174.027 -0.0038
174.167 -0.0038
174.207 0.0414
174.267 -0.0038
174.487 -0.0038
174.547 0.0414
174.607 -0.0038
174.748 -0.0038
174.768 0.0414
174.788 -0.0038
175.048 -0.0038
175.068 0.0414
175.088 -0.0038
175.308 -0.0038
175.328 0.0414
175.348 -0.0038
175.468 -0.0038
175.488 0.0414
175.508 -0.0038
175.608 -0.0038
175.628 0.0414
175.648 -0.0038
175.708 -0.0038
175.748 0.0414
175.808 -0.0038
175.948 -0.0038
176.008 0.0414
176.068 -0.0038
176.188 -0.0038
176.209 0.0414
176.229 -0.0038
176.909 -0.0038
176.929 0.0414
176.949 -0.0038
176.989 -0.0038
177.009 0.0414
177.029 -0.0038
177.369 -0.0038
177.389 0.0414
177.409 -0.0038
177.669 -0.0038
177.689 0.0414
177.710 -0.0038
178.230 -0.0038
178.250 0.0414
178.270 -0.0038
178.290 -0.0038
178.310 0.0414
178.330 -0.0038
178.450 -0.0038
178.470 0.0414
178.490 -0.0038
178.570 -0.0038
178.590 0.0414
178.610 -0.0038
178.810 -0.0038
178.830 0.0414
178.850 -0.0038
179.090 -0.0038
179.110 0.0414
179.130 -0.0038
179.271 -0.0038
179.291 0.0414
179.311 -0.0038
179.691 -0.0038
179.711 0.0414
179.731 -0.0038
180.271 -0.0038
180.291 0.0414
180.311 -0.0038
180.411 -0.0038
180.471 0.0414
180.531 -0.0038
180.651 -0.0038
180.671 0.0414
180.691 -0.0038
181.552 -0.0038
181.612 0.0414
181.672 -0.0038
181.732 -0.0038
181.792 0.0414
181.852 -0.0038
182.112 -0.0038
182.132 0.0414
182.152 -0.0038
182.433 -0.0038
182.453 0.0414
182.473 -0.0038
182.613 -0.0038
182.633 0.0414
182.653 -0.0038
182.853 -0.0038
182.873 0.0414
182.893 -0.0038
182.933 -0.0038
182.953 0.0414
182.973 -0.0038
183.013 -0.0038
183.053 0.0414
183.113 -0.0038
183.493 -0.0038
183.513 0.0414
183.533 -0.0038
183.633 -0.0038
183.693 0.0414
183.754 -0.0038
183.794 0.0414
183.854 -0.0038
184.274 -0.0038
184.294 0.0414
184.314 -0.0038
184.834 -0.0038
184.854 0.0414
184.874 -0.0038
185.094 -0.0038
185.114 0.0414
185.134 -0.0038
185.215 -0.0038
185.235 0.0414
185.255 -0.0038
185.415 -0.0038
185.435 0.0414
185.455 -0.0038
185.615 -0.0038
185.635 0.0414
185.655 -0.0038
185.875 -0.0038
185.895 0.0414
185.915 -0.0038
185.995 -0.0038
186.015 0.0414
186.035 -0.0038
186.095 -0.0038
186.115 0.0414
186.135 -0.0038
186.615 -0.0038
186.635 0.0414
186.655 -0.0038
186.736 -0.0038
186.756 0.0414
186.776 -0.0038
186.816 -0.0038
186.836 0.0414
186.856 -0.0038
186.996 -0.0038
187.036 0.0414
187.096 -0.0038
187.136 -0.0038
187.156 0.0414
187.176 -0.0038
187.736 -0.0038
187.776 0.0414
187.836 -0.0038
187.856 0.0414
187.876 -0.0038
187.896 -0.0038
187.916 0.0414
187.936 -0.0038
188.277 -0.0038


==> figures/data/filter_simulation_deviation.dat <==
# deviation U_Filter - U_Pot in mV of the RC filter (R1+R2 = 6.1 kOhm) for C = 200/250/300/350 nF
# input: measured potentiometer signal "Signalverlauf Schaltzeit_ruetteln.txt" (gearbox measurements)
t_ms C200 C250 C300 C350
0.163 0.000 0.000 0.000 0.000
0.245 0.611 0.611 0.611 0.611
0.327 -0.040 -0.032 -0.027 -0.023
0.409 -0.586 -0.579 -0.575 -0.571
0.491 -1.097 -1.098 -1.098 -1.099
0.573 0.683 0.668 0.659 0.652
0.655 0.639 0.633 0.630 0.627
0.737 0.597 0.600 0.602 0.604
0.819 0.559 0.569 0.576 0.581
0.900 1.620 1.637 1.649 1.657
0.982 2.065 2.102 2.127 2.145
1.064 1.931 1.992 2.033 2.064
1.146 0.707 0.788 0.845 0.887
1.228 0.661 0.747 0.808 0.854
1.310 0.618 0.708 0.773 0.822
1.392 0.029 0.122 0.190 0.242
1.474 -0.584 -0.495 -0.429 -0.378
1.556 -0.546 -0.469 -0.410 -0.364
1.638 -0.511 -0.445 -0.392 -0.350
1.720 -1.027 -0.971 -0.924 -0.886
1.802 -1.509 -1.469 -1.433 -1.402
1.883 -1.411 -1.392 -1.370 -1.349
1.965 -2.479 -2.479 -2.470 -2.458
2.047 -2.867 -2.899 -2.911 -2.915
2.129 -4.390 -4.456 -4.493 -4.514
2.211 -3.556 -3.674 -3.747 -3.795
2.293 -2.715 -2.872 -2.973 -3.042
2.375 -2.539 -2.722 -2.843 -2.928
2.457 -3.533 -3.738 -3.877 -3.977
2.539 -3.303 -3.543 -3.707 -3.827
2.621 -2.540 -2.808 -2.996 -3.134
2.703 -2.375 -2.662 -2.865 -3.016
2.785 -2.221 -2.522 -2.740 -2.902
2.867 -2.625 -2.939 -3.169 -3.342
2.948 -3.005 -3.336 -3.580 -3.766
3.030 -2.260 -2.611 -2.873 -3.074
3.112 -2.113 -2.475 -2.747 -2.959
3.194 -1.976 -2.345 -2.627 -2.847
3.276 -1.848 -2.223 -2.512 -2.740
3.358 -1.728 -2.106 -2.402 -2.637
3.440 -1.615 -1.996 -2.297 -2.538
3.522 -1.510 -1.892 -2.196 -2.442
3.604 -1.412 -1.793 -2.100 -2.350
3.686 -1.321 -1.699 -2.008 -2.262
3.768 -0.625 -1.000 -1.310 -1.567
3.850 -0.584 -0.948 -1.253 -1.508
3.931 0.003 -0.349 -0.649 -0.902
4.013 0.552 0.219 -0.071 -0.318
4.095 -0.033 -0.342 -0.618 -0.856
4.177 -0.031 -0.325 -0.591 -0.824
4.259 -0.029 -0.308 -0.565 -0.793
4.341 0.523 0.258 0.010 -0.213
4.423 0.489 0.245 0.010 -0.205
4.505 0.457 0.232 0.009 -0.197
4.587 1.586 1.379 1.168 0.969
4.669 1.483 1.307 1.117 0.933
4.751 1.387 1.239 1.068 0.898
4.833 0.687 0.564 0.411 0.254
4.915 0.642 0.534 0.393 0.244
4.996 1.211 1.116 0.986 0.845
5.078 2.231 2.157 2.042 1.912
5.160 2.635 2.593 2.501 2.389
5.242 1.915 1.909 1.843 1.750
5.324 1.242 1.260 1.213 1.135
5.406 0.611 0.644 0.610 0.543
5.488 0.571 0.610 0.583 0.522
5.570 1.633 1.677 1.657 1.602
5.652 0.978 1.041 1.035 0.992
5.734 0.915 0.986 0.990 0.955
5.816 0.855 0.935 0.947 0.919
5.898 0.800 0.886 0.905 0.884
5.979 0.198 0.289 0.315 0.301
6.061 0.185 0.274 0.302 0.290
6.143 0.173 0.260 0.288 0.279
6.225 0.712 0.796 0.826 0.818
6.307 0.665 0.755 0.790 0.788
6.389 0.622 0.715 0.755 0.758
6.471 0.582 0.678 0.722 0.729
6.553 0.544 0.642 0.690 0.702
6.635 0.509 0.609 0.660 0.676
6.717 0.476 0.577 0.631 0.650
6.799 -0.105 -0.003 0.054 0.076
6.881 0.452 0.547 0.601 0.623
6.963 -0.128 -0.032 0.025 0.049
7.044 -0.729 -0.640 -0.586 -0.563
7.126 -0.072 0.003 0.050 0.069
7.208 -0.067 0.003 0.047 0.066
7.290 -0.673 -0.607 -0.565 -0.546
7.372 -1.178 -1.124 -1.089 -1.075
7.454 -1.102 -1.065 -1.041 -1.034
7.536 -1.030 -1.010 -0.996 -0.995
7.618 -0.963 -0.957 -0.952 -0.958
7.700 -0.901 -0.907 -0.910 -0.922
7.782 -1.392 -1.409 -1.421 -1.437
7.864 -0.752 -0.786 -0.808 -0.833
7.946 -0.154 -0.196 -0.224 -0.253
8.027 0.466 0.425 0.396 0.367
8.109 0.436 0.402 0.378 0.353
8.191 0.407 0.381 0.362 0.340
8.273 0.381 0.361 0.346 0.327
8.355 -0.254 -0.267 -0.279 -0.295
8.437 -0.237 -0.253 -0.267 -0.284
8.519 0.388 0.370 0.355 0.336
8.601 0.913 0.900 0.889 0.874
8.683 0.304 0.303 0.300 0.291
8.765 0.284 0.287 0.287 0.280
8.847 -0.894 -0.887 -0.884 -0.890
8.929 -0.836 -0.840 -0.846 -0.856
9.011 -1.331 -1.346 -1.359 -1.374
9.092 -1.794 -1.825 -1.848 -1.871
9.174 -1.677 -1.729 -1.767 -1.801
9.256 -2.178 -2.249 -2.300 -2.343
9.338 -2.037 -2.131 -2.199 -2.255
9.420 -1.295 -1.410 -1.493 -1.560
9.502 -1.211 -1.336 -1.428 -1.501
9.584 -0.583 -0.717 -0.816 -0.896
9.666 -0.545 -0.680 -0.780 -0.862
9.748 -1.059 -1.193 -1.295 -1.379
9.830 -0.990 -1.131 -1.238 -1.327
9.912 0.173 0.027 -0.085 -0.178
9.994 0.162 0.026 -0.082 -0.171
10.075 0.152 0.025 -0.078 -0.165
10.157 0.142 0.023 -0.075 -0.158
10.239 -0.417 -0.528 -0.621 -0.702
10.321 -0.390 -0.500 -0.594 -0.676
10.403 -0.365 -0.474 -0.568 -0.651
10.485 0.209 0.101 0.007 -0.076
10.567 -0.355 -0.455 -0.544 -0.623
10.649 0.218 0.119 0.030 -0.050
10.731 0.204 0.113 0.029 -0.048
10.813 0.191 0.107 0.028 -0.046
10.895 0.727 0.650 0.575 0.505
10.977 1.290 1.226 1.160 1.096
11.059 1.206 1.162 1.109 1.054
11.140 1.128 1.101 1.061 1.015
11.222 1.605 1.594 1.564 1.527
11.304 2.599 2.609 2.594 2.567
11.386 2.430 2.472 2.480 2.470
11.468 3.432 3.503 3.532 3.537
11.550 3.209 3.320 3.377 3.404
11.632 3.001 3.146 3.229 3.276
11.714 3.355 3.530 3.637 3.702
11.796 3.137 3.346 3.478 3.562
11.878 2.933 3.171 3.326 3.428
11.960 2.743 3.005 3.180 3.299
12.042 2.565 2.848 3.041 3.175
12.123 2.398 2.699 2.908 3.056
12.205 1.693 2.009 2.231 2.392
12.287 1.583 1.904 2.134 2.302
12.369 1.481 1.804 2.040 2.215
12.451 1.384 1.710 1.951 2.132
12.533 1.294 1.620 1.866 2.051
12.615 1.210 1.536 1.784 1.974
12.697 1.132 1.455 1.706 1.900
12.779 1.058 1.379 1.631 1.828
12.861 0.990 1.307 1.560 1.759
12.943 0.925 1.239 1.491 1.693
13.025 1.414 1.723 1.975 2.178
13.107 0.773 1.084 1.340 1.547
13.188 0.723 1.027 1.281 1.489
13.270 -0.484 -0.187 0.065 0.273
13.352 -0.452 -0.177 0.062 0.263
13.434 0.188 0.443 0.670 0.864
13.516 0.176 0.420 0.641 0.831
13.598 0.164 0.398 0.613 0.800
13.680 0.154 0.377 0.586 0.770
13.762 0.693 0.907 1.109 1.290
13.844 0.099 0.310 0.512 0.692
13.926 -1.068 -0.866 -0.671 -0.494
14.008 -0.998 -0.821 -0.641 -0.475
14.090 -1.483 -1.327 -1.162 -1.006
14.171 -1.386 -1.257 -1.111 -0.968
14.253 -1.296 -1.192 -1.063 -0.932
14.335 -1.212 -1.129 -1.016 -0.897
14.417 -1.133 -1.070 -0.972 -0.863
14.499 -1.060 -1.014 -0.929 -0.830
14.581 -0.991 -0.961 -0.888 -0.799
14.663 -0.927 -0.911 -0.849 -0.769
14.745 -0.317 -0.314 -0.263 -0.191
14.827 0.252 0.251 0.297 0.365
14.909 0.847 0.849 0.895 0.962
14.991 0.792 0.805 0.856 0.926
15.073 0.740 0.763 0.819 0.891
15.155 -0.468 -0.437 -0.377 -0.302
15.236 -0.437 -0.414 -0.361 -0.291
15.318 -0.409 -0.393 -0.345 -0.280
15.400 -0.382 -0.372 -0.330 -0.269
15.482 -0.358 -0.353 -0.315 -0.259
15.564 -0.883 -0.883 -0.851 -0.799
15.646 -1.986 -1.997 -1.973 -1.929
15.728 -1.247 -1.283 -1.277 -1.246
15.810 -1.166 -1.216 -1.221 -1.199
15.892 -0.540 -0.602 -0.618 -0.604
15.974 -0.505 -0.571 -0.591 -0.581
16.056 -1.022 -1.091 -1.115 -1.109
16.138 -1.566 -1.644 -1.676 -1.678
16.219 -1.464 -1.558 -1.603 -1.614
16.301 -0.759 -0.866 -0.922 -0.944
16.383 -0.710 -0.821 -0.882 -0.908
16.465 -1.274 -1.388 -1.453 -1.484
16.547 -0.581 -0.705 -0.780 -0.818
16.629 -0.543 -0.669 -0.746 -0.787
16.711 0.042 -0.084 -0.163 -0.208
16.793 -0.511 -0.629 -0.706 -0.750
16.875 0.072 -0.046 -0.125 -0.172
16.957 0.068 -0.044 -0.119 -0.165
17.039 0.063 -0.042 -0.114 -0.159
17.121 1.157 1.059 0.989 0.945
17.203 1.082 1.003 0.945 0.910
17.284 1.012 0.951 0.904 0.875
17.366 0.946 0.901 0.864 0.842
17.448 0.336 0.305 0.278 0.262
17.530 -0.846 -0.871 -0.895 -0.908
17.612 -0.791 -0.825 -0.855 -0.874
17.694 -0.740 -0.782 -0.818 -0.841
17.776 -0.081 -0.130 -0.171 -0.198
17.858 0.473 0.425 0.385 0.358
17.940 1.603 1.563 1.529 1.505
18.022 1.499 1.481 1.462 1.448
18.104 1.401 1.404 1.398 1.393
18.186 1.859 1.880 1.885 1.890
18.267 2.288 2.330 2.352 2.368
18.349 2.139 2.208 2.249 2.279
18.431 2.000 2.093 2.150 2.193
18.513 1.321 1.434 1.507 1.561
18.595 1.235 1.359 1.441 1.503
18.677 1.155 1.288 1.378 1.446
18.759 1.629 1.770 1.867 1.941
18.841 0.974 1.128 1.236 1.319
18.923 0.362 0.520 0.633 0.720
19.005 -0.272 -0.118 -0.006 0.082
19.087 -0.255 -0.112 -0.005 0.079
19.169 -1.336 -1.204 -1.103 -1.022
19.251 -1.249 -1.141 -1.055 -0.984
19.332 -0.619 -0.532 -0.460 -0.398
19.414 -0.030 0.045 0.109 0.166
19.496 -0.577 -0.507 -0.444 -0.389
19.578 -0.540 -0.480 -0.425 -0.374
19.660 -1.054 -1.004 -0.955 -0.909
19.742 -0.985 -0.952 -0.913 -0.875
19.824 -0.372 -0.353 -0.324 -0.293
19.906 -0.348 -0.334 -0.310 -0.282
19.988 -2.034 -2.026 -2.006 -1.980
20.070 -1.902 -1.920 -1.918 -1.906
20.152 -0.619 -0.660 -0.674 -0.674
20.234 -0.030 -0.076 -0.095 -0.100
20.315 -0.028 -0.072 -0.091 -0.096
20.397 -0.026 -0.068 -0.087 -0.092
20.479 -0.573 -0.614 -0.632 -0.638
20.561 -1.696 -1.742 -1.765 -1.774
20.643 -1.586 -1.651 -1.687 -1.707
20.725 -0.873 -0.954 -1.004 -1.033
20.807 -1.975 -2.063 -2.119 -2.153
20.889 -1.847 -1.955 -2.026 -2.072
20.971 -2.887 -3.013 -3.097 -3.154
21.053 -3.248 -3.405 -3.511 -3.584
21.135 -3.037 -3.226 -3.357 -3.449
21.217 -2.291 -2.509 -2.661 -2.770
21.299 -2.142 -2.378 -2.545 -2.666
21.380 -2.552 -2.802 -2.982 -3.115
21.462 -2.387 -2.656 -2.852 -2.998
21.544 -2.232 -2.517 -2.727 -2.885
21.626 -2.087 -2.385 -2.607 -2.776
21.708 -0.792 -1.101 -1.334 -1.513
21.790 0.358 0.055 -0.177 -0.357
21.872 0.335 0.052 -0.169 -0.343
21.954 -0.786 -1.049 -1.261 -1.429
22.036 -0.735 -0.994 -1.205 -1.376
22.118 -0.137 -0.392 -0.603 -0.774
22.200 -0.128 -0.372 -0.576 -0.745
22.282 0.429 0.196 -0.002 -0.168
22.363 -0.698 -0.913 -1.101 -1.260
22.445 -0.652 -0.865 -1.053 -1.213
22.527 -0.610 -0.820 -1.007 -1.167
22.609 0.529 0.322 0.136 -0.024
22.691 1.104 0.915 0.740 0.587
22.773 1.033 0.867 0.708 0.565
22.855 0.356 0.212 0.067 -0.067
22.937 0.332 0.201 0.064 -0.064
23.019 0.311 0.190 0.061 -0.062
23.101 0.901 0.790 0.669 0.551
23.183 0.842 0.749 0.639 0.530
23.265 0.787 0.710 0.611 0.510
23.347 0.126 0.063 -0.025 -0.119
23.428 1.278 1.220 1.136 1.045
23.510 1.195 1.156 1.086 1.006
23.592 1.667 1.644 1.587 1.517
23.674 2.107 2.107 2.067 2.009
23.756 2.581 2.608 2.587 2.544
23.838 1.864 1.922 1.924 1.898
23.920 1.743 1.821 1.840 1.827
24.002 1.630 1.726 1.759 1.758
24.084 2.074 2.186 2.232 2.242
24.166 1.939 2.071 2.135 2.158
24.248 1.813 1.963 2.041 2.076
24.330 1.145 1.310 1.402 1.448
24.411 0.461 0.632 0.730 0.784
24.493 0.980 1.148 1.247 1.303
24.575 0.916 1.088 1.193 1.254
24.657 1.468 1.642 1.752 1.818
24.739 1.373 1.556 1.675 1.750
24.821 1.832 2.024 2.151 2.233
24.903 1.164 1.369 1.507 1.600
24.985 1.089 1.297 1.441 1.539
25.067 0.407 0.618 0.767 0.870
25.149 0.992 1.197 1.345 1.449
25.231 0.927 1.134 1.286 1.394
25.313 0.256 0.464 0.619 0.731
25.395 -0.310 -0.109 0.043 0.154
25.476 -0.289 -0.103 0.041 0.148
25.558 -0.820 -0.647 -0.510 -0.406
25.640 -0.766 -0.613 -0.488 -0.391
25.722 -0.717 -0.581 -0.466 -0.376
25.804 -0.670 -0.551 -0.446 -0.362
25.886 -1.177 -1.072 -0.976 -0.898
25.968 -1.100 -1.016 -0.934 -0.865
26.050 -1.029 -0.963 -0.893 -0.832
26.132 -0.412 -0.362 -0.304 -0.251
26.214 -0.935 -0.893 -0.840 -0.791
26.296 -0.874 -0.847 -0.804 -0.761
26.378 -0.818 -0.802 -0.768 -0.733
26.459 -0.765 -0.760 -0.735 -0.705
26.541 -0.715 -0.721 -0.703 -0.679
26.623 -0.118 -0.133 -0.122 -0.103
26.705 -0.111 -0.126 -0.117 -0.099
26.787 -0.104 -0.119 -0.111 -0.096
26.869 -0.647 -0.663 -0.657 -0.642
26.951 -0.055 -0.079 -0.078 -0.068
27.033 0.498 0.475 0.475 0.484
27.115 -0.084 -0.099 -0.095 -0.083
27.197 -0.078 -0.094 -0.091 -0.080
27.279 -0.073 -0.089 -0.087 -0.077
27.361 -0.068 -0.084 -0.083 -0.074
27.443 -0.614 -0.630 -0.630 -0.622
27.524 -0.024 -0.047 -0.052 -0.048
27.606 -0.022 -0.045 -0.050 -0.046
27.688 0.528 0.507 0.501 0.504
27.770 -0.055 -0.069 -0.070 -0.064
27.852 -0.602 -0.615 -0.616 -0.611
27.934 -0.563 -0.583 -0.590 -0.588
28.016 0.024 -0.003 -0.014 -0.016
28.098 0.571 0.547 0.536 0.534
28.180 0.534 0.518 0.512 0.513
28.262 0.500 0.491 0.490 0.494
28.344 0.467 0.465 0.469 0.476
28.426 0.437 0.441 0.448 0.458
28.507 0.957 0.967 0.977 0.989
28.589 1.506 1.527 1.546 1.563
28.671 1.957 1.996 2.027 2.053
28.753 0.670 0.732 0.778 0.816
28.835 0.078 0.145 0.195 0.236
28.917 0.622 0.686 0.736 0.776
28.999 0.581 0.650 0.703 0.747
29.081 -0.005 0.067 0.124 0.170
29.163 -0.554 -0.485 -0.431 -0.385
29.245 -0.518 -0.460 -0.412 -0.371
29.327 -0.484 -0.436 -0.394 -0.357
29.409 -0.453 -0.413 -0.377 -0.343
29.491 0.125 0.158 0.189 0.218
29.572 0.117 0.149 0.181 0.210
29.654 0.110 0.142 0.173 0.202
29.736 -0.446 -0.415 -0.384 -0.354
29.818 -0.967 -0.943 -0.917 -0.891
29.900 -0.905 -0.894 -0.877 -0.857
29.982 -0.846 -0.847 -0.839 -0.825
30.064 -1.401 -1.413 -1.412 -1.404
30.146 -1.859 -1.888 -1.899 -1.900
30.228 -1.189 -1.240 -1.267 -1.280
30.310 -0.502 -0.565 -0.601 -0.622
30.392 -0.469 -0.536 -0.575 -0.598
30.474 -0.439 -0.508 -0.550 -0.576
30.555 0.140 0.069 0.024 -0.004
30.637 0.680 0.614 0.572 0.545
30.719 0.086 0.033 -0.002 -0.024
30.801 0.081 0.031 -0.002 -0.023
30.883 0.625 0.579 0.547 0.526
30.965 1.133 1.097 1.072 1.056
31.047 0.510 0.491 0.476 0.467
31.129 -0.072 -0.084 -0.094 -0.100
31.211 -0.067 -0.079 -0.089 -0.096
31.293 -1.223 -1.235 -1.246 -1.252
31.375 -1.143 -1.171 -1.191 -1.205
31.457 -0.459 -0.499 -0.529 -0.550
31.539 -1.039 -1.083 -1.116 -1.139
31.620 -0.972 -1.027 -1.067 -1.096
31.702 -0.299 -0.363 -0.410 -0.445
31.784 -0.279 -0.344 -0.392 -0.428
31.866 -0.261 -0.326 -0.375 -0.412
31.948 -0.244 -0.309 -0.359 -0.397
32.030 -0.838 -0.903 -0.953 -0.992
32.112 -1.333 -1.404 -1.460 -1.503
32.194 -1.246 -1.331 -1.396 -1.447
32.276 -0.616 -0.712 -0.786 -0.843
32.358 -0.576 -0.675 -0.752 -0.812
32.440 -0.539 -0.640 -0.719 -0.781
32.522 -0.504 -0.606 -0.687 -0.752
32.603 -0.471 -0.575 -0.657 -0.723
32.685 0.169 0.065 -0.018 -0.086
32.767 0.158 0.062 -0.018 -0.083
32.849 0.148 0.059 -0.017 -0.080
32.931 -0.471 -0.554 -0.626 -0.687
33.013 -0.990 -1.074 -1.148 -1.210
33.095 -0.377 -0.469 -0.549 -0.615
33.177 -0.352 -0.445 -0.524 -0.592
33.259 -0.329 -0.421 -0.502 -0.570
33.341 -0.857 -0.948 -1.029 -1.097
33.423 -0.801 -0.899 -0.984 -1.056
33.505 -0.749 -0.852 -0.940 -1.016
33.587 -1.251 -1.357 -1.449 -1.528
33.668 -0.619 -0.736 -0.836 -0.921
33.750 -0.579 -0.698 -0.799 -0.886
33.832 -0.542 -0.661 -0.764 -0.853
33.914 0.043 -0.078 -0.182 -0.271
33.996 0.040 -0.074 -0.174 -0.261
34.078 0.037 -0.070 -0.166 -0.251
34.160 0.645 0.544 0.451 0.368
34.242 0.603 0.515 0.431 0.354
34.324 0.564 0.489 0.412 0.341
34.406 0.527 0.463 0.394 0.328
34.488 0.493 0.439 0.377 0.316
34.570 0.461 0.416 0.361 0.304
34.651 0.431 0.394 0.345 0.292
34.733 0.403 0.373 0.330 0.281
34.815 1.476 1.453 1.414 1.370
34.897 1.380 1.377 1.352 1.318
34.979 1.290 1.305 1.293 1.269
35.061 1.207 1.237 1.237 1.221
35.143 1.128 1.172 1.182 1.175
35.225 0.506 0.562 0.582 0.582
35.307 0.473 0.532 0.556 0.560
35.389 0.442 0.504 0.532 0.539
35.471 0.414 0.478 0.509 0.518
35.553 0.387 0.453 0.486 0.499
35.635 0.911 0.978 1.014 1.029
35.716 0.303 0.378 0.421 0.441
35.798 0.283 0.358 0.402 0.425
35.880 -0.285 -0.210 -0.165 -0.141
35.962 0.283 0.351 0.392 0.414
36.044 0.265 0.332 0.375 0.398
36.126 0.247 0.315 0.358 0.383
36.208 0.780 0.847 0.892 0.918
36.290 0.181 0.254 0.304 0.335
36.372 0.169 0.241 0.290 0.322
36.454 0.158 0.228 0.278 0.310
36.536 -0.402 -0.334 -0.285 -0.252
36.618 -0.376 -0.316 -0.272 -0.242
36.699 -0.352 -0.300 -0.260 -0.233
36.781 -0.329 -0.284 -0.249 -0.224
36.863 0.242 0.281 0.312 0.334
36.945 -0.323 -0.284 -0.252 -0.229
37.027 -0.302 -0.269 -0.241 -0.220
37.109 -0.283 -0.255 -0.230 -0.212
37.191 -0.264 -0.242 -0.220 -0.204
37.273 0.303 0.321 0.340 0.354
37.355 0.283 0.304 0.325 0.341
37.437 -1.444 -1.421 -1.398 -1.381
37.519 -1.900 -1.896 -1.887 -1.879
37.601 -1.227 -1.247 -1.255 -1.258
37.683 -0.598 -0.633 -0.651 -0.662
37.764 -0.559 -0.600 -0.622 -0.637
37.846 0.087 0.042 0.015 -0.003
37.928 -0.529 -0.571 -0.596 -0.613
38.010 0.116 0.069 0.040 0.020
38.092 0.108 0.066 0.039 0.019
38.174 0.651 0.612 0.587 0.569
38.256 0.059 0.030 0.011 -0.003
38.338 0.055 0.029 0.011 -0.003
38.420 0.051 0.027 0.010 -0.003
38.502 0.048 0.026 0.010 -0.003
38.584 0.045 0.024 0.009 -0.002
38.666 0.592 0.573 0.559 0.548
38.747 0.554 0.543 0.535 0.527
38.829 -0.032 -0.035 -0.039 -0.043
38.911 -0.640 -0.643 -0.647 -0.651
38.993 -0.599 -0.610 -0.619 -0.627
39.075 0.050 0.032 0.018 0.007
39.157 0.597 0.580 0.567 0.557
39.239 0.008 0.000 -0.007 -0.014
39.321 0.008 0.000 -0.007 -0.014
39.403 0.007 0.000 -0.007 -0.013
39.485 -0.603 -0.610 -0.616 -0.623
39.567 -0.564 -0.578 -0.589 -0.599
39.649 0.082 0.062 0.046 0.033
39.731 0.627 0.609 0.594 0.582
39.812 0.586 0.577 0.568 0.560
39.894 -0.002 -0.003 -0.007 -0.011
39.976 -0.002 -0.003 -0.006 -0.011
40.058 1.098 1.096 1.093 1.089
40.140 1.026 1.039 1.045 1.048
40.222 0.960 0.985 0.999 1.008
40.304 0.348 0.384 0.407 0.421
40.386 0.326 0.364 0.389 0.406
40.468 -0.245 -0.205 -0.178 -0.160
40.550 -0.230 -0.194 -0.170 -0.154
40.632 -0.215 -0.184 -0.163 -0.148
40.714 -0.811 -0.785 -0.766 -0.752
40.795 -1.857 -1.843 -1.831 -1.823
40.877 -1.186 -1.196 -1.201 -1.204
40.959 -1.109 -1.134 -1.149 -1.159
41.041 -1.037 -1.074 -1.098 -1.115
41.123 -1.520 -1.568 -1.600 -1.623
41.205 -2.031 -2.096 -2.140 -2.172
41.287 -2.448 -2.535 -2.595 -2.640
41.369 -2.839 -2.953 -3.032 -3.090
41.451 -2.655 -2.798 -2.899 -2.974
41.533 -1.384 -1.553 -1.673 -1.763
41.615 -1.294 -1.472 -1.600 -1.697
41.697 -1.759 -1.944 -2.079 -2.182
41.779 -1.644 -1.842 -1.988 -2.100
41.860 -0.379 -0.587 -0.742 -0.862
41.942 -0.354 -0.556 -0.709 -0.829
42.024 -0.331 -0.527 -0.678 -0.798
42.106 -0.310 -0.500 -0.649 -0.768
42.188 -0.289 -0.473 -0.620 -0.739
42.270 -0.881 -1.059 -1.203 -1.321
42.352 -1.372 -1.552 -1.699 -1.820
42.434 -2.382 -2.570 -2.724 -2.851
42.516 -1.679 -1.887 -2.056 -2.195
42.598 -2.119 -2.337 -2.515 -2.661
42.680 -2.591 -2.825 -3.015 -3.171
42.762 -2.423 -2.677 -2.883 -3.051
42.843 -2.265 -2.537 -2.756 -2.937
42.925 -2.118 -2.404 -2.636 -2.826
43.007 -1.981 -2.279 -2.520 -2.720
43.089 -1.242 -1.549 -1.800 -2.007
43.171 -0.612 -0.919 -1.172 -1.383
43.253 -1.122 -1.420 -1.670 -1.880
43.335 -0.500 -0.797 -1.048 -1.260
43.417 0.693 0.405 0.158 -0.052
43.499 0.648 0.384 0.151 -0.050
43.581 1.155 0.912 0.693 0.500
43.663 1.080 0.865 0.663 0.482
43.745 1.560 1.370 1.184 1.013
43.827 2.617 2.457 2.291 2.134
43.908 2.447 2.328 2.191 2.054
43.990 2.838 2.757 2.645 2.527
44.072 2.654 2.612 2.529 2.432
44.154 2.482 2.476 2.419 2.340
44.236 2.320 2.346 2.313 2.252
44.318 1.620 1.674 1.661 1.617
44.400 1.515 1.586 1.589 1.556
44.482 1.966 2.053 2.069 2.048
44.564 1.839 1.946 1.979 1.971
44.646 1.169 1.294 1.342 1.346
44.728 1.093 1.226 1.283 1.296
44.810 1.572 1.712 1.777 1.797
44.891 2.019 2.172 2.248 2.278
44.973 0.789 0.959 1.051 1.094
45.055 1.837 2.008 2.104 2.151
45.137 1.717 1.903 2.012 2.070
45.219 2.766 2.963 3.084 3.152
45.301 1.975 2.197 2.338 2.423
45.383 1.847 2.082 2.235 2.332
45.465 1.727 1.974 2.137 2.244
45.547 1.615 1.870 2.044 2.159
45.629 0.412 0.674 0.856 0.980
45.711 0.385 0.639 0.819 0.943
45.793 0.360 0.606 0.783 0.908
45.875 0.886 1.123 1.298 1.423
45.956 0.279 0.515 0.692 0.820
46.038 -0.289 -0.062 0.112 0.239
46.120 -0.880 -0.668 -0.503 -0.380
46.202 -1.372 -1.182 -1.030 -0.915
46.284 -2.443 -2.281 -2.145 -2.040
46.366 -2.284 -2.161 -2.051 -1.963
46.448 -2.136 -2.048 -1.961 -1.889
46.530 -1.387 -1.331 -1.266 -1.208
46.612 -1.907 -1.872 -1.820 -1.773
46.694 -1.783 -1.774 -1.740 -1.706
46.776 -1.057 -1.071 -1.054 -1.032
46.858 0.110 0.084 0.091 0.106
46.939 0.713 0.690 0.697 0.712
47.021 0.057 0.044 0.056 0.075
47.103 -1.656 -1.668 -1.655 -1.637
47.185 -0.938 -0.970 -0.973 -0.965
47.267 -0.877 -0.920 -0.930 -0.929
47.349 -0.820 -0.872 -0.889 -0.894
47.431 -0.217 -0.276 -0.300 -0.310
47.513 -0.203 -0.262 -0.287 -0.298
47.595 0.359 0.301 0.274 0.262
47.677 -0.213 -0.264 -0.287 -0.297
47.759 -0.199 -0.250 -0.274 -0.286
47.841 0.363 0.312 0.287 0.274
47.923 0.339 0.296 0.274 0.264
48.004 -0.232 -0.269 -0.287 -0.295
48.086 -0.217 -0.255 -0.274 -0.284
48.168 0.346 0.308 0.287 0.275
48.250 0.934 0.902 0.884 0.875
48.332 0.263 0.245 0.236 0.232
48.414 0.246 0.232 0.225 0.223
48.496 0.230 0.220 0.215 0.215
48.578 -0.884 -0.891 -0.893 -0.892
48.660 -1.437 -1.454 -1.464 -1.469
48.742 -1.343 -1.378 -1.400 -1.413
48.824 -0.646 -0.696 -0.729 -0.750
48.906 0.495 0.439 0.402 0.377
48.987 -0.086 -0.133 -0.164 -0.186
49.069 -0.631 -0.676 -0.707 -0.729
49.151 -0.040 -0.090 -0.126 -0.152
49.233 0.512 0.463 0.428 0.403
49.315 -0.070 -0.110 -0.139 -0.161
49.397 -0.616 -0.654 -0.683 -0.705
49.479 -0.576 -0.620 -0.653 -0.678
49.561 -0.538 -0.588 -0.625 -0.653
49.643 -0.503 -0.557 -0.597 -0.628
49.725 0.628 0.571 0.528 0.494
49.807 0.587 0.541 0.505 0.476
49.889 1.159 1.123 1.093 1.068
49.971 1.084 1.064 1.045 1.028
50.052 0.404 0.399 0.389 0.379
50.134 0.987 0.988 0.982 0.975
50.216 1.473 1.486 1.489 1.488
50.298 1.927 1.957 1.973 1.981
50.380 1.802 1.855 1.886 1.906
50.462 1.136 1.209 1.255 1.286
50.544 1.062 1.146 1.200 1.237
50.626 2.091 2.184 2.245 2.289
50.708 1.955 2.070 2.147 2.203
50.790 1.828 1.961 2.053 2.120
50.872 2.320 2.470 2.574 2.651
50.954 2.719 2.890 3.011 3.100
51.035 1.993 2.190 2.330 2.434
51.117 2.413 2.624 2.777 2.892
51.199 3.965 4.196 4.364 4.492
51.281 4.256 4.525 4.722 4.872
51.363 4.530 4.839 5.065 5.238
51.445 4.846 5.196 5.454 5.651
51.527 3.921 4.314 4.605 4.828
51.609 4.277 4.698 5.013 5.257
51.691 4.549 5.003 5.344 5.609
51.773 3.703 4.191 4.560 4.848
51.855 2.853 3.362 3.750 4.055
51.937 3.828 4.346 4.746 5.063
52.019 3.579 4.119 4.538 4.872
52.100 2.797 3.353 3.790 4.139
52.182 2.615 3.178 3.624 3.983
52.264 2.995 3.562 4.015 4.383
52.346 2.251 2.825 3.289 3.668
52.428 1.494 2.068 2.535 2.920
52.510 2.007 2.569 3.034 3.420
52.592 1.877 2.435 2.901 3.291
52.674 1.755 2.308 2.774 3.167
52.756 1.641 2.187 2.653 3.048
52.838 1.535 2.073 2.537 2.933
52.920 1.435 1.964 2.426 2.823
53.002 1.892 2.411 2.870 3.267
53.083 0.609 1.125 1.584 1.984
53.165 0.569 1.067 1.515 1.909
53.247 0.532 1.011 1.448 1.837
53.329 0.498 0.958 1.385 1.768
53.411 0.465 0.908 1.324 1.701
53.493 0.435 0.860 1.266 1.637
53.575 0.956 1.364 1.760 2.125
53.657 2.054 2.453 2.843 3.205
53.739 1.371 1.776 2.169 2.535
53.821 1.831 2.232 2.623 2.989
53.903 2.261 2.664 3.058 3.425
53.985 2.115 2.525 2.924 3.296
54.067 1.428 1.844 2.247 2.623
54.148 1.885 2.296 2.697 3.073
54.230 1.762 2.176 2.579 2.958
54.312 1.099 1.513 1.917 2.297
54.394 1.027 1.434 1.833 2.211
54.476 1.510 1.908 2.302 2.677
54.558 0.314 0.710 1.103 1.478
54.640 0.293 0.673 1.055 1.422
54.722 0.823 1.187 1.558 1.918
54.804 0.221 0.576 0.941 1.297
54.886 0.755 1.095 1.449 1.797
54.968 1.255 1.587 1.934 2.278
55.050 1.174 1.504 1.849 2.192
55.131 0.549 0.876 1.219 1.561
55.213 1.062 1.379 1.715 2.051
55.295 0.993 1.307 1.640 1.974
55.377 0.380 0.690 1.019 1.351
55.459 0.904 1.203 1.524 1.849
55.541 0.845 1.140 1.457 1.779
55.623 0.241 0.531 0.844 1.163
55.705 1.935 2.212 2.516 2.828
55.787 2.908 3.196 3.505 3.821
55.869 2.169 2.478 2.802 3.127
55.951 2.028 2.349 2.679 3.009
56.033 2.447 2.776 3.112 3.446
56.115 2.288 2.631 2.975 3.316
56.196 2.139 2.493 2.845 3.192
56.278 2.000 2.363 2.721 3.071
56.360 1.870 2.239 2.601 2.956
56.442 1.199 1.572 1.938 2.295
56.524 1.121 1.490 1.853 2.208
56.606 1.048 1.412 1.772 2.125
56.688 0.431 0.789 1.145 1.496
56.770 0.952 1.297 1.644 1.989
56.852 1.440 1.779 2.122 2.464
56.934 1.347 1.686 2.029 2.371
57.016 1.869 2.208 2.550 2.892
57.098 1.748 2.092 2.439 2.783
57.179 2.733 3.082 3.431 3.777
57.261 2.556 2.921 3.281 3.635
57.343 2.390 2.768 3.137 3.498
57.425 3.394 3.782 4.159 4.526
57.507 2.563 2.974 3.367 3.745
57.589 2.397 2.819 3.219 3.604
57.671 3.401 3.831 4.238 4.629
57.753 3.729 4.180 4.602 5.003
57.835 2.938 3.412 3.851 4.266
57.917 3.296 3.783 4.232 4.654
57.999 3.631 4.134 4.595 5.028
58.081 3.395 3.918 4.394 4.839
58.163 3.786 4.324 4.813 5.268
58.244 4.089 4.647 5.151 5.618
58.326 3.823 4.404 4.926 5.407
58.408 3.575 4.173 4.710 5.203
58.490 4.442 5.054 5.603 6.107
58.572 4.763 5.400 5.968 6.487
58.654 5.003 5.666 6.255 6.791
58.736 5.228 5.920 6.532 7.086
58.818 5.499 6.220 6.856 7.429
58.900 5.142 5.895 6.555 7.149
58.982 5.357 6.136 6.817 7.429
59.064 5.559 6.365 7.069 7.700
59.146 5.747 6.581 7.309 7.959
59.227 5.984 6.847 7.599 8.269
59.309 6.694 7.588 8.365 9.057
59.391 6.808 7.740 8.548 9.265
59.473 6.366 7.335 8.174 8.916
59.555 6.564 7.562 8.427 9.192
59.637 6.137 7.167 8.058 8.846
59.719 6.838 7.891 8.804 9.612
59.801 6.394 7.478 8.419 9.250
59.883 6.528 7.636 8.599 9.451
59.965 6.104 7.237 8.223 9.095
60.047 6.317 7.468 8.473 9.363
60.129 6.456 7.627 8.651 9.559
60.211 7.136 8.327 9.371 10.298
60.292 7.282 8.501 9.571 10.521
60.374 7.359 8.607 9.702 10.675
60.456 7.430 8.706 9.826 10.822
60.538 7.559 8.861 10.007 11.025
60.620 7.617 8.947 10.118 11.159
60.702 7.122 8.479 9.675 10.739
60.784 6.660 8.035 9.251 10.335
60.866 6.776 8.164 9.395 10.495
60.948 8.045 9.446 10.693 11.809
61.030 8.073 9.502 10.775 11.914
61.112 7.548 9.005 10.303 11.466
61.194 7.668 9.144 10.462 11.644
61.275 7.170 8.666 10.004 11.206
61.357 7.254 8.762 10.115 11.333
61.439 7.333 8.853 10.222 11.456
61.521 8.015 9.549 10.934 12.184
61.603 8.045 9.600 11.005 12.276
61.685 8.620 10.196 11.621 12.911
61.767 8.672 10.274 11.724 13.036
61.849 9.206 10.834 12.308 13.644
61.931 9.158 10.818 12.320 13.680
62.013 9.174 10.862 12.390 13.775
62.095 10.287 12.003 13.557 14.966
62.177 10.168 11.924 13.512 14.951
62.259 10.058 11.850 13.471 14.938
62.340 9.953 11.780 13.430 14.925
62.422 11.016 12.873 14.551 16.072
62.504 10.301 12.199 13.914 15.467
62.586 11.341 13.270 15.014 16.594
62.668 11.703 13.675 15.456 17.068
62.750 12.103 14.120 15.939 17.586
62.832 11.317 13.382 15.241 16.924
62.914 11.741 13.841 15.733 17.446
62.996 12.078 14.216 16.143 17.888
63.078 12.453 14.632 16.597 18.375
63.160 11.645 13.867 15.870 17.683
63.242 11.437 13.691 15.724 17.566
63.323 11.794 14.074 16.135 18.004
63.405 12.187 14.497 16.588 18.485
63.487 11.945 14.288 16.411 18.340
63.569 11.169 13.541 15.693 17.649
63.651 10.993 13.382 15.555 17.534
63.733 10.889 13.292 15.484 17.484
63.815 11.281 13.696 15.905 17.925
63.897 11.708 14.140 16.369 18.410
63.979 11.497 13.949 16.201 18.266
64.061 11.299 13.769 16.041 18.127
64.143 11.177 13.659 15.950 18.056
64.225 11.549 14.043 16.349 18.474
64.307 10.799 13.309 15.634 17.779
64.388 10.647 13.163 15.499 17.660
64.470 11.116 13.634 15.981 18.155
64.552 11.492 14.019 16.379 18.569
64.634 11.357 13.897 16.273 18.481
64.716 10.619 13.170 15.561 17.786
64.798 11.577 14.128 16.527 18.763
64.880 11.436 14.000 16.414 18.668
64.962 11.242 13.817 16.244 18.514
65.044 11.062 13.644 16.083 18.367
65.126 12.053 14.640 17.088 19.385
65.208 11.270 13.874 16.340 18.655
65.290 10.538 13.149 15.625 17.953
65.371 11.013 13.620 16.100 18.436
65.453 11.396 14.007 16.494 18.841
65.535 11.816 14.434 16.932 19.292
65.617 11.598 14.228 16.740 19.115
65.699 11.394 14.033 16.556 18.944
65.781 11.814 14.459 16.991 19.391
65.863 12.146 14.802 17.346 19.760
65.945 14.225 16.896 19.455 21.884
66.027 14.400 17.111 19.702 22.159
66.109 13.465 16.216 18.840 21.325
66.191 13.139 15.917 18.564 21.072
66.273 13.996 16.794 19.461 21.988
66.355 14.246 17.075 19.768 22.320
66.436 13.321 16.182 18.903 21.479
66.518 13.005 15.885 18.624 21.220
66.600 13.320 16.214 18.969 21.581
66.682 13.005 15.916 18.689 21.319
66.764 12.710 15.633 18.419 21.065
66.846 12.433 15.364 18.162 20.821
66.928 12.786 15.720 18.527 21.197
67.010 12.504 15.447 18.265 20.949
67.092 12.242 15.189 18.015 20.710
67.174 12.057 15.005 17.837 20.540
67.256 11.823 14.769 17.605 20.316
67.338 11.605 14.547 17.384 20.101
67.419 11.401 14.335 17.172 19.894
67.501 11.820 14.745 17.580 20.305
67.583 11.602 14.523 17.360 20.090
67.665 11.397 14.312 17.149 19.882
67.747 11.817 14.724 17.558 20.294
67.829 11.599 14.503 17.338 20.079
67.911 11.395 14.294 17.129 19.873
67.993 11.265 14.157 16.989 19.735
68.075 11.633 14.515 17.345 20.091
68.157 10.877 13.756 16.585 19.335
68.239 10.781 13.647 16.469 19.217
68.321 11.180 14.032 16.847 19.593
68.403 11.613 14.457 17.269 20.014
68.484 11.409 14.251 17.063 19.811
68.566 9.508 12.346 15.156 17.905
68.648 9.500 12.310 15.102 17.841
68.730 10.531 13.314 16.089 18.817
68.812 10.458 13.229 15.996 18.720
68.894 10.328 13.086 15.845 18.564
68.976 10.206 12.950 15.700 18.414
69.058 10.155 12.884 15.624 18.332
69.140 10.044 12.759 15.489 18.191
69.222 9.942 12.642 15.361 18.056
69.304 9.296 11.981 14.688 17.377
69.386 9.851 12.513 15.204 17.882
69.467 10.311 12.958 15.637 18.308
69.549 10.190 12.829 15.502 18.167
69.631 10.139 12.769 15.434 18.094
69.713 10.030 12.650 15.308 17.962
69.795 11.636 14.247 16.895 19.544
69.877 11.431 14.052 16.706 19.358
69.959 11.847 14.476 17.133 19.789
70.041 11.628 14.269 16.933 19.594
70.123 12.032 14.681 17.351 20.015
70.205 12.349 15.012 17.690 20.361
70.287 12.096 14.776 17.465 20.143
70.369 12.471 15.163 17.860 20.545
70.451 13.370 16.079 18.788 21.481
70.532 13.601 16.337 19.064 21.771
70.614 13.877 16.643 19.390 22.112
70.696 14.074 16.871 19.639 22.377
70.778 13.771 16.599 19.390 22.146
70.860 13.426 16.280 19.090 21.861
70.942 13.653 16.528 19.353 22.137
71.024 13.925 16.822 19.665 22.463
71.106 14.120 17.041 19.903 22.716
71.188 13.203 16.150 19.032 21.861
71.270 13.505 16.465 19.359 22.198
71.352 13.787 16.763 19.670 22.522
71.434 13.442 16.437 19.359 22.224
71.515 12.569 15.577 18.512 21.387
71.597 13.462 16.471 19.410 22.291
71.679 14.236 17.258 20.208 23.100
71.761 14.470 17.514 20.483 23.390
71.843 14.629 17.697 20.685 23.608
71.925 15.998 19.091 22.099 25.038
72.007 15.509 18.642 21.681 24.646
72.089 15.051 18.216 21.281 24.267
72.171 15.783 18.972 22.058 25.063
72.253 16.467 19.689 22.802 25.828
72.335 15.397 18.659 21.803 24.856
72.417 14.397 17.684 20.849 23.920
72.499 15.171 18.468 21.645 24.729
72.580 15.285 18.601 21.797 24.897
72.662 14.841 18.177 21.391 24.509
72.744 15.038 18.386 21.615 24.746
72.826 15.221 18.585 21.829 24.975
72.908 14.781 18.162 21.422 24.584
72.990 14.371 17.761 21.033 24.207
73.072 13.987 17.382 20.662 23.846
73.154 14.238 17.632 20.917 24.107
73.236 13.313 16.710 20.001 23.200
73.318 12.999 16.386 19.676 22.876
73.400 13.313 16.688 19.973 23.174
73.482 13.548 16.914 20.198 23.401
73.563 13.278 16.639 19.924 23.130
73.645 12.966 16.319 19.601 22.809
73.727 13.222 16.564 19.841 23.049
73.809 14.072 17.406 20.682 23.890
73.891 13.769 17.107 20.387 23.602
73.973 13.974 17.311 20.594 23.812
74.055 14.775 18.115 21.401 24.625
74.137 14.914 18.265 21.562 24.796
74.219 13.945 17.310 20.618 23.863
74.301 14.200 17.565 20.876 24.124
74.383 13.827 17.195 20.511 23.765
74.465 14.089 17.456 20.773 24.031
74.547 14.273 17.642 20.963 24.225
74.628 14.505 17.878 21.204 24.472
74.710 14.113 17.493 20.826 24.101
74.792 13.745 17.127 20.463 23.743
74.874 14.013 17.391 20.727 24.009
74.956 15.361 18.740 22.078 25.363
75.038 14.912 18.309 21.660 24.957
75.120 14.494 17.901 21.262 24.568
75.202 14.711 18.124 21.490 24.802
75.284 14.916 18.336 21.709 25.029
75.366 14.496 17.926 21.308 24.635
75.448 14.105 17.539 20.925 24.258
75.530 15.447 18.879 22.267 25.603
75.611 16.703 20.151 23.551 26.898
75.693 16.167 19.646 23.069 26.435
75.775 15.727 19.228 22.669 26.049
75.857 16.965 20.482 23.936 27.328
75.939 16.412 19.960 23.437 26.848
76.021 16.506 20.076 23.571 26.998
76.103 16.532 20.124 23.637 27.079
76.185 17.167 20.780 24.311 27.769
76.267 16.603 20.243 23.797 27.274
76.349 16.683 20.344 23.914 27.406
76.431 17.248 20.928 24.515 28.022
76.513 17.837 21.542 25.151 28.676
76.595 17.228 20.965 24.600 28.147
76.676 16.720 20.479 24.133 27.697
76.758 17.343 21.117 24.786 28.364
76.840 17.315 21.111 24.800 28.395
76.922 16.740 20.556 24.263 27.875
77.004 17.362 21.190 24.910 28.535
77.086 17.394 21.242 24.979 28.621
77.168 16.265 20.131 23.886 27.543
77.250 16.307 20.177 23.939 27.606
77.332 17.506 21.380 25.149 28.824
77.414 18.078 21.971 25.757 29.448
77.496 17.453 21.371 25.178 28.889
77.578 17.480 21.413 25.236 28.961
77.659 18.054 22.002 25.840 29.580
77.741 17.980 21.950 25.808 29.566
77.823 17.362 21.351 25.227 29.002
77.905 17.943 21.944 25.832 29.619
77.987 18.487 22.505 26.410 30.213
78.069 18.995 23.037 26.963 30.785
78.151 18.861 22.931 26.882 30.725
78.233 17.636 21.732 25.705 29.568
78.315 18.199 22.304 26.288 30.164
78.397 18.726 22.847 26.847 30.738
78.479 18.059 22.201 26.220 30.130
78.561 18.596 22.749 26.781 30.705
78.643 19.097 23.268 27.318 31.258
78.724 18.956 23.150 27.221 31.180
78.806 18.335 22.549 26.639 30.616
78.888 18.853 23.079 27.182 31.173
78.970 18.728 22.971 27.091 31.098
79.052 18.060 22.318 26.454 30.477
79.134 17.498 21.762 25.907 29.941
79.216 18.010 22.272 26.421 30.461
79.298 17.999 22.266 26.423 30.474
79.380 17.381 21.652 25.817 29.877
79.462 17.961 22.228 26.395 30.461
79.544 18.503 22.775 26.949 31.023
79.626 18.401 22.683 26.868 30.955
79.707 17.816 22.106 26.302 30.399
79.789 18.917 23.208 27.408 31.513
79.871 19.336 23.642 27.856 31.975
79.953 18.691 23.017 27.248 31.382
80.035 18.027 22.362 26.604 30.750
80.117 18.565 22.901 27.148 31.301
80.199 17.908 22.253 26.509 30.672
80.281 17.295 21.639 25.898 30.067
80.363 17.881 22.216 26.474 30.645
80.445 17.269 21.603 25.864 30.040
80.527 17.307 21.633 25.891 30.069
80.609 16.732 21.051 25.307 29.486
80.691 16.195 20.499 24.748 28.925
80.772 16.303 20.587 24.825 28.996
80.854 16.343 20.609 24.837 29.004
80.936 16.991 21.240 25.459 29.621
81.018 17.046 21.288 25.503 29.665
81.100 17.649 21.885 26.097 30.258
81.182 17.601 21.838 26.052 30.217
81.264 17.618 21.856 26.072 30.240
81.346 18.183 22.422 26.639 30.811
81.428 18.650 22.897 27.121 31.299
81.510 19.148 23.409 27.643 31.830
81.592 18.453 22.734 26.982 31.180
81.674 18.964 23.254 27.509 31.716
81.755 19.991 24.296 28.564 32.781
81.837 19.852 24.185 28.473 32.706
81.919 20.822 25.179 29.485 33.734
82.001 21.179 25.571 29.903 34.173
82.083 20.902 25.333 29.693 33.985
82.165 20.704 25.167 29.552 33.865
82.247 20.458 24.949 29.358 33.689
82.329 21.449 25.964 30.391 34.740
82.411 21.155 25.705 30.160 34.531
82.493 20.330 24.909 29.389 33.781
82.575 20.170 24.766 29.262 33.669
82.657 20.569 25.180 29.690 34.111
82.739 20.942 25.572 30.099 34.536
82.820 20.681 25.334 29.881 34.334
82.902 21.047 25.718 30.281 34.751
82.984 20.778 25.471 30.054 34.541
83.066 21.138 25.848 30.447 34.950
83.148 20.925 25.656 30.274 34.794
83.230 21.825 26.573 31.208 35.743
83.312 22.116 26.892 31.550 36.106
83.394 21.229 26.035 30.718 35.297
83.476 20.949 25.772 30.472 35.067
83.558 20.748 25.584 30.298 34.906
83.640 20.561 25.405 30.131 34.752
83.722 19.775 24.626 29.361 33.993
83.803 20.199 25.047 29.785 34.422
83.885 19.986 24.836 29.580 34.225
83.967 19.238 24.086 28.834 33.486
84.049 18.599 23.437 28.182 32.836
84.131 18.490 23.310 28.047 32.699
84.213 19.547 24.349 29.078 33.726
84.295 19.437 24.235 28.965 33.616
84.377 18.724 23.517 28.246 32.900
84.459 18.668 23.447 28.169 32.822
84.541 18.005 22.770 27.485 32.135
84.623 17.934 22.677 27.381 32.024
84.705 18.479 23.200 27.891 32.528
84.787 18.438 23.147 27.830 32.463
84.868 18.340 23.035 27.710 32.340
84.950 17.698 22.379 27.046 31.672
85.032 17.708 22.369 27.022 31.639
85.114 18.817 23.457 28.097 32.707
85.196 19.304 23.939 28.576 33.184
85.278 19.149 23.786 28.424 33.034
85.360 19.065 23.702 28.339 32.950
85.442 20.634 25.270 29.906 34.518
85.524 19.905 24.559 29.208 33.829
85.606 19.711 24.373 29.028 33.654
85.688 20.689 25.356 30.015 34.645
85.770 21.054 25.739 30.410 35.050
85.851 19.687 24.393 29.079 33.731
85.933 20.118 24.826 29.515 34.170
86.015 20.520 25.237 29.932 34.593
86.097 20.286 25.016 29.720 34.389
86.179 19.518 24.257 28.968 33.644
86.261 20.509 25.246 29.959 34.636
86.343 20.886 25.635 30.356 35.041
86.425 20.689 25.454 30.187 34.882
86.507 19.895 24.672 29.415 34.118
86.589 20.861 25.640 30.385 35.092
86.671 21.765 26.557 31.314 36.030
86.753 21.511 26.328 31.102 35.833
86.835 20.664 25.501 30.290 35.034
86.916 20.420 25.266 30.063 34.813
86.998 20.254 25.104 29.906 34.663
87.080 20.098 24.951 29.757 34.517
87.162 20.441 25.294 30.102 34.866
87.244 20.822 25.680 30.493 35.263
87.326 20.020 24.886 29.708 34.485
87.408 19.879 24.744 29.567 34.346
87.490 20.297 25.159 29.982 34.762
87.572 20.627 25.491 30.317 35.102
87.654 19.898 24.768 29.600 34.391
87.736 20.315 25.182 30.013 34.805
87.818 20.094 24.964 29.798 34.594
87.899 19.949 24.818 29.653 34.451
87.981 19.203 24.069 28.905 33.704
88.063 17.955 22.810 27.639 32.435
88.145 19.048 23.876 28.688 33.472
88.227 18.909 23.726 28.530 33.311
88.309 18.292 23.095 27.892 32.667
88.391 17.653 22.437 27.220 31.987
88.473 18.216 22.972 27.737 32.492
88.555 18.131 22.869 27.622 32.368
88.637 17.503 22.223 26.962 31.699
88.719 18.076 22.769 27.491 32.214
88.801 18.611 23.288 27.996 32.711
88.883 17.951 22.619 27.320 32.029
88.964 17.396 22.046 26.734 31.433
89.046 17.914 22.541 27.212 31.898
89.128 19.009 23.621 28.279 32.956
89.210 18.385 22.996 27.651 32.326
89.292 17.740 22.342 26.990 31.658
89.374 17.748 22.334 26.968 31.626
89.456 17.694 22.264 26.886 31.534
89.538 17.705 22.259 26.869 31.507
89.620 18.203 22.743 27.341 31.969
89.702 18.180 22.713 27.304 31.925
89.784 17.549 22.075 26.658 31.273
89.866 17.569 22.080 26.650 31.255
89.947 17.527 22.024 26.582 31.177
90.029 18.647 23.130 27.677 32.262
90.111 19.145 23.630 28.174 32.757
90.193 19.061 23.554 28.101 32.683
90.275 19.471 23.970 28.518 33.101
90.357 18.817 23.326 27.880 32.465
90.439 19.304 23.815 28.369 32.952
90.521 19.149 23.669 28.226 32.811
90.603 19.615 24.140 28.699 33.284
90.685 20.050 24.586 29.152 33.741
90.767 19.846 24.399 28.974 33.569
90.849 19.717 24.283 28.865 33.465
90.931 20.146 24.722 29.311 33.915
91.012 21.096 25.687 30.286 34.896
91.094 21.435 26.053 30.669 35.292
91.176 21.141 25.789 30.425 35.062
91.258 21.478 26.149 30.802 35.451
91.340 21.792 26.490 31.163 35.826
91.422 21.475 26.204 30.897 35.576
91.504 21.240 25.993 30.704 35.396
91.586 22.119 26.892 31.619 36.322
91.668 21.781 26.584 31.333 36.053
91.750 20.977 25.804 30.572 35.307
91.832 20.714 25.553 30.332 35.076
91.914 21.077 25.926 30.713 35.465
91.995 21.418 26.279 31.078 35.839
92.077 21.736 26.613 31.426 36.199
92.159 21.972 26.870 31.698 36.484
92.241 21.705 26.624 31.470 36.271
92.323 22.004 26.941 31.802 36.614
92.405 22.284 27.241 32.119 36.945
92.487 22.485 27.464 32.361 37.202
92.569 23.344 28.347 33.263 38.121
92.651 22.927 27.963 32.906 37.785
92.733 21.987 27.050 32.015 36.912
92.815 21.719 26.795 31.773 36.682
92.897 22.018 27.102 32.091 37.010
92.979 21.137 26.234 31.235 36.166
93.060 20.924 26.022 31.027 35.965
93.142 21.213 26.309 31.317 36.259
93.224 22.094 27.191 32.205 37.152
93.306 21.819 26.929 31.954 36.914
93.388 21.501 26.619 31.654 36.623
93.470 21.813 26.936 31.977 36.953
93.552 22.106 27.236 32.287 37.271
93.634 21.219 26.361 31.423 36.417
93.716 21.001 26.142 31.207 36.206
93.798 21.346 26.484 31.550 36.552
93.880 21.608 26.747 31.816 36.824
93.962 21.364 26.508 31.583 36.598
94.043 21.137 26.281 31.360 36.380
94.125 22.022 27.165 32.246 37.269
94.207 21.691 26.843 31.933 36.965
94.289 20.282 25.439 30.535 35.573
94.371 20.674 25.817 30.907 35.943
94.453 21.590 26.726 31.812 36.849
94.535 21.347 26.487 31.579 36.621
94.617 21.060 26.201 31.296 36.341
94.699 20.852 25.990 31.085 36.133
94.781 21.146 26.279 31.372 36.421
94.863 21.481 26.614 31.708 36.759
94.945 21.246 26.381 31.480 36.535
95.027 21.514 26.650 31.750 36.808
95.108 21.277 26.415 31.519 36.582
95.190 21.055 26.194 31.299 36.364
95.272 20.786 25.922 31.028 36.094
95.354 21.145 26.276 31.378 36.444
95.436 22.030 27.160 32.263 37.331
95.518 21.698 26.838 31.949 37.024
95.600 21.998 27.143 32.260 37.340
95.682 21.729 26.883 32.007 37.094
95.764 21.417 26.576 31.705 36.796
95.846 20.026 25.186 30.317 35.411
95.928 19.885 25.029 30.149 35.238
96.010 19.692 24.818 29.928 35.010
96.091 20.122 25.229 30.327 35.401
96.173 19.365 24.459 29.548 34.618
96.255 19.267 24.340 29.415 34.474
96.337 19.725 24.776 29.836 34.886
96.419 18.993 24.029 29.079 34.122
96.501 18.309 23.322 28.355 33.387
96.583 18.280 23.262 28.274 33.290
96.665 18.802 23.754 28.745 33.746
96.747 17.581 22.512 27.487 32.475
96.829 16.988 21.884 26.833 31.802
96.911 18.143 22.998 27.916 32.863
96.993 17.514 22.344 27.244 32.176
97.075 16.377 21.176 26.051 30.964
97.156 16.473 21.228 26.070 30.959
97.238 16.502 21.216 26.027 30.892
97.320 15.980 20.656 25.437 30.278
97.402 14.942 19.576 24.324 29.138
97.484 14.582 19.162 23.869 28.652
97.566 14.733 19.259 23.923 28.672
97.648 13.777 18.251 22.876 27.593
97.730 13.492 17.907 22.485 27.164
97.812 13.165 17.520 22.050 26.691
97.894 12.310 16.604 21.084 25.686
97.976 11.511 15.735 20.161 24.720
98.058 10.763 14.912 19.279 23.789
98.139 10.614 14.682 18.984 23.443
98.221 10.474 14.463 18.702 23.110
98.303 9.794 13.707 17.884 22.240
98.385 9.768 13.600 17.711 22.013
98.467 9.683 13.438 17.485 21.734
98.549 9.603 13.285 17.269 21.465
98.631 9.590 13.200 17.123 21.267
98.713 8.967 12.510 16.374 20.467
98.795 8.934 12.405 16.206 20.246
98.877 8.903 12.305 16.046 20.033
98.959 8.325 11.662 15.344 19.279
99.041 8.334 11.601 15.221 19.102
99.123 8.403 11.605 15.165 18.994
99.204 7.857 10.998 14.501 18.279
99.286 7.347 10.423 13.866 17.591
99.368 6.870 9.878 13.259 16.928
99.450 6.424 9.361 12.679 16.291
99.532 6.007 8.871 12.124 15.678
99.614 6.166 8.957 12.143 15.637
99.696 5.765 8.488 11.611 15.048
99.778 5.391 8.044 11.103 14.482
99.860 5.041 7.624 10.617 13.937
99.942 5.812 8.324 11.251 14.511
100.024 6.594 9.048 11.918 15.124
100.106 6.715 9.124 11.945 15.104
100.187 5.730 8.098 10.873 13.986
100.269 5.907 8.223 10.946 14.009
100.351 6.134 8.404 11.078 14.092
100.433 5.736 7.964 10.593 13.562
100.515 5.912 8.097 10.678 13.601
100.597 6.627 8.772 11.309 14.187
100.679 6.197 8.313 10.814 13.653
100.761 5.794 7.879 10.341 13.139
100.843 6.028 8.077 10.498 13.255
100.925 6.736 8.753 11.138 13.855
101.007 6.298 8.295 10.650 13.333
101.089 6.438 8.411 10.733 13.381
101.171 6.020 7.971 10.263 12.877
101.252 5.629 7.554 9.814 12.392
101.334 5.874 7.769 9.995 12.536
101.416 6.042 7.912 10.106 12.614
101.498 5.650 7.498 9.664 12.139
101.580 5.832 7.656 9.790 12.231
101.662 6.003 7.805 9.911 12.320
101.744 5.613 7.396 9.477 11.856
101.826 5.248 7.010 9.062 11.410
101.908 5.518 7.253 9.276 11.591
101.990 5.709 7.423 9.419 11.704
102.072 6.437 8.134 10.105 12.362
102.154 6.019 7.708 9.663 11.897
102.235 5.628 7.305 9.240 11.449
102.317 5.873 7.534 9.446 11.628
102.399 6.041 7.689 9.582 11.740
102.481 5.099 6.737 8.613 10.749
102.563 4.157 5.775 7.625 9.734
102.645 3.887 5.473 7.292 9.367
102.727 3.635 5.186 6.972 9.014
102.809 4.009 5.526 7.278 9.286
102.891 4.298 5.786 7.508 9.485
102.973 4.019 5.483 7.180 9.128
103.055 3.758 5.196 6.865 8.785
103.137 4.063 5.474 7.114 9.003
103.219 2.701 4.089 5.704 7.566
103.300 2.526 3.875 5.454 7.281
103.382 2.362 3.673 5.216 7.007
103.464 2.208 3.480 4.987 6.743
103.546 2.065 3.298 4.769 6.489
103.628 2.480 3.675 5.109 6.794
103.710 1.770 2.934 4.336 5.989
103.792 1.655 2.780 4.147 5.764
103.874 2.097 3.184 4.514 6.096
103.956 1.960 3.018 4.317 5.867
104.038 1.833 2.860 4.128 5.646
104.120 2.813 3.809 5.046 6.532
104.202 2.081 3.060 4.275 5.737
104.283 0.236 1.191 2.379 3.812
104.365 0.832 1.739 2.886 4.279
104.447 1.327 2.198 3.309 4.667
104.529 0.691 1.533 2.614 3.942
104.611 1.196 2.003 3.049 4.343
104.693 1.118 1.898 2.916 4.179
104.775 1.046 1.799 2.788 4.022
104.857 1.527 2.254 3.215 4.420
104.939 1.977 2.685 3.624 4.803
105.021 1.299 1.995 2.916 4.073
105.103 2.375 3.051 3.948 5.079
105.185 2.770 3.441 4.324 5.437
105.267 2.041 2.711 3.586 4.683
105.348 1.908 2.570 3.429 4.507
105.430 2.333 2.984 3.828 4.887
105.512 1.633 2.279 3.111 4.153
105.594 1.527 2.160 2.975 3.997
105.676 1.977 2.596 3.394 4.396
105.758 1.299 1.911 2.696 3.681
105.840 1.764 2.360 3.127 4.092
105.922 2.199 2.786 3.540 4.487
106.004 2.056 2.641 3.385 4.318
106.086 1.373 1.953 2.687 3.606
106.168 1.833 2.400 3.119 4.020
106.250 1.165 1.725 2.433 3.319
106.331 1.639 2.185 2.876 3.744
106.413 2.692 3.230 3.910 4.763
106.495 1.968 2.512 3.189 4.034
106.577 2.939 3.479 4.148 4.981
106.659 2.748 3.297 3.967 4.793
106.741 1.471 2.026 2.694 3.514
106.823 1.375 1.920 2.577 3.382
106.905 2.934 3.468 4.112 4.903
106.987 2.194 2.737 3.382 4.169
107.069 1.502 2.044 2.685 3.462
107.151 1.954 2.487 3.117 3.881
107.233 1.827 2.357 2.980 3.735
107.315 1.159 1.684 2.301 3.045
107.396 1.633 2.145 2.749 3.480
107.478 1.527 2.033 2.629 3.349
107.560 0.879 1.378 1.964 2.674
107.642 0.822 1.306 1.878 2.573
107.724 0.219 0.688 1.247 1.927
107.806 -0.406 0.041 0.582 1.244
107.888 0.231 0.650 1.167 1.807
107.970 0.765 1.165 1.665 2.289
108.052 0.166 0.555 1.043 1.653
108.134 0.705 1.075 1.546 2.140
108.216 1.758 2.118 2.577 3.158
108.298 1.094 1.457 1.915 2.490
108.379 1.573 1.931 2.381 2.946
108.461 2.081 2.440 2.887 3.445
108.543 1.335 1.702 2.150 2.705
108.625 1.859 2.223 2.666 3.214
108.707 1.738 2.107 2.550 3.093
108.789 0.466 0.837 1.278 1.817
108.871 0.435 0.793 1.222 1.748
108.953 0.407 0.752 1.169 1.682
109.035 -0.718 -0.386 0.019 0.521
109.117 -0.671 -0.366 0.018 0.501
109.199 -1.788 -1.507 -1.142 -0.678
109.281 -2.221 -1.977 -1.642 -1.202
109.363 -1.527 -1.324 -1.020 -0.607
109.444 -0.268 -0.095 0.184 0.576
109.526 -0.861 -0.701 -0.435 -0.057
109.608 -0.805 -0.664 -0.416 -0.054
109.690 -0.143 -0.019 0.213 0.558
109.772 -0.744 -0.628 -0.407 -0.073
109.854 -0.696 -0.596 -0.389 -0.071
109.936 0.509 0.595 0.788 1.092
110.018 -0.073 0.015 0.204 0.501
110.100 -1.777 -1.695 -1.514 -1.227
110.182 -1.662 -1.606 -1.448 -1.180
110.264 -1.005 -0.973 -0.835 -0.587
110.346 -0.390 -0.373 -0.249 -0.015
110.427 0.246 0.257 0.372 0.596
110.509 -0.381 -0.367 -0.254 -0.037
110.591 -2.004 -1.995 -1.891 -1.684
110.673 -1.324 -1.342 -1.259 -1.071
110.755 -1.238 -1.272 -1.204 -1.031
110.837 -2.867 -2.914 -2.860 -2.701
110.919 -2.132 -2.212 -2.186 -2.050
111.001 -2.542 -2.646 -2.639 -2.522
111.083 -2.927 -3.057 -3.073 -2.976
111.165 -2.187 -2.348 -2.389 -2.315
111.247 -2.045 -2.225 -2.285 -2.228
111.329 -1.912 -2.109 -2.185 -2.144
111.411 -1.239 -1.449 -1.540 -1.514
111.492 -0.609 -0.824 -0.923 -0.908
111.574 -1.119 -1.330 -1.432 -1.423
111.656 -0.497 -0.711 -0.820 -0.820
111.738 0.146 -0.064 -0.174 -0.179
111.820 0.136 -0.060 -0.166 -0.172
111.902 0.677 0.492 0.391 0.384
111.984 0.633 0.466 0.373 0.369
112.066 -0.568 -0.718 -0.803 -0.804
112.148 1.178 1.029 0.941 0.935
112.230 1.712 1.586 1.511 1.510
112.312 1.601 1.503 1.445 1.453
112.394 1.497 1.424 1.381 1.399
112.475 1.400 1.350 1.321 1.346
112.557 -0.400 -0.430 -0.446 -0.414
112.639 -0.374 -0.408 -0.426 -0.398
112.721 1.298 1.262 1.240 1.265
112.803 1.214 1.196 1.186 1.217
112.885 0.585 0.584 0.585 0.622
112.967 0.547 0.553 0.559 0.599
113.049 -0.037 -0.025 -0.015 0.027
113.131 -0.035 -0.024 -0.014 0.026
113.213 1.127 1.137 1.146 1.185
113.295 1.054 1.078 1.096 1.140
113.377 0.985 1.021 1.048 1.097
113.459 1.471 1.517 1.552 1.605
113.540 0.826 0.889 0.934 0.995
113.622 0.772 0.842 0.893 0.958
113.704 1.271 1.347 1.404 1.471
113.786 0.640 0.728 0.793 0.866
113.868 0.598 0.690 0.758 0.834
113.950 1.108 1.203 1.274 1.352
114.032 0.487 0.591 0.669 0.752
114.114 -0.704 -0.600 -0.520 -0.437
114.196 -0.109 -0.019 0.052 0.129
114.278 -0.102 -0.018 0.050 0.124
114.360 -0.645 -0.567 -0.502 -0.430
114.442 -1.152 -1.086 -1.029 -0.963
114.523 -1.688 -1.640 -1.594 -1.537
114.605 -2.127 -2.103 -2.074 -2.028
114.687 -1.440 -1.444 -1.434 -1.403
114.769 -2.445 -2.467 -2.470 -2.449
114.851 -2.286 -2.338 -2.361 -2.356
114.933 -2.687 -2.765 -2.807 -2.817
115.015 -1.963 -2.071 -2.135 -2.162
115.097 -2.385 -2.512 -2.591 -2.630
115.179 -1.681 -1.832 -1.928 -1.981
115.261 -0.473 -0.637 -0.745 -0.808
115.343 -0.442 -0.604 -0.713 -0.778
115.425 -0.414 -0.572 -0.681 -0.748
115.507 0.224 0.068 -0.041 -0.110
115.588 -0.401 -0.546 -0.650 -0.716
115.670 0.235 0.093 -0.011 -0.079
115.752 0.769 0.637 0.539 0.474
115.834 0.170 0.055 -0.034 -0.094
115.916 -0.451 -0.558 -0.643 -0.700
115.998 -0.972 -1.079 -1.164 -1.223
116.080 -0.908 -1.022 -1.113 -1.177
116.162 -0.300 -0.419 -0.515 -0.584
116.244 0.330 0.213 0.118 0.049
116.326 -0.302 -0.408 -0.498 -0.563
116.408 0.877 0.772 0.684 0.617
116.490 0.271 0.183 0.104 0.045
116.571 -0.906 -0.986 -1.060 -1.117
116.653 -0.847 -0.935 -1.013 -1.075
116.735 0.367 0.274 0.191 0.126
116.817 -0.206 -0.290 -0.367 -0.428
116.899 -0.803 -0.885 -0.961 -1.023
116.981 -0.140 -0.228 -0.309 -0.374
117.063 -0.131 -0.216 -0.295 -0.360
117.145 -0.123 -0.205 -0.282 -0.346
117.227 0.984 0.904 0.829 0.765
117.309 0.920 0.857 0.792 0.737
117.391 0.311 0.263 0.208 0.160
117.473 -0.259 -0.300 -0.350 -0.396
117.555 -0.242 -0.285 -0.335 -0.381
117.636 -0.226 -0.270 -0.320 -0.366
117.718 0.338 0.294 0.243 0.197
117.800 0.316 0.278 0.233 0.189
117.882 -0.864 -0.896 -0.937 -0.978
117.964 -0.198 -0.239 -0.286 -0.330
118.046 -0.185 -0.226 -0.273 -0.318
118.128 -0.173 -0.214 -0.261 -0.306
118.210 0.388 0.346 0.299 0.255
118.292 1.461 1.427 1.385 1.344
118.374 0.817 0.803 0.775 0.744
118.456 0.764 0.761 0.741 0.716
118.538 1.264 1.270 1.258 1.238
118.619 1.181 1.204 1.203 1.192
118.701 1.105 1.141 1.150 1.147
118.783 -0.066 -0.017 0.001 0.005
118.865 -0.611 -0.566 -0.548 -0.544
118.947 -0.022 0.013 0.025 0.025
119.029 -1.180 -1.147 -1.136 -1.135
119.111 -1.103 -1.087 -1.086 -1.093
119.193 0.128 0.129 0.121 0.108
119.275 0.669 0.672 0.665 0.653
119.357 0.076 0.087 0.087 0.080
119.439 0.071 0.083 0.083 0.077
119.521 0.067 0.078 0.079 0.074
119.603 0.062 0.074 0.076 0.071
119.684 0.608 0.620 0.622 0.618
119.766 1.117 1.137 1.144 1.144
119.848 0.496 0.528 0.545 0.551
119.930 0.463 0.500 0.521 0.531
120.012 0.983 1.023 1.047 1.060
120.094 0.919 0.970 1.001 1.020
120.176 1.470 1.530 1.568 1.592
120.258 0.764 0.839 0.889 0.922
120.340 0.165 0.246 0.301 0.338
120.422 0.703 0.782 0.837 0.874
120.504 2.367 2.451 2.509 2.550
120.586 1.114 1.224 1.301 1.356
120.667 1.591 1.709 1.793 1.854
120.749 1.488 1.620 1.715 1.784
120.831 0.842 0.986 1.090 1.168
120.913 -0.922 -0.775 -0.666 -0.585
120.995 -0.313 -0.185 -0.088 -0.014
121.077 -0.292 -0.175 -0.084 -0.013
121.159 -0.273 -0.166 -0.080 -0.013
121.241 0.294 0.392 0.472 0.537
121.323 -0.275 -0.178 -0.098 -0.033
121.405 0.903 0.991 1.066 1.128
121.487 1.394 1.489 1.569 1.635
121.569 0.754 0.861 0.951 1.024
121.651 1.254 1.366 1.459 1.535
121.732 1.722 1.844 1.944 2.027
121.814 0.512 0.649 0.760 0.852
121.896 -0.132 0.004 0.117 0.209
121.978 0.487 0.614 0.722 0.812
122.060 0.455 0.582 0.690 0.781
122.142 0.975 1.101 1.210 1.301
122.224 0.912 1.043 1.157 1.252
122.306 0.303 0.440 0.557 0.656
122.388 -0.327 -0.194 -0.078 0.021
122.470 -0.855 -0.733 -0.624 -0.530
122.552 -1.959 -1.854 -1.756 -1.669
122.634 -1.832 -1.757 -1.679 -1.606
122.715 -1.103 -1.055 -0.996 -0.936
122.797 -1.641 -1.610 -1.562 -1.511
122.879 -0.924 -0.916 -0.884 -0.844
122.961 -0.315 -0.319 -0.296 -0.262
123.043 -0.844 -0.851 -0.832 -0.802
123.125 -1.949 -1.966 -1.955 -1.931
123.207 -1.273 -1.314 -1.320 -1.309
123.289 -1.740 -1.795 -1.812 -1.809
123.371 -2.176 -2.250 -2.282 -2.291
123.453 -0.936 -1.034 -1.083 -1.106
123.535 -0.875 -0.980 -1.036 -1.064
123.617 -0.208 -0.318 -0.380 -0.414
123.699 0.355 0.248 0.186 0.151
123.780 -0.828 -0.925 -0.982 -1.014
123.862 -1.873 -1.975 -2.038 -2.075
123.944 -1.751 -1.872 -1.949 -1.997
124.026 -2.187 -2.323 -2.413 -2.471
124.108 -2.045 -2.202 -2.307 -2.378
124.190 -1.363 -1.537 -1.657 -1.739
124.272 -1.823 -2.006 -2.133 -2.223
124.354 -2.316 -2.512 -2.650 -2.750
124.436 -1.005 -1.221 -1.375 -1.486
124.518 -0.940 -1.157 -1.314 -1.430
124.600 -0.330 -0.547 -0.708 -0.827
124.682 -0.308 -0.518 -0.677 -0.796
124.763 -0.838 -1.041 -1.196 -1.315
124.845 -1.332 -1.535 -1.693 -1.815
124.927 -1.246 -1.455 -1.619 -1.747
125.009 -1.165 -1.379 -1.548 -1.681
125.091 -0.540 -0.758 -0.931 -1.068
125.173 0.655 0.442 0.269 0.131
125.255 0.002 -0.192 -0.353 -0.484
125.337 -0.548 -0.731 -0.887 -1.015
125.419 0.037 -0.144 -0.299 -0.427
125.501 0.035 -0.136 -0.286 -0.411
125.583 0.033 -0.129 -0.273 -0.396
125.665 0.641 0.488 0.349 0.229
125.747 -0.011 -0.148 -0.276 -0.390
125.828 -0.010 -0.140 -0.264 -0.375
125.910 1.150 1.027 0.907 0.799
125.992 1.075 0.973 0.867 0.769
126.074 1.555 1.472 1.379 1.289
126.156 2.003 1.944 1.868 1.790
126.238 1.324 1.293 1.236 1.173
126.320 1.238 1.225 1.182 1.129
126.402 2.317 2.321 2.290 2.246
126.484 2.716 2.749 2.739 2.711
126.566 2.540 2.605 2.620 2.609
126.648 2.924 3.018 3.054 3.060
126.730 2.185 2.311 2.371 2.396
126.811 1.494 1.641 1.718 1.756
126.893 1.946 2.104 2.192 2.239
126.975 1.820 1.994 2.096 2.155
127.057 1.701 1.890 2.004 2.074
127.139 2.140 2.341 2.466 2.545
127.221 -0.257 -0.040 0.100 0.191
127.303 -0.241 -0.038 0.095 0.184
127.385 0.324 0.513 0.640 0.726
127.467 0.303 0.486 0.612 0.699
127.549 0.284 0.461 0.586 0.673
127.631 0.876 1.047 1.170 1.258
127.713 0.208 0.382 0.509 0.600
127.795 0.195 0.362 0.486 0.577
127.876 0.793 0.954 1.076 1.166
127.958 1.290 1.453 1.578 1.671
128.040 0.657 0.828 0.959 1.059
128.122 0.615 0.784 0.917 1.019
128.204 -0.036 0.133 0.267 0.370
128.286 -0.583 -0.423 -0.294 -0.193
128.368 0.004 0.148 0.268 0.364
128.450 0.004 0.140 0.256 0.350
128.532 -1.095 -0.966 -0.854 -0.762
128.614 -0.474 -0.366 -0.267 -0.184
128.696 -0.993 -0.896 -0.805 -0.726
128.778 -2.088 -2.009 -1.929 -1.858
128.859 -2.502 -2.453 -2.394 -2.338
128.941 -2.889 -2.874 -2.838 -2.799
129.023 -3.311 -3.334 -3.325 -3.304
129.105 -2.486 -2.549 -2.569 -2.569
129.187 -2.324 -2.416 -2.456 -2.473
129.269 -2.784 -2.900 -2.959 -2.990
129.351 -1.993 -2.138 -2.219 -2.267
129.433 -1.863 -2.026 -2.122 -2.182
129.515 -1.742 -1.920 -2.029 -2.100
129.597 -1.629 -1.820 -1.940 -2.021
129.679 -2.134 -2.335 -2.466 -2.555
129.761 -2.545 -2.762 -2.907 -3.008
129.843 -0.670 -0.909 -1.071 -1.186
129.924 -2.336 -2.570 -2.733 -2.850
130.006 -2.733 -2.985 -3.163 -3.292
130.088 -2.007 -2.280 -2.475 -2.619
130.170 -1.327 -1.611 -1.817 -1.971
130.252 -1.790 -2.076 -2.287 -2.446
130.334 -1.125 -1.418 -1.638 -1.805
130.416 -1.601 -1.893 -2.115 -2.286
130.498 -1.497 -1.794 -2.023 -2.200
130.580 -1.400 -1.701 -1.934 -2.117
130.662 -1.309 -1.612 -1.849 -2.038
130.744 -2.322 -2.626 -2.867 -3.059
130.826 -1.622 -1.939 -2.192 -2.395
130.907 -2.066 -2.387 -2.646 -2.854
130.989 -2.542 -2.873 -3.140 -3.357
131.071 -2.377 -2.722 -3.003 -3.231
131.153 -2.223 -2.580 -2.871 -3.109
131.235 -2.079 -2.445 -2.745 -2.992
131.317 -2.493 -2.867 -3.175 -3.429
131.399 -1.782 -2.167 -2.486 -2.750
131.481 -1.056 -1.444 -1.767 -2.036
131.563 -0.438 -0.819 -1.140 -1.411
131.645 -0.409 -0.776 -1.090 -1.357
131.727 -0.383 -0.735 -1.043 -1.306
131.809 0.191 -0.148 -0.448 -0.708
131.891 0.179 -0.140 -0.428 -0.681
131.972 0.167 -0.133 -0.409 -0.656
132.054 0.706 0.424 0.158 -0.082
132.136 0.111 -0.148 -0.398 -0.628
132.218 0.653 0.409 0.168 -0.055
132.300 1.221 0.998 0.771 0.558
132.382 1.142 0.946 0.738 0.537
132.464 1.067 0.897 0.705 0.516
132.546 3.256 3.108 2.933 2.755
132.628 3.045 2.945 2.804 2.652
132.710 2.847 2.791 2.682 2.552
132.792 4.921 4.904 4.823 4.714
132.874 4.601 4.647 4.612 4.537
132.955 4.302 4.404 4.410 4.366
133.037 4.572 4.723 4.766 4.751
133.119 3.116 3.317 3.398 3.412
133.201 2.913 3.143 3.249 3.284
133.283 2.724 2.979 3.107 3.160
133.365 3.707 3.983 4.130 4.201
133.447 2.917 3.225 3.400 3.494
133.529 3.826 4.155 4.350 4.461
133.611 4.188 4.548 4.770 4.903
133.693 3.916 4.310 4.561 4.719
133.775 4.760 5.183 5.460 5.640
133.857 3.902 4.363 4.672 4.878
133.939 3.648 4.135 4.467 4.694
134.020 3.961 4.468 4.821 5.067
134.102 3.154 3.685 4.061 4.327
134.184 2.949 3.492 3.883 4.164
134.266 2.758 3.309 3.713 4.007
134.348 2.029 2.587 3.001 3.307
134.430 1.898 2.452 2.870 3.183
134.512 2.324 2.873 3.293 3.612
134.594 1.623 2.173 2.600 2.927
134.676 1.518 2.060 2.486 2.817
134.758 1.969 2.501 2.926 3.260
134.840 0.681 1.211 1.639 1.978
134.922 0.637 1.147 1.567 1.903
135.003 1.206 1.698 2.109 2.442
135.085 0.517 0.999 1.406 1.740
135.167 0.484 0.946 1.345 1.674
135.249 0.452 0.897 1.286 1.611
135.331 -0.126 0.301 0.680 1.001
135.413 -2.377 -1.974 -1.608 -1.295
135.495 -1.124 -0.772 -0.439 -0.148
135.577 -1.600 -1.281 -0.969 -0.691
135.659 -1.496 -1.214 -0.927 -0.665
135.741 -0.788 -0.540 -0.276 -0.030
135.823 -1.897 -1.671 -1.423 -1.189
135.905 -1.225 -1.035 -0.812 -0.594
135.987 -1.145 -0.980 -0.776 -0.572
136.068 -1.071 -0.929 -0.742 -0.551
136.150 -1.550 -1.430 -1.259 -1.079
136.232 -1.450 -1.355 -1.204 -1.039
136.314 -1.905 -1.834 -1.701 -1.549
136.396 -2.941 -2.897 -2.786 -2.650
136.478 -2.200 -2.196 -2.115 -2.001
136.560 -2.607 -2.631 -2.571 -2.475
136.642 -2.438 -2.493 -2.459 -2.382
136.724 -2.279 -2.363 -2.351 -2.292
136.806 -2.681 -2.789 -2.798 -2.755
136.888 -1.408 -1.544 -1.576 -1.553
136.970 -1.316 -1.463 -1.507 -1.494
137.051 -1.231 -1.387 -1.441 -1.438
137.133 -1.700 -1.864 -1.928 -1.933
137.215 -1.041 -1.217 -1.294 -1.311
137.297 -1.522 -1.703 -1.787 -1.811
137.379 -1.424 -1.614 -1.708 -1.743
137.461 -0.721 -0.919 -1.023 -1.067
137.543 -1.284 -1.481 -1.589 -1.637
137.625 -1.201 -1.404 -1.519 -1.576
137.707 0.037 -0.170 -0.293 -0.357
137.789 -0.515 -0.711 -0.830 -0.893
137.871 0.068 -0.124 -0.244 -0.310
137.953 0.063 -0.118 -0.233 -0.298
138.035 0.059 -0.112 -0.223 -0.287
138.116 -0.494 -0.655 -0.763 -0.825
138.198 -0.462 -0.621 -0.729 -0.794
138.280 -1.042 -1.199 -1.308 -1.375
138.362 -1.524 -1.685 -1.800 -1.872
138.444 -0.876 -1.048 -1.172 -1.252
138.526 -0.819 -0.993 -1.120 -1.205
138.608 -1.315 -1.491 -1.621 -1.709
138.690 -1.229 -1.413 -1.550 -1.645
138.772 -1.150 -1.339 -1.482 -1.583
138.854 -1.075 -1.269 -1.417 -1.523
138.936 -1.554 -1.752 -1.904 -2.015
139.018 -0.904 -1.111 -1.272 -1.390
139.099 -0.845 -1.053 -1.216 -1.338
139.181 -0.791 -0.998 -1.163 -1.287
139.263 -1.288 -1.495 -1.661 -1.788
139.345 -0.656 -0.867 -1.039 -1.172
139.427 -0.064 -0.273 -0.444 -0.578
139.509 -1.158 -1.357 -1.523 -1.655
139.591 -0.534 -0.737 -0.907 -1.044
139.673 -1.048 -1.247 -1.417 -1.554
139.755 -0.980 -1.182 -1.355 -1.495
139.837 -0.917 -1.120 -1.296 -1.439
139.919 -0.857 -1.062 -1.239 -1.385
140.001 -0.801 -1.006 -1.185 -1.333
140.083 -0.200 -0.404 -0.584 -0.733
140.164 0.362 0.166 -0.009 -0.156
140.246 -0.211 -0.392 -0.558 -0.700
140.328 -0.197 -0.371 -0.533 -0.673
140.410 -0.184 -0.352 -0.510 -0.648
140.492 -0.172 -0.334 -0.488 -0.624
140.574 2.097 1.942 1.792 1.658
140.656 1.412 1.291 1.164 1.047
140.738 0.771 0.675 0.564 0.458
140.820 0.721 0.639 0.539 0.441
140.902 1.773 1.704 1.614 1.523
140.984 3.367 3.324 3.253 3.174
141.066 3.697 3.700 3.660 3.604
141.147 2.908 2.957 2.950 2.919
141.229 2.719 2.802 2.821 2.809
141.311 3.092 3.205 3.247 3.253
141.393 3.440 3.587 3.654 3.680
141.475 2.667 2.850 2.945 2.992
141.557 3.654 3.860 3.976 4.039
141.639 2.806 3.048 3.191 3.277
141.721 2.075 2.339 2.502 2.604
141.803 3.649 3.926 4.102 4.215
141.885 3.961 4.270 4.471 4.606
141.967 3.704 4.047 4.276 4.432
142.049 2.914 3.286 3.539 3.716
142.131 2.725 3.114 3.384 3.576
142.212 1.999 2.402 2.687 2.892
142.294 1.869 2.276 2.569 2.783
142.376 3.457 3.866 4.166 4.388
142.458 2.622 3.054 3.373 3.612
142.540 3.062 3.504 3.836 4.087
142.622 2.863 3.321 3.668 3.933
142.704 2.067 2.537 2.897 3.174
142.786 3.641 4.113 4.479 4.764
142.868 3.954 4.448 4.832 5.134
142.950 2.599 3.116 3.522 3.842
143.032 2.430 2.953 3.368 3.697
143.114 2.272 2.799 3.220 3.558
143.195 -0.134 0.394 0.821 1.166
143.277 -0.125 0.373 0.785 1.122
143.359 0.432 0.903 1.300 1.629
143.441 0.404 0.856 1.243 1.568
143.523 -0.171 0.262 0.639 0.959
143.605 -0.770 -0.362 0.001 0.313
143.687 -1.270 -0.893 -0.548 -0.248
143.769 -0.638 -0.297 0.025 0.310
143.851 0.014 0.329 0.634 0.909
143.933 0.013 0.312 0.606 0.875
144.015 -0.598 -0.315 -0.030 0.232
144.097 -0.559 -0.298 -0.029 0.223
144.179 -1.072 -0.832 -0.577 -0.335
144.260 -0.453 -0.239 -0.002 0.227
144.342 0.186 0.384 0.608 0.829
144.424 -1.535 -1.345 -1.128 -0.911
144.506 -1.984 -1.824 -1.628 -1.426
144.588 -1.856 -1.729 -1.556 -1.373
144.670 -1.186 -1.089 -0.939 -0.772
144.752 -1.109 -1.032 -0.898 -0.743
144.834 0.062 0.121 0.240 0.384
144.916 0.058 0.114 0.230 0.370
144.998 -1.594 -1.540 -1.428 -1.292
145.080 0.768 0.799 0.892 1.015
145.162 0.108 0.147 0.243 0.366
145.243 0.101 0.139 0.232 0.352
145.325 1.254 1.292 1.382 1.499
145.407 -1.086 -1.034 -0.937 -0.816
145.489 -1.565 -1.529 -1.445 -1.335
145.571 -0.914 -0.900 -0.833 -0.735
145.653 -0.854 -0.853 -0.796 -0.707
145.735 -1.348 -1.358 -1.311 -1.230
145.817 -0.711 -0.737 -0.704 -0.634
145.899 -0.665 -0.699 -0.673 -0.611
145.981 -1.171 -1.212 -1.193 -1.137
146.063 -0.546 -0.599 -0.591 -0.545
146.145 -1.060 -1.117 -1.115 -1.074
146.227 -1.601 -1.669 -1.677 -1.644
146.308 -0.338 -0.422 -0.443 -0.422
146.390 -0.865 -0.949 -0.973 -0.955
146.472 -1.419 -1.510 -1.541 -1.530
146.554 -1.327 -1.431 -1.474 -1.472
146.636 -1.241 -1.356 -1.409 -1.417
146.718 -0.550 -0.675 -0.737 -0.753
146.800 0.035 -0.090 -0.155 -0.175
146.882 -0.516 -0.635 -0.698 -0.718
146.964 -1.093 -1.212 -1.278 -1.302
147.046 -1.022 -1.149 -1.222 -1.253
147.128 -0.956 -1.089 -1.168 -1.205
147.210 -1.443 -1.581 -1.667 -1.709
147.291 -0.800 -0.949 -1.044 -1.096
147.373 -0.138 -0.289 -0.388 -0.444
147.455 -1.289 -1.434 -1.531 -1.587
147.537 -0.656 -0.809 -0.915 -0.978
147.619 -0.003 -0.156 -0.264 -0.331
147.701 -2.261 -2.407 -2.511 -2.577
147.783 -1.015 -1.182 -1.302 -1.381
147.865 -0.949 -1.120 -1.245 -1.329
147.947 -1.986 -2.160 -2.289 -2.378
148.029 -1.308 -1.498 -1.640 -1.739
148.111 -1.223 -1.420 -1.568 -1.673
148.193 -1.693 -1.895 -2.049 -2.160
148.275 -1.034 -1.246 -1.410 -1.529
148.356 -0.417 -0.632 -0.799 -0.922
148.438 -0.939 -1.148 -1.313 -1.437
148.520 -0.329 -0.539 -0.706 -0.833
148.602 0.852 0.649 0.484 0.358
148.684 0.797 0.615 0.463 0.344
148.766 1.294 1.132 0.992 0.881
148.848 1.759 1.622 1.498 1.397
148.930 0.547 0.439 0.334 0.246
149.012 1.060 0.965 0.869 0.786
149.094 0.992 0.915 0.831 0.756
149.176 1.476 1.416 1.344 1.277
149.258 1.930 1.892 1.834 1.778
149.339 1.255 1.243 1.204 1.162
149.421 0.624 0.629 0.602 0.569
149.503 1.133 1.145 1.125 1.097
149.585 1.609 1.635 1.625 1.605
149.667 2.115 2.160 2.165 2.155
149.749 2.527 2.596 2.619 2.623
149.831 2.912 3.010 3.054 3.074
149.913 2.174 2.303 2.371 2.408
149.995 1.483 1.633 1.718 1.769
150.077 1.387 1.548 1.642 1.702
150.159 0.686 0.856 0.960 1.028
150.241 0.092 0.262 0.369 0.440
150.323 0.086 0.249 0.353 0.423
150.404 -1.018 -0.863 -0.761 -0.692
150.486 -1.562 -1.428 -1.339 -1.276
150.568 -1.461 -1.354 -1.280 -1.228
150.650 -1.915 -1.832 -1.773 -1.731
150.732 -1.791 -1.736 -1.696 -1.666
150.814 -1.674 -1.646 -1.621 -1.603
150.896 -2.115 -2.109 -2.100 -2.092
150.978 -3.137 -3.158 -3.167 -3.173
151.060 -2.934 -2.993 -3.029 -3.054
151.142 -2.743 -2.837 -2.896 -2.939
151.224 -3.664 -3.787 -3.868 -3.927
151.306 -4.036 -4.199 -4.309 -4.389
151.387 -4.323 -4.529 -4.670 -4.773
151.469 -4.592 -4.841 -5.015 -5.143
151.551 -4.294 -4.588 -4.795 -4.949
151.633 -4.564 -4.897 -5.135 -5.312
151.715 -4.268 -4.641 -4.910 -5.112
151.797 -4.601 -5.009 -5.305 -5.530
151.879 -4.851 -5.296 -5.622 -5.872
151.961 -4.536 -5.019 -5.376 -5.650
152.043 -3.692 -4.207 -4.591 -4.888
152.125 -3.453 -3.987 -4.390 -4.704
152.207 -3.778 -4.328 -4.748 -5.077
152.289 -4.082 -4.651 -5.089 -5.435
152.371 -4.366 -4.957 -5.416 -5.780
152.452 -4.693 -5.308 -5.789 -6.173
152.534 -4.937 -5.580 -6.085 -6.489
152.616 -4.067 -4.739 -5.269 -5.696
152.698 -3.803 -4.491 -5.038 -5.481
152.780 -1.847 -2.547 -3.109 -3.566
152.862 -1.727 -2.414 -2.973 -3.432
152.944 -1.615 -2.288 -2.843 -3.303
153.026 -0.900 -1.558 -2.108 -2.568
153.108 -0.841 -1.476 -2.016 -2.471
153.190 -0.787 -1.399 -1.927 -2.378
153.272 -0.736 -1.326 -1.843 -2.289
153.354 -0.688 -1.256 -1.762 -2.203
153.435 -0.643 -1.191 -1.685 -2.120
153.517 -0.601 -1.128 -1.611 -2.040
153.599 -0.013 -0.520 -0.991 -1.414
153.681 0.537 0.056 -0.399 -0.811
153.763 -0.047 -0.496 -0.931 -1.330
153.845 -0.044 -0.470 -0.890 -1.280
153.927 -0.041 -0.445 -0.851 -1.232
154.009 -0.038 -0.422 -0.814 -1.185
154.091 0.513 0.149 -0.229 -0.591
154.173 0.480 0.142 -0.219 -0.569
154.255 0.998 0.683 0.340 0.002
154.337 0.933 0.648 0.325 0.001
154.419 0.323 0.065 -0.238 -0.548
154.500 0.302 0.061 -0.228 -0.527
154.582 0.832 0.607 0.331 0.042
154.664 0.229 0.026 -0.232 -0.509
154.746 -0.335 -0.524 -0.771 -1.039
154.828 -0.314 -0.497 -0.738 -1.000
154.910 0.256 0.078 -0.156 -0.413
154.992 0.239 0.074 -0.149 -0.398
155.074 -0.325 -0.479 -0.692 -0.932
155.156 -0.304 -0.454 -0.662 -0.897
155.238 -0.834 -0.980 -1.182 -1.412
155.320 -0.780 -0.928 -1.130 -1.359
155.402 -3.049 -3.199 -3.400 -3.627
155.483 -2.851 -3.032 -3.251 -3.491
155.565 -2.055 -2.263 -2.499 -2.749
155.647 -2.532 -2.755 -3.000 -3.256
155.729 -2.368 -2.611 -2.868 -3.133
155.811 -2.214 -2.474 -2.743 -3.016
155.893 -2.070 -2.345 -2.623 -2.902
155.975 -1.936 -2.222 -2.508 -2.793
156.057 -2.359 -2.655 -2.947 -3.237
156.139 -2.206 -2.516 -2.818 -3.115
156.221 -2.063 -2.385 -2.695 -2.998
156.303 -2.478 -2.810 -3.126 -3.434
156.385 -2.867 -3.212 -3.539 -3.854
156.467 -2.680 -3.044 -3.384 -3.709
156.548 -2.506 -2.885 -3.236 -3.570
156.630 -2.344 -2.734 -3.094 -3.435
156.712 -2.802 -3.201 -3.569 -3.916
156.794 -3.169 -3.583 -3.962 -4.318
156.876 -3.513 -3.945 -4.338 -4.705
156.958 -3.284 -3.739 -4.148 -4.528
157.040 -3.071 -3.543 -3.967 -4.357
157.122 -2.872 -3.358 -3.793 -4.193
157.204 -3.235 -3.732 -4.176 -4.585
157.286 -3.024 -3.536 -3.993 -4.412
157.368 -2.828 -3.351 -3.818 -4.246
157.450 -2.644 -3.176 -3.651 -4.086
157.531 -3.083 -3.620 -4.102 -4.543
157.613 -2.883 -3.431 -3.922 -4.372
157.695 -2.696 -3.252 -3.751 -4.207
157.777 -3.070 -3.631 -4.136 -4.598
157.859 -3.969 -4.540 -5.053 -5.524
157.941 -2.063 -2.654 -3.184 -3.668
158.023 -1.929 -2.515 -3.045 -3.530
158.105 -1.804 -2.384 -2.911 -3.397
158.187 -2.236 -2.809 -3.333 -3.819
158.269 -2.640 -3.211 -3.737 -4.224
158.351 -3.018 -3.592 -4.122 -4.614
158.433 -2.822 -3.404 -3.942 -4.441
158.515 -2.639 -3.226 -3.769 -4.273
158.596 -3.078 -3.668 -4.215 -4.723
158.678 -2.878 -3.476 -4.030 -4.545
158.760 -3.240 -3.844 -4.403 -4.923
158.842 -3.030 -3.643 -4.210 -4.738
158.924 -2.833 -3.452 -4.026 -4.560
159.006 -2.100 -2.722 -3.301 -3.839
159.088 -1.964 -2.580 -3.156 -3.694
159.170 -1.836 -2.445 -3.018 -3.555
159.252 -1.717 -2.317 -2.886 -3.421
159.334 -2.155 -2.745 -3.309 -3.842
159.416 0.244 -0.343 -0.906 -1.439
159.498 0.228 -0.325 -0.866 -1.385
159.579 -0.336 -0.858 -1.377 -1.882
159.661 -0.925 -1.423 -1.927 -2.421
159.743 -1.414 -1.898 -2.392 -2.880
159.825 -1.322 -1.799 -2.288 -2.771
159.907 -1.786 -2.254 -2.737 -3.216
159.989 -2.219 -2.686 -3.166 -3.645
160.071 -2.075 -2.545 -3.028 -3.507
160.153 -1.940 -2.412 -2.895 -3.375
160.235 -2.425 -2.896 -3.379 -3.859
160.317 -2.267 -2.745 -3.231 -3.713
160.399 -2.120 -2.601 -3.089 -3.574
160.481 -0.822 -1.305 -1.794 -2.279
160.563 -3.027 -3.496 -3.974 -4.452
160.644 -2.831 -3.313 -3.800 -4.284
160.726 -3.196 -3.689 -4.183 -4.672
160.808 -3.599 -4.106 -4.610 -5.107
160.890 -3.365 -3.891 -4.409 -4.915
160.972 -3.147 -3.688 -4.216 -4.730
161.054 -2.942 -3.495 -4.031 -4.552
161.136 -3.301 -3.862 -4.404 -4.930
161.218 -1.988 -2.561 -3.112 -3.645
161.300 -1.859 -2.427 -2.976 -3.508
161.382 -1.128 -1.690 -2.236 -2.766
161.464 -1.054 -1.601 -2.138 -2.662
161.546 -2.146 -2.677 -3.204 -3.721
161.627 -2.556 -3.087 -3.613 -4.130
161.709 -2.939 -3.475 -4.004 -4.524
161.791 -3.358 -3.903 -4.439 -4.964
161.873 -4.239 -4.798 -5.343 -5.876
161.955 -3.964 -4.547 -5.110 -5.655
162.037 -5.965 -6.567 -7.144 -7.700
162.119 -6.188 -6.834 -7.442 -8.021
162.201 -5.786 -6.477 -7.116 -7.719
162.283 -6.509 -7.237 -7.903 -8.527
162.365 -6.086 -6.858 -7.557 -8.206
162.447 -6.240 -7.049 -7.776 -8.446
162.529 -6.995 -7.840 -8.595 -9.288
162.611 -6.540 -7.430 -8.219 -8.939
162.692 -6.665 -7.591 -8.408 -9.152
162.774 -7.941 -8.903 -9.749 -10.516
162.856 -7.975 -8.986 -9.872 -10.669
162.938 -7.457 -8.516 -9.440 -10.268
163.020 -6.423 -7.522 -8.477 -9.332
163.102 -6.555 -7.678 -8.655 -9.530
163.184 -6.679 -7.825 -8.826 -9.721
163.266 -6.245 -7.416 -8.439 -9.355
163.348 -5.840 -7.028 -8.070 -9.003
163.430 -5.460 -6.661 -7.717 -8.664
163.512 -5.716 -6.923 -7.989 -8.948
163.594 -5.345 -6.561 -7.639 -8.611
163.675 -6.707 -7.927 -9.014 -9.996
163.757 -6.271 -7.512 -8.619 -9.620
163.839 -7.512 -8.767 -9.890 -10.906
163.921 -7.024 -8.309 -9.457 -10.495
164.003 -7.178 -8.484 -9.653 -10.710
164.085 -7.811 -9.139 -10.329 -11.406
164.167 -7.304 -8.661 -9.877 -10.977
164.249 -6.829 -8.208 -9.445 -10.563
164.331 -6.386 -7.779 -9.031 -10.166
164.413 -5.971 -7.372 -8.636 -9.783
164.495 -5.583 -6.987 -8.258 -9.415
164.577 -5.221 -6.621 -7.896 -9.060
164.659 -4.882 -6.275 -7.551 -8.719
164.740 -4.565 -5.947 -7.220 -8.391
164.822 -4.818 -6.185 -7.453 -8.625
164.904 -3.406 -4.763 -6.029 -7.201
164.986 -2.636 -3.965 -5.215 -6.381
165.068 -3.014 -4.306 -5.536 -6.690
165.150 -2.818 -4.081 -5.294 -6.438
165.232 -4.344 -5.577 -6.771 -7.905
165.314 -4.062 -5.285 -6.475 -7.607
165.396 -3.188 -4.398 -5.581 -6.711
165.478 -3.591 -4.779 -5.947 -7.068
165.560 -3.358 -4.529 -5.687 -6.802
165.642 -4.238 -5.391 -6.536 -7.645
165.723 -3.963 -5.109 -6.250 -7.357
165.805 -4.255 -5.391 -6.526 -7.629
165.887 -3.979 -5.109 -6.240 -7.342
165.969 -3.720 -4.842 -5.967 -7.066
166.051 -4.089 -5.199 -6.316 -7.410
166.133 -3.213 -4.317 -5.429 -6.521
166.215 -3.615 -4.701 -5.802 -6.886
166.297 -2.220 -3.296 -4.388 -5.467
166.379 -2.626 -3.673 -4.745 -5.810
166.461 -3.065 -4.091 -5.148 -6.202
166.543 -3.416 -4.426 -5.472 -6.518
166.625 -3.743 -4.744 -5.782 -6.822
166.707 -2.951 -3.947 -4.979 -6.016
166.788 -2.759 -3.740 -4.761 -5.789
166.870 -3.129 -4.094 -5.102 -6.121
166.952 -2.926 -3.880 -4.879 -5.890
167.034 -2.736 -3.677 -4.665 -5.669
167.116 -2.558 -3.485 -4.461 -5.455
167.198 -3.552 -4.462 -5.425 -6.410
167.280 -3.321 -4.229 -5.188 -6.168
167.362 -3.105 -4.007 -4.961 -5.936
167.444 -3.453 -4.347 -5.293 -6.262
167.526 -4.328 -5.218 -6.160 -7.125
167.608 -4.657 -5.556 -6.501 -7.467
167.690 -4.904 -5.815 -6.765 -7.735
167.771 -4.585 -5.511 -6.469 -7.444
167.853 -3.738 -4.673 -5.637 -6.615
167.935 -3.495 -4.429 -5.390 -6.366
168.017 -3.268 -4.197 -5.154 -6.126
168.099 -3.056 -3.978 -4.928 -5.895
168.181 -3.956 -4.868 -5.811 -6.772
168.263 -3.150 -4.064 -5.008 -5.968
168.345 -3.495 -4.401 -5.338 -6.293
168.427 -3.268 -4.171 -5.104 -6.056
168.509 -4.215 -5.112 -6.040 -6.987
168.591 -4.491 -5.394 -6.325 -7.274
168.673 -4.199 -5.112 -6.048 -7.000
168.755 -5.086 -6.005 -6.943 -7.896
168.836 -5.305 -6.240 -7.189 -8.148
168.918 -4.961 -5.914 -6.874 -7.842
169.000 -4.639 -5.604 -6.573 -7.546
169.082 -3.788 -4.762 -5.736 -6.713
169.164 -4.091 -5.062 -6.034 -7.010
169.246 -3.826 -4.797 -5.770 -6.746
169.328 -4.127 -5.096 -6.067 -7.041
169.410 -3.859 -4.829 -5.801 -6.776
169.492 -4.157 -5.126 -6.096 -7.070
169.574 -4.498 -5.468 -6.440 -7.415
169.656 -4.206 -5.182 -6.158 -7.135
169.738 -3.932 -4.911 -5.888 -6.867
169.819 -3.677 -4.654 -5.631 -6.608
169.901 -3.438 -4.411 -5.384 -6.360
169.983 -3.764 -4.730 -5.698 -6.669
170.065 -3.520 -4.482 -5.448 -6.418
170.147 -3.841 -4.797 -5.759 -6.726
170.229 -4.141 -5.096 -6.056 -7.022
170.311 -3.872 -4.829 -5.791 -6.758
170.393 -3.620 -4.577 -5.538 -6.504
170.475 -3.385 -4.337 -5.295 -6.259
170.557 -3.776 -4.721 -5.674 -6.634
170.639 -3.530 -4.474 -5.425 -6.384
170.721 -3.850 -4.789 -5.737 -6.693
170.803 -3.600 -4.539 -5.486 -6.441
170.884 -5.076 -6.010 -6.955 -7.907
170.966 -4.746 -5.696 -6.650 -7.610
171.048 -4.438 -5.398 -6.359 -7.323
171.130 -3.539 -4.505 -5.471 -6.437
171.212 -3.920 -4.880 -5.841 -6.805
171.294 -4.215 -5.174 -6.135 -7.099
171.376 -4.490 -5.453 -6.416 -7.381
171.458 -4.199 -5.168 -6.135 -7.103
171.540 -4.536 -5.508 -6.477 -7.446
171.622 -4.242 -5.220 -6.193 -7.166
171.704 -4.516 -5.496 -6.471 -7.445
171.786 -4.222 -5.209 -6.188 -7.165
171.867 -3.948 -4.936 -5.917 -6.895
171.949 -4.241 -5.227 -6.207 -7.185
172.031 -4.515 -5.503 -6.485 -7.464
172.113 -4.222 -5.216 -6.201 -7.183
172.195 -5.107 -6.102 -7.089 -8.072
172.277 -5.874 -6.882 -7.878 -8.867
172.359 -6.103 -7.132 -8.143 -9.144
172.441 -5.707 -6.759 -7.787 -8.799
172.523 -6.435 -7.505 -8.545 -9.567
172.605 -6.017 -7.112 -8.170 -9.207
172.687 -5.626 -6.740 -7.813 -8.860
172.769 -4.711 -5.838 -6.921 -7.977
172.851 -4.955 -6.082 -7.168 -8.226
172.932 -4.633 -5.764 -6.854 -7.917
173.014 -4.332 -5.463 -6.554 -7.619
173.096 -4.051 -5.177 -6.267 -7.332
173.178 -4.398 -5.517 -6.603 -7.666
173.260 -4.113 -5.228 -6.314 -7.378
173.342 -3.235 -4.344 -5.427 -6.490
173.424 -3.025 -4.117 -5.190 -6.245
173.506 -2.279 -3.352 -4.413 -5.461
173.588 -2.680 -3.726 -4.769 -5.805
173.670 -3.117 -4.142 -5.171 -6.197
173.752 -4.013 -5.024 -6.043 -7.062
173.834 -3.752 -4.761 -5.778 -6.796
173.915 -3.509 -4.512 -5.526 -6.540
173.997 -3.281 -4.276 -5.284 -6.294
174.079 -2.518 -3.503 -4.503 -5.508
174.161 -2.904 -3.869 -4.855 -5.850
174.243 -3.265 -4.216 -5.192 -6.179
174.325 -3.053 -3.996 -4.965 -5.946
174.407 -3.465 -4.397 -5.358 -6.333
174.489 -3.789 -4.716 -5.672 -6.644
174.571 -3.543 -4.470 -5.424 -6.394
174.653 -3.862 -4.785 -5.736 -6.702
174.735 -4.161 -5.084 -6.034 -6.999
174.817 -3.341 -4.269 -5.221 -6.187
174.899 -3.124 -4.046 -4.992 -5.954
174.980 -3.471 -4.384 -5.323 -6.279
175.062 -3.245 -4.154 -5.090 -6.043
175.144 -3.035 -3.937 -4.867 -5.815
175.226 -3.448 -4.342 -5.264 -6.207
175.308 -3.773 -4.664 -5.583 -6.522
175.390 -4.078 -4.969 -5.888 -6.826
175.472 -3.264 -4.160 -5.081 -6.020
175.554 -3.052 -3.942 -4.859 -5.793
175.636 -3.403 -4.286 -5.195 -6.124
175.718 -3.731 -4.611 -5.517 -6.443
175.800 -3.489 -4.370 -5.276 -6.201
175.882 -3.872 -4.751 -5.655 -6.578
175.963 -4.170 -5.052 -5.957 -6.879
176.045 -4.449 -5.337 -6.245 -7.170
176.127 -4.709 -5.607 -6.521 -7.449
176.209 -5.014 -5.925 -6.846 -7.779
176.291 -4.688 -5.615 -6.547 -7.486
176.373 -4.933 -5.870 -6.809 -7.754
176.455 -5.162 -6.113 -7.060 -8.011
176.537 -5.376 -6.342 -7.301 -8.259
176.619 -5.637 -6.621 -7.591 -8.559
176.701 -6.370 -7.373 -8.358 -9.335
176.783 -5.956 -6.988 -7.992 -8.984
176.865 -6.180 -7.233 -8.252 -9.256
176.947 -6.328 -7.404 -8.440 -9.457
177.028 -5.917 -7.017 -8.071 -9.101
177.110 -6.082 -7.199 -8.267 -9.307
177.192 -6.236 -7.372 -8.454 -9.507
177.274 -5.831 -6.986 -8.084 -9.149
177.356 -5.453 -6.621 -7.730 -8.804
177.438 -5.709 -6.885 -8.002 -9.083
177.520 -5.887 -7.074 -8.201 -9.291
177.602 -6.054 -7.254 -8.392 -9.490
177.684 -6.211 -7.423 -8.574 -9.682
177.766 -6.418 -7.646 -8.809 -9.928
177.848 -6.550 -7.795 -8.972 -10.104
177.930 -6.125 -7.387 -8.580 -9.723
178.011 -6.276 -7.550 -8.753 -9.907
178.093 -7.028 -8.315 -9.530 -10.693
178.175 -7.121 -8.430 -9.662 -10.840
178.257 -6.659 -7.989 -9.239 -10.432
178.339 -6.226 -7.571 -8.834 -10.040
178.421 -6.371 -7.724 -8.997 -10.211
178.503 -6.507 -7.870 -9.152 -10.376
178.585 -6.084 -7.458 -8.752 -9.985
178.667 -5.689 -7.068 -8.369 -9.609
178.749 -4.770 -6.149 -7.453 -8.698
178.831 -4.461 -5.827 -7.127 -8.371
178.913 -4.720 -6.072 -7.364 -8.605
178.995 -3.864 -5.205 -6.492 -7.732
179.076 -3.613 -4.933 -6.208 -7.441
179.158 -3.379 -4.675 -5.936 -7.161
179.240 -3.159 -4.430 -5.676 -6.891
179.322 -2.954 -4.199 -5.428 -6.632
179.404 -3.312 -4.528 -5.740 -6.931
179.486 -3.097 -4.291 -5.488 -6.671
179.568 -3.506 -4.677 -5.859 -7.030
179.650 -3.278 -4.433 -5.602 -6.765
179.732 -3.065 -4.201 -5.357 -6.511
179.814 -2.866 -3.981 -5.122 -6.265
179.896 -3.229 -4.322 -5.447 -6.579
179.978 -3.569 -4.646 -5.758 -6.881
180.059 -3.337 -4.403 -5.506 -6.622
180.141 -3.121 -4.172 -5.265 -6.372
180.223 -2.918 -3.954 -5.035 -6.133
180.305 -2.728 -3.747 -4.814 -5.902
180.387 -2.002 -3.002 -4.054 -5.130
180.469 -1.872 -2.845 -3.877 -4.937
180.551 -2.300 -3.246 -4.256 -5.301
180.633 -2.150 -3.076 -4.070 -5.101
180.715 -2.011 -2.915 -3.892 -4.909
180.797 -1.880 -2.763 -3.721 -4.724
180.879 -2.368 -3.228 -4.169 -5.157
180.961 -2.764 -3.609 -4.536 -5.512
181.043 -2.584 -3.420 -4.337 -5.304
181.124 -2.417 -3.241 -4.147 -5.105
181.206 -2.809 -3.621 -4.515 -5.462
181.288 -2.626 -3.432 -4.317 -5.256
181.370 -3.005 -3.802 -4.678 -5.608
181.452 -3.420 -4.213 -5.083 -6.007
181.534 -3.198 -3.993 -4.861 -5.781
181.616 -2.991 -3.784 -4.648 -5.563
181.698 -2.796 -3.586 -4.444 -5.354
181.780 -2.615 -3.398 -4.250 -5.152
181.862 -1.835 -2.610 -3.454 -4.348
181.944 -2.326 -3.084 -3.913 -4.795
182.026 -2.175 -2.923 -3.741 -4.614
182.107 -2.034 -2.770 -3.578 -4.441
182.189 -1.901 -2.625 -3.421 -4.273
182.271 -2.327 -3.037 -3.821 -4.662
182.353 -2.176 -2.878 -3.653 -4.486
182.435 -1.486 -2.178 -2.944 -3.768
182.517 -1.389 -2.065 -2.815 -3.626
182.599 -1.299 -1.957 -2.692 -3.490
182.681 -1.214 -1.854 -2.574 -3.358
182.763 -1.136 -1.757 -2.461 -3.232
182.845 -1.062 -1.665 -2.354 -3.110
182.927 -1.542 -2.128 -2.800 -3.543
183.009 -1.991 -2.566 -3.227 -3.959
183.091 -1.862 -2.431 -3.085 -3.810
183.172 -1.741 -2.304 -2.950 -3.666
183.254 -1.628 -2.184 -2.821 -3.528
183.336 -1.522 -2.070 -2.698 -3.395
183.418 -1.973 -2.511 -3.129 -3.817
183.500 -1.845 -2.379 -2.992 -3.673
183.582 -1.725 -2.255 -2.861 -3.535
183.664 -2.223 -2.747 -3.346 -4.012
183.746 -2.079 -2.604 -3.200 -3.861
183.828 -1.944 -2.467 -3.060 -3.716
183.910 -2.367 -2.888 -3.475 -4.125
183.992 -2.213 -2.737 -3.323 -3.970
184.074 -1.520 -2.044 -2.628 -3.271
184.155 -0.811 -1.327 -1.903 -2.538
184.237 -1.369 -1.868 -2.430 -3.053
184.319 -1.829 -2.320 -2.873 -3.487
184.401 -2.260 -2.748 -3.296 -3.905
184.483 -2.723 -3.214 -3.762 -4.368
184.565 -3.645 -4.145 -4.696 -5.303
184.647 -3.408 -3.928 -4.491 -5.103
184.729 -4.347 -4.882 -5.454 -6.071
184.811 -4.065 -4.627 -5.215 -5.842
184.893 -3.801 -4.385 -4.987 -5.622
184.975 -4.103 -4.705 -5.318 -5.960
185.057 -4.386 -5.008 -5.634 -6.285
185.139 -4.101 -4.746 -5.388 -6.048
185.220 -3.835 -4.498 -5.152 -5.821
185.302 -4.196 -4.873 -5.537 -6.212
185.384 -3.924 -4.618 -5.294 -5.978
185.466 -3.669 -4.377 -5.062 -5.753
185.548 -3.430 -4.148 -4.841 -5.536
185.630 -3.208 -3.931 -4.629 -5.328
185.712 -3.549 -4.275 -4.976 -5.677
185.794 -3.318 -4.051 -4.758 -5.463
185.876 -3.103 -3.839 -4.550 -5.258
185.958 -3.451 -4.188 -4.900 -5.609
186.040 -2.677 -3.419 -4.136 -4.848
186.122 -2.503 -3.241 -3.955 -4.666
186.203 -2.341 -3.071 -3.782 -4.490
186.285 -2.189 -2.910 -3.616 -4.321
186.367 -2.047 -2.758 -3.458 -4.159
186.449 -1.914 -2.614 -3.306 -4.002
186.531 -1.789 -2.477 -3.162 -3.851
186.613 -2.223 -2.897 -3.573 -4.256
186.695 -2.627 -3.295 -3.965 -4.645
186.777 -3.617 -4.282 -4.952 -5.630
186.859 -3.382 -4.058 -4.735 -5.418
186.941 -3.162 -3.846 -4.528 -5.214
187.023 -2.407 -3.096 -3.780 -4.468
187.105 -2.251 -2.934 -3.615 -4.300
187.187 -0.945 -1.620 -2.297 -2.978
187.268 -1.433 -2.085 -2.745 -3.416
187.350 -0.791 -1.427 -2.076 -2.738
187.432 -0.739 -1.352 -1.985 -2.635
187.514 -1.241 -1.831 -2.447 -3.085
187.596 -1.160 -1.735 -2.340 -2.969
187.678 -1.695 -2.255 -2.848 -3.467
187.760 -1.585 -2.137 -2.724 -3.337
187.842 -2.032 -2.574 -3.154 -3.761
187.924 -1.900 -2.440 -3.016 -3.619
188.006 -2.326 -2.861 -3.433 -4.032
188.088 -2.174 -2.712 -3.283 -3.880
188.170 -2.033 -2.570 -3.139 -3.734
188.251 -2.512 -3.046 -3.612 -4.204
188.333 -2.348 -2.886 -3.454 -4.046
188.415 -2.196 -2.736 -3.302 -3.893
188.497 -2.053 -2.592 -3.158 -3.747
188.579 -1.920 -2.457 -3.020 -3.606
188.661 -2.345 -2.878 -3.437 -4.020
188.743 -2.192 -2.727 -3.286 -3.868
188.825 -2.050 -2.585 -3.143 -3.723
188.907 -1.917 -2.449 -3.005 -3.582
188.989 -1.792 -2.321 -2.873 -3.448
189.071 -1.676 -2.200 -2.748 -3.318
189.153 -1.567 -2.085 -2.627 -3.193
189.235 -2.015 -2.525 -3.062 -3.622
189.316 -1.884 -2.393 -2.928 -3.486
189.398 -1.212 -1.719 -2.250 -2.805
189.480 -1.683 -2.178 -2.701 -3.249
189.562 -1.573 -2.064 -2.583 -3.127
189.644 -1.471 -1.956 -2.470 -3.009
189.726 -1.925 -2.403 -2.911 -3.445
189.808 -2.410 -2.888 -3.394 -3.926
189.890 -2.254 -2.737 -3.245 -3.778
189.972 -1.497 -1.983 -2.493 -3.025
190.054 -1.400 -1.880 -2.384 -2.911
190.136 -0.760 -1.232 -1.730 -2.253
190.218 -0.710 -1.168 -1.654 -2.168
190.299 -0.115 -0.557 -1.033 -1.537
190.381 -0.107 -0.528 -0.987 -1.479
190.463 -0.100 -0.500 -0.944 -1.423
190.545 -0.094 -0.474 -0.903 -1.370
190.627 -0.088 -0.449 -0.863 -1.318
190.709 -0.082 -0.426 -0.825 -1.269
190.791 -0.626 -0.953 -1.339 -1.770
190.873 -0.585 -0.903 -1.280 -1.703
190.955 -0.547 -0.856 -1.224 -1.639
191.037 -0.512 -0.811 -1.170 -1.578
191.119 -1.028 -1.318 -1.668 -2.068
191.201 -1.572 -1.859 -2.206 -2.600
191.283 -1.470 -1.762 -2.109 -2.502
191.364 -1.374 -1.670 -2.017 -2.408
191.446 -1.834 -2.132 -2.478 -2.867
191.528 -1.715 -2.021 -2.370 -2.759
191.610 -2.153 -2.464 -2.815 -3.204
191.692 -2.563 -2.885 -3.241 -3.633
191.774 -3.006 -3.344 -3.710 -4.107
191.856 -2.201 -2.559 -2.937 -3.342
191.938 -1.509 -1.876 -2.259 -2.667
192.020 -1.960 -2.327 -2.709 -3.115
192.102 -1.833 -2.205 -2.591 -2.998
192.184 -2.324 -2.700 -3.088 -3.496
192.266 -2.722 -3.108 -3.502 -3.913
192.347 -2.546 -2.946 -3.349 -3.766
192.429 -2.380 -2.792 -3.202 -3.624
192.511 -2.226 -2.646 -3.062 -3.488
192.593 -2.630 -3.057 -3.477 -3.906
192.675 -2.460 -2.897 -3.325 -3.759
192.757 -2.910 -3.356 -3.790 -4.228
192.839 -2.721 -3.180 -3.624 -4.069
192.921 -1.934 -2.403 -2.855 -3.305
193.003 -2.968 -3.438 -3.890 -4.340
193.085 -2.776 -3.258 -3.719 -4.177
193.167 -3.145 -3.637 -4.106 -4.569
193.249 -3.490 -3.996 -4.475 -4.946
193.331 -3.873 -4.397 -4.890 -5.371
193.412 -4.171 -4.717 -5.225 -5.718
193.494 -3.900 -4.470 -4.996 -5.503
193.576 -3.647 -4.236 -4.778 -5.295
193.658 -3.410 -4.015 -4.568 -5.096
193.740 -3.738 -4.354 -4.918 -5.454
193.822 -2.946 -3.577 -4.153 -4.699
193.904 -2.755 -3.390 -3.971 -4.522
193.986 -2.576 -3.212 -3.797 -4.352
194.068 -1.859 -2.495 -3.082 -3.639
194.150 -2.288 -2.914 -3.496 -4.051
194.232 -2.139 -2.762 -3.343 -3.899
194.314 -1.451 -2.068 -2.648 -3.203
194.395 -1.357 -1.960 -2.532 -3.082
194.477 -1.269 -1.857 -2.421 -2.966
194.559 -1.736 -2.309 -2.864 -3.404
194.641 -1.623 -2.189 -2.739 -3.275
194.723 -2.067 -2.623 -3.168 -3.701
194.805 -1.932 -2.486 -3.029 -3.562
194.887 -1.807 -2.356 -2.897 -3.428
194.969 -1.690 -2.233 -2.770 -3.299
195.051 -2.129 -2.666 -3.198 -3.724
195.133 -2.601 -3.137 -3.669 -4.194
195.215 -2.432 -2.973 -3.508 -4.037
195.297 -2.824 -3.366 -3.904 -4.434
195.379 -2.640 -3.190 -3.733 -4.267
195.460 -3.018 -3.573 -4.119 -4.656
195.542 -3.982 -4.546 -5.098 -5.640
195.624 -3.174 -3.759 -4.326 -4.878
195.706 -2.968 -3.562 -4.136 -4.695
195.788 -2.165 -2.765 -3.345 -3.908
195.870 -1.475 -2.071 -2.649 -3.211
195.952 -0.830 -1.414 -1.984 -2.541
196.034 -0.166 -0.729 -1.287 -1.835
196.116 -0.765 -1.302 -1.841 -2.376
196.198 -1.265 -1.783 -2.309 -2.836
196.280 -1.732 -2.239 -2.758 -3.279
196.362 -1.619 -2.122 -2.637 -3.155
196.443 -2.674 -3.171 -3.681 -4.196
196.525 -1.951 -2.455 -2.971 -3.489
196.607 -2.374 -2.876 -3.390 -3.907
196.689 -2.769 -3.275 -3.791 -4.309
196.771 -3.138 -3.653 -4.174 -4.696
196.853 -2.935 -3.462 -3.991 -4.520
196.935 -3.354 -3.892 -4.427 -4.960
197.017 -3.686 -4.237 -4.783 -5.322
197.099 -3.446 -4.016 -4.573 -5.122
197.181 -3.223 -3.806 -4.373 -4.929
197.263 -3.013 -3.607 -4.182 -4.744
197.345 -2.268 -2.869 -3.449 -4.016
197.427 -3.220 -3.817 -4.397 -4.963
197.508 -3.560 -4.167 -4.754 -5.326
197.590 -3.329 -3.949 -4.546 -5.125
197.672 -2.563 -3.193 -3.797 -4.383
197.754 -1.847 -2.477 -3.082 -3.669
197.836 -1.727 -2.347 -2.947 -3.531
197.918 -1.615 -2.225 -2.818 -3.398
198.000 -1.510 -2.108 -2.694 -3.270
198.082 -0.863 -1.449 -2.027 -2.597
198.164 -0.807 -1.373 -1.938 -2.500
198.246 -0.755 -1.301 -1.854 -2.406
198.328 -0.706 -1.233 -1.772 -2.315
198.410 -0.660 -1.169 -1.695 -2.228
198.491 -0.617 -1.107 -1.621 -2.144
198.573 -1.675 -2.148 -2.648 -3.162
198.655 -1.017 -1.486 -1.983 -2.494
198.737 -0.951 -1.409 -1.896 -2.400
198.819 -0.889 -1.335 -1.813 -2.309
198.901 -1.381 -1.815 -2.283 -2.772
198.983 -0.742 -1.170 -1.634 -2.118
199.065 -0.145 -0.560 -1.013 -1.489
199.147 -0.684 -1.080 -1.518 -1.982
199.229 -1.189 -1.573 -2.001 -2.457
199.311 -1.112 -1.490 -1.913 -2.365
199.393 -0.491 -0.863 -1.280 -1.726
199.475 -1.008 -1.367 -1.774 -2.211
199.556 -1.492 -1.845 -2.245 -2.677
199.638 -0.296 -0.650 -1.048 -1.477
199.720 -0.277 -0.616 -1.002 -1.422
199.802 -0.259 -0.584 -0.958 -1.368
199.884 -0.242 -0.553 -0.916 -1.317
199.966 0.323 0.025 -0.327 -0.718
200.048 2.011 1.733 1.396 1.018
200.130 2.430 2.191 1.885 1.529
200.212 2.272 2.077 1.802 1.472
200.294 2.735 2.579 2.334 2.027
200.376 2.557 2.444 2.231 1.950
200.458 2.391 2.316 2.134 1.877
200.539 2.785 2.744 2.590 2.356
200.621 3.153 3.150 3.026 2.816
200.703 1.240 1.276 1.184 1.001
200.785 0.610 0.660 0.583 0.414
200.867 1.120 1.175 1.107 0.948
200.949 1.047 1.113 1.058 0.912
201.031 0.430 0.506 0.463 0.329
201.113 0.402 0.479 0.442 0.316
201.195 0.925 1.004 0.972 0.854
201.277 0.316 0.402 0.380 0.272
201.359 0.844 0.930 0.913 0.811
201.441 0.790 0.882 0.873 0.781
201.523 1.349 1.446 1.445 1.362
201.604 1.810 1.920 1.931 1.860
201.686 2.242 2.368 2.396 2.339
201.768 1.547 1.695 1.742 1.702
201.850 1.996 2.156 2.215 2.187
201.932 1.866 2.043 2.118 2.105
202.014 1.745 1.936 2.025 2.025
202.096 1.632 1.835 1.937 1.949
202.178 2.686 2.899 3.012 3.036
202.260 2.511 2.747 2.880 2.921
202.342 1.738 1.993 2.143 2.201
202.424 1.625 1.889 2.049 2.118
202.506 3.839 4.110 4.279 4.358
202.587 2.979 3.284 3.481 3.583
202.669 2.236 2.563 2.780 2.899
202.751 2.091 2.429 2.658 2.790
202.833 1.955 2.302 2.542 2.685
202.915 0.669 1.022 1.271 1.424
202.997 0.625 0.968 1.215 1.371
203.079 0.585 0.918 1.162 1.319
203.161 -0.003 0.320 0.562 0.720
203.243 -0.003 0.304 0.537 0.693
203.325 1.707 1.997 2.223 2.376
203.407 1.596 1.892 2.125 2.286
203.489 1.492 1.793 2.032 2.200
203.571 1.945 2.249 2.493 2.667
203.652 1.818 2.131 2.383 2.566
203.734 1.151 1.471 1.730 1.921
203.816 1.625 1.943 2.203 2.398
203.898 2.130 2.452 2.717 2.918
203.980 1.992 2.324 2.598 2.808
204.062 2.412 2.751 3.034 3.251
204.144 2.805 3.157 3.450 3.678
204.226 2.622 2.992 3.299 3.540
204.308 2.452 2.835 3.155 3.407
204.390 2.842 3.236 3.566 3.828
204.472 2.658 3.067 3.410 3.684
204.554 3.095 3.517 3.871 4.155
204.635 3.444 3.882 4.251 4.548
204.717 3.220 3.679 4.065 4.377
204.799 1.851 2.327 2.727 3.053
204.881 2.341 2.816 3.218 3.548
204.963 3.288 3.767 4.176 4.513
205.045 2.525 3.021 3.444 3.794
205.127 0.652 1.154 1.584 1.942
205.209 1.159 1.643 2.064 2.418
205.291 1.694 2.167 2.584 2.938
205.373 1.584 2.054 2.471 2.827
205.455 2.031 2.496 2.912 3.270
205.537 3.058 3.525 3.944 4.307
205.619 2.860 3.341 3.772 4.145
205.700 2.674 3.166 3.607 3.989
205.782 3.050 3.550 3.998 4.388
205.864 2.852 3.364 3.823 4.222
205.946 2.666 3.188 3.656 4.064
206.028 3.043 3.571 4.045 4.460
206.110 2.845 3.384 3.868 4.292
206.192 2.111 2.658 3.149 3.581
206.274 4.232 4.777 5.270 5.705
206.356 4.507 5.076 5.588 6.039
206.438 4.214 4.811 5.344 5.812
206.520 3.940 4.559 5.110 5.593
206.602 4.234 4.870 5.435 5.932
206.683 3.959 4.616 5.197 5.709
206.765 3.702 4.374 4.970 5.494
206.847 3.461 4.145 4.752 5.287
206.929 3.237 3.929 4.544 5.088
207.011 3.026 3.723 4.345 4.896
207.093 3.989 4.688 5.315 5.872
207.175 3.730 4.443 5.082 5.651
207.257 3.488 4.210 4.860 5.438
207.339 4.421 5.150 5.807 6.393
207.421 5.782 6.529 7.200 7.800
207.503 4.857 5.638 6.336 6.957
207.585 4.542 5.343 6.058 6.696
207.667 5.407 6.223 6.953 7.603
207.748 5.605 6.447 7.198 7.866
207.830 5.241 6.110 6.883 7.570
207.912 5.450 6.340 7.131 7.835
207.994 5.096 6.008 6.819 7.540
208.076 4.765 5.694 6.520 7.256
208.158 5.066 6.007 6.845 7.593
208.240 5.286 6.242 7.095 7.857
208.322 4.943 5.915 6.784 7.561
208.404 5.171 6.155 7.036 7.826
208.486 5.385 6.383 7.278 8.080
208.568 6.744 7.758 8.668 9.485
208.650 6.306 7.352 8.289 9.128
208.731 6.446 7.517 8.475 9.334
208.813 6.638 7.734 8.715 9.593
208.895 3.948 5.071 6.075 6.973
208.977 4.241 5.355 6.358 7.260
209.059 3.966 5.075 6.080 6.987
209.141 3.708 4.810 5.814 6.724
209.223 3.467 4.558 5.559 6.471
209.305 2.693 3.770 4.766 5.678
209.387 2.518 3.573 4.558 5.464
209.469 2.904 3.936 4.908 5.808
209.551 3.265 4.279 5.242 6.138
209.633 3.663 4.666 5.623 6.518
209.715 3.425 4.422 5.377 6.272
209.796 3.752 4.740 5.691 6.586
209.878 4.058 5.041 5.991 6.887
209.960 3.794 4.778 5.729 6.628
210.042 3.548 4.528 5.478 6.378
210.124 4.477 5.451 6.398 7.298
210.206 4.186 5.166 6.118 7.023
210.288 4.464 5.445 6.399 7.308
210.370 5.883 6.869 7.828 8.742
210.452 6.050 7.059 8.035 8.962
210.534 5.657 6.690 7.683 8.625
210.616 6.388 7.439 8.445 9.399
210.698 6.584 7.660 8.686 9.656
210.779 6.706 7.809 8.855 9.841
210.861 7.430 8.560 9.627 10.631
210.943 8.046 9.211 10.304 11.329
211.025 7.524 8.729 9.853 10.903
211.107 7.035 8.273 9.422 10.492
211.189 6.029 7.291 8.460 9.548
211.271 6.736 8.008 9.188 10.287
211.353 6.909 8.200 9.396 10.510
211.435 8.108 9.419 10.633 11.763
211.517 8.741 10.086 11.327 12.480
211.599 8.174 9.558 10.831 12.010
211.681 8.741 10.157 11.456 12.656
211.763 9.883 11.335 12.663 13.889
211.844 9.851 11.353 12.719 13.977
211.926 10.310 11.857 13.261 14.549
212.008 10.190 11.787 13.230 14.551
212.090 10.139 11.781 13.261 14.613
212.172 10.030 11.714 13.230 14.613
212.254 10.477 12.200 13.750 15.161
212.336 10.956 12.721 14.307 15.750
212.418 10.794 12.605 14.230 15.707
212.500 10.642 12.495 14.157 15.665
212.582 10.562 12.452 14.147 15.685
212.664 10.425 12.350 14.077 15.644
212.746 9.748 11.704 13.461 15.055
212.827 10.824 12.801 14.581 16.198
212.909 10.670 12.681 14.492 16.137
212.991 8.268 10.309 12.148 13.821
213.073 8.281 10.319 12.166 13.850
213.155 9.452 11.488 13.342 15.038
213.237 9.449 11.498 13.369 15.082
213.319 9.384 11.446 13.333 15.063
213.401 9.324 11.397 13.298 15.046
213.483 8.169 10.251 12.167 13.930
213.565 8.188 10.264 12.184 13.955
213.647 8.206 10.277 12.199 13.979
213.729 9.382 11.448 13.374 15.162
213.811 9.932 12.009 13.949 15.751
213.892 9.837 11.931 13.887 15.707
213.974 9.747 11.856 13.829 15.665
214.056 9.663 11.785 13.773 15.625
214.138 10.195 12.329 14.329 16.196
214.220 10.632 12.782 14.801 16.685
214.302 11.101 13.274 15.313 17.217
214.384 10.380 12.579 14.642 16.569
214.466 9.706 11.921 14.001 15.945
214.548 10.236 12.458 14.548 16.505
214.630 11.219 13.454 15.559 17.531
214.712 11.101 13.361 15.488 17.482
214.794 11.478 13.761 15.909 17.922
214.875 11.282 13.590 15.762 17.797
214.957 11.160 13.490 15.682 17.738
215.039 10.435 12.784 14.996 17.070
215.121 10.856 13.214 15.438 17.526
215.203 11.311 13.683 15.922 18.026
215.285 11.675 14.066 16.323 18.446
215.367 12.076 14.490 16.768 18.911
215.449 11.292 13.732 16.034 18.200
215.531 10.559 13.014 15.332 17.514
215.613 10.972 13.432 15.760 17.954
215.695 11.419 13.889 16.230 18.438
215.777 10.677 13.163 15.519 17.744
215.859 9.984 12.474 14.840 17.076
215.940 10.434 12.921 15.289 17.532
216.022 10.367 12.855 15.230 17.482
216.104 10.792 13.282 15.662 17.923
216.186 10.641 13.136 15.525 17.797
216.268 11.109 13.609 16.005 18.287
216.350 10.388 12.897 15.305 17.599
216.432 9.164 11.673 14.085 16.387
216.514 9.118 11.612 14.018 16.319
216.596 9.625 12.103 14.503 16.804
216.678 9.610 12.081 14.479 16.781
216.760 9.535 11.998 14.394 16.699
216.842 9.465 11.920 14.313 16.620
216.923 8.851 11.297 13.687 15.994
217.005 8.276 10.706 13.087 15.392
217.087 8.898 11.306 13.674 15.972
217.169 9.419 11.813 14.174 16.470
217.251 9.418 11.806 14.164 16.460
217.333 8.806 11.188 13.544 15.841
217.415 8.234 10.603 12.951 15.244
217.497 7.699 10.049 12.384 14.671
217.579 7.199 9.523 11.842 14.118
217.661 8.380 10.673 12.972 15.235
217.743 7.836 10.115 12.404 14.661
217.825 7.327 9.586 11.861 14.109
217.907 6.851 9.084 11.341 13.578
217.988 6.406 8.609 10.845 13.067
218.070 5.990 8.159 10.370 12.575
218.152 6.761 8.892 11.076 13.262
218.234 7.420 9.526 11.690 13.861
218.316 6.938 9.027 11.178 13.339
218.398 5.938 8.006 10.139 12.288
218.480 5.553 7.587 9.695 11.825
218.562 5.742 7.740 9.820 11.929
218.644 5.369 7.335 9.390 11.480
218.726 5.630 7.562 9.590 11.659
218.808 5.265 7.166 9.170 11.220
218.890 4.923 6.791 8.768 10.797
218.971 4.603 6.436 8.385 10.391
219.053 5.403 7.198 9.116 11.098
219.135 5.662 7.432 9.327 11.291
219.217 4.684 6.433 8.309 10.256
219.299 3.831 5.547 7.396 9.320
219.381 3.582 5.257 7.072 8.969
219.463 3.349 4.982 6.762 8.632
219.545 3.132 4.722 6.466 8.307
219.627 4.088 5.634 7.343 9.154
219.709 3.823 5.340 7.021 8.809
219.791 2.964 4.450 6.104 7.867
219.873 2.771 4.217 5.836 7.571
219.955 3.202 4.607 6.191 7.896
220.036 3.543 4.915 6.470 8.149
220.118 3.313 4.658 6.186 7.842
220.200 3.647 4.964 6.465 8.096
220.282 3.410 4.705 6.182 7.791
220.364 3.189 4.458 5.911 7.498
220.446 2.982 4.225 5.652 7.216
220.528 3.338 4.554 5.954 7.493
220.610 3.731 4.926 6.304 7.822
220.692 3.489 4.668 6.028 7.527
220.774 2.652 3.814 5.154 6.634
220.856 1.381 2.516 3.829 5.285
220.938 1.841 2.933 4.211 5.636
221.019 2.881 3.940 5.187 6.583
221.101 3.792 4.832 6.058 7.434
221.183 3.546 4.579 5.793 7.154
221.265 3.865 4.889 6.089 7.434
221.347 3.065 4.084 5.273 6.605
221.429 3.415 4.420 5.591 6.906
221.511 3.804 4.799 5.957 7.256
221.593 4.106 5.098 6.245 7.532
221.675 3.290 4.282 5.423 6.699
221.757 2.466 3.447 4.575 5.837
221.839 2.916 3.877 4.985 6.227
221.921 2.116 3.064 4.156 5.383
222.003 2.589 3.514 4.585 5.790
222.084 2.971 3.880 4.933 6.122
222.166 3.327 4.226 5.267 6.441
222.248 1.463 2.357 3.388 4.550
222.330 1.368 2.234 3.240 4.379
222.412 1.828 2.666 3.647 4.763
222.494 1.160 1.978 2.938 4.035
222.576 1.085 1.874 2.810 3.883
222.658 0.404 1.166 2.076 3.126
222.740 0.378 1.105 1.985 3.009
222.822 -0.196 0.498 1.349 2.346
222.904 -0.733 -0.078 0.741 1.709
222.986 -0.136 0.476 1.258 2.193
223.067 0.422 1.000 1.752 2.660
223.149 -0.154 0.399 1.126 2.011
223.231 -0.694 -0.172 0.527 1.386
223.313 -0.649 -0.163 0.504 1.334
223.395 -0.057 0.395 1.032 1.833
223.477 1.045 1.473 2.085 2.862
223.559 0.428 0.847 1.444 2.205
223.641 0.400 0.802 1.381 2.122
223.723 0.374 0.761 1.321 2.042
223.805 -0.199 0.171 0.714 1.416
223.887 -0.736 -0.387 0.133 0.814
223.969 -0.139 0.183 0.677 1.332
224.051 -0.130 0.173 0.647 1.282
224.132 -0.671 -0.385 0.069 0.685
224.214 -1.237 -0.975 -0.544 0.048
224.296 -1.157 -0.924 -0.520 0.047
224.378 -0.471 -0.266 0.113 0.655
224.460 -1.051 -0.862 -0.503 0.020
224.542 0.177 0.343 0.679 1.179
224.624 0.165 0.325 0.649 1.135
224.706 0.155 0.308 0.621 1.092
224.788 -0.405 -0.258 0.045 0.502
224.870 1.269 1.404 1.691 2.131
224.952 1.797 1.941 2.227 2.661
225.034 1.070 1.229 1.519 1.950
225.115 1.001 1.165 1.453 1.877
225.197 0.936 1.104 1.389 1.806
225.279 1.485 1.656 1.938 2.349
225.361 1.938 2.119 2.403 2.810
225.443 2.362 2.558 2.847 3.253
225.525 2.208 2.424 2.722 3.131
225.607 1.516 1.748 2.054 2.463
225.689 0.868 1.107 1.415 1.821
225.771 0.811 1.049 1.353 1.753
225.853 0.148 0.384 0.683 1.077
225.935 0.749 0.974 1.264 1.646
226.017 0.090 0.313 0.598 0.974
226.099 -0.465 -0.253 0.022 0.388
226.180 0.114 0.310 0.571 0.923
226.262 0.107 0.293 0.546 0.888
226.344 0.100 0.278 0.522 0.855
226.426 0.094 0.264 0.499 0.822
226.508 0.698 0.860 1.088 1.402
226.590 0.042 0.205 0.430 0.739
226.672 -0.510 -0.355 -0.139 0.161
226.754 -0.477 -0.337 -0.132 0.155
226.836 0.104 0.230 0.423 0.699
226.918 0.707 0.829 1.014 1.283
227.000 0.051 0.175 0.360 0.624
227.082 -1.051 -0.933 -0.755 -0.498
227.163 -0.983 -0.884 -0.722 -0.479
227.245 -1.468 -1.387 -1.239 -1.010
227.327 -1.373 -1.315 -1.185 -0.972
227.409 -0.734 -0.697 -0.584 -0.386
227.491 -1.236 -1.209 -1.108 -0.921
227.573 -1.766 -1.757 -1.670 -1.497
227.655 -1.652 -1.665 -1.596 -1.441
227.737 -1.544 -1.578 -1.527 -1.386
227.819 -1.444 -1.495 -1.460 -1.334
227.901 -2.449 -2.516 -2.495 -2.383
227.983 -2.839 -2.933 -2.935 -2.842
228.065 -2.655 -2.780 -2.806 -2.735
228.147 -2.482 -2.635 -2.683 -2.632
228.228 -2.321 -2.497 -2.566 -2.533
228.310 -2.170 -2.366 -2.454 -2.438
228.392 -1.480 -1.693 -1.797 -1.797
228.474 -0.285 -0.506 -0.619 -0.630
228.556 -0.816 -1.029 -1.142 -1.156
228.638 -0.763 -0.975 -1.092 -1.112
228.720 -0.714 -0.924 -1.044 -1.071
228.802 -1.217 -1.425 -1.548 -1.580
228.884 -1.687 -1.900 -2.029 -2.070
228.966 -2.188 -2.411 -2.551 -2.602
229.048 -2.046 -2.285 -2.439 -2.504
229.130 -2.462 -2.715 -2.882 -2.959
229.211 -2.302 -2.573 -2.755 -2.848
229.293 -1.603 -1.889 -2.085 -2.191
229.375 -0.889 -1.180 -1.384 -1.498
229.457 -1.442 -1.728 -1.934 -2.052
229.539 -1.897 -2.187 -2.398 -2.524
229.621 -1.774 -2.073 -2.293 -2.429
229.703 -0.560 -0.866 -1.094 -1.239
229.785 -2.172 -2.468 -2.694 -2.841
229.867 -2.031 -2.339 -2.576 -2.734
229.949 -1.899 -2.217 -2.464 -2.631
230.031 -2.386 -2.711 -2.966 -3.142
230.113 -2.780 -3.119 -3.386 -3.573
230.195 -2.600 -2.956 -3.237 -3.439
230.276 -2.431 -2.801 -3.096 -3.309
230.358 -2.822 -3.204 -3.509 -3.734
230.440 -3.188 -3.586 -3.905 -4.143
230.522 -2.432 -2.849 -3.185 -3.438
230.604 -2.274 -2.700 -3.045 -3.308
230.686 -2.676 -3.108 -3.461 -3.733
230.768 -2.502 -2.945 -3.310 -3.592
230.850 -2.339 -2.791 -3.165 -3.457
230.932 -2.188 -2.645 -3.026 -3.327
231.014 -2.656 -3.117 -3.504 -3.812
231.096 -3.582 -4.053 -4.450 -4.767
231.178 -3.349 -3.841 -4.255 -4.588
231.259 -3.132 -3.640 -4.068 -4.415
231.341 -3.478 -3.999 -4.440 -4.798
231.423 -3.252 -3.790 -4.245 -4.618
231.505 -3.041 -3.592 -4.059 -4.444
231.587 -2.843 -3.404 -3.882 -4.276
231.669 -3.269 -3.836 -4.322 -4.726
231.751 -3.057 -3.636 -4.133 -4.548
231.833 -2.858 -3.446 -3.952 -4.377
231.915 -3.222 -3.815 -4.328 -4.761
231.997 -4.172 -4.775 -5.299 -5.742
232.079 -3.901 -4.525 -5.067 -5.526
232.161 -3.648 -4.288 -4.845 -5.318
232.243 -3.411 -4.064 -4.633 -5.118
232.324 -3.739 -4.401 -4.979 -5.474
232.406 -2.336 -3.011 -3.602 -4.108
232.488 -2.185 -2.854 -3.444 -3.954
232.570 -3.202 -3.864 -4.453 -4.965
232.652 -2.995 -3.662 -4.258 -4.778
232.734 -2.800 -3.470 -4.072 -4.598
232.816 -2.618 -3.289 -3.893 -4.425
232.898 -2.448 -3.117 -3.723 -4.258
232.980 -2.289 -2.954 -3.560 -4.098
233.062 -1.591 -2.250 -2.855 -3.394
233.144 -1.488 -2.132 -2.730 -3.267
233.226 -2.490 -3.119 -3.709 -4.242
233.307 -2.878 -3.506 -4.096 -4.632
233.389 -2.691 -3.322 -3.917 -4.458
233.471 -3.126 -3.759 -4.356 -4.900
233.553 -3.473 -4.112 -4.714 -5.265
233.635 -3.796 -4.446 -5.057 -5.616
233.717 -3.001 -3.664 -4.286 -4.855
233.799 -2.806 -3.472 -4.099 -4.673
233.881 -3.722 -4.390 -5.018 -5.595
233.963 -3.480 -4.160 -4.798 -5.385
234.045 -3.254 -3.942 -4.588 -5.182
234.127 -3.653 -4.347 -4.998 -5.597
234.209 -3.416 -4.119 -4.779 -5.387
234.291 -3.194 -3.904 -4.570 -5.184
234.372 -2.987 -3.700 -4.370 -4.989
234.454 -3.342 -4.055 -4.728 -5.350
234.536 -3.674 -4.393 -5.070 -5.698
234.618 -3.436 -4.163 -4.848 -5.484
234.700 -3.213 -3.945 -4.636 -5.277
234.782 -3.553 -4.288 -4.982 -5.628
234.864 -4.482 -5.224 -5.924 -6.576
234.946 -3.642 -4.401 -5.115 -5.779
235.028 -3.405 -4.171 -4.891 -5.561
235.110 -3.734 -4.502 -5.226 -5.901
235.192 -3.491 -4.267 -4.998 -5.679
235.274 -3.814 -4.593 -5.328 -6.015
235.355 -3.566 -4.353 -5.095 -5.788
235.437 -3.884 -4.674 -5.421 -6.120
235.519 -4.791 -5.590 -6.344 -7.049
235.601 -3.931 -4.748 -5.516 -6.234
235.683 -3.675 -4.500 -5.275 -6.000
235.765 -4.535 -5.363 -6.143 -6.873
235.847 -4.241 -5.082 -5.874 -6.614
235.929 -3.965 -4.817 -5.617 -6.365
236.011 -4.257 -5.114 -5.920 -6.675
236.093 -4.591 -5.457 -6.271 -7.034
236.175 -4.842 -5.721 -6.546 -7.318
236.257 -4.528 -5.422 -6.260 -7.043
236.339 -4.783 -5.687 -6.535 -7.327
236.420 -5.022 -5.939 -6.798 -7.601
236.502 -3.048 -3.981 -4.852 -5.666
236.584 -2.850 -3.772 -4.640 -5.453
236.666 -2.665 -3.575 -4.437 -5.248
236.748 -3.041 -3.938 -4.792 -5.600
236.830 -3.393 -4.281 -5.132 -5.938
236.912 -3.173 -4.057 -4.907 -5.715
236.994 -3.516 -4.394 -5.241 -6.049
237.076 -3.898 -4.775 -5.622 -6.432
237.158 -4.194 -5.074 -5.926 -6.739
237.240 -3.922 -4.809 -5.666 -6.485
237.322 -4.216 -5.107 -5.967 -6.790
237.403 -4.553 -5.450 -6.317 -7.145
237.485 -3.647 -4.555 -5.430 -6.266
237.567 -4.020 -4.927 -5.802 -6.640
237.649 -4.309 -5.218 -6.098 -6.940
237.731 -4.578 -5.495 -6.380 -7.228
237.813 -4.281 -5.207 -6.101 -6.956
237.895 -4.552 -5.484 -6.383 -7.243
237.977 -4.256 -5.198 -6.104 -6.970
238.059 -4.590 -5.536 -6.447 -7.318
238.141 -3.682 -4.636 -5.554 -6.433
238.223 -4.053 -5.004 -5.921 -6.801
238.305 -4.339 -5.292 -6.211 -7.094
238.387 -4.057 -5.015 -5.940 -6.827
238.468 -3.245 -4.203 -5.130 -6.021
238.550 -2.424 -3.373 -4.295 -5.184
238.632 -2.877 -3.807 -4.718 -5.599
238.714 -2.690 -3.608 -4.511 -5.388
238.796 -2.515 -3.419 -4.314 -5.185
238.878 -1.741 -2.630 -3.514 -4.380
238.960 -2.239 -3.103 -3.971 -4.825
239.042 -2.643 -3.490 -4.346 -5.193
239.124 -4.180 -5.016 -5.865 -6.707
239.206 -3.909 -4.754 -5.608 -6.454
239.288 -4.753 -5.604 -6.461 -7.310
239.370 -4.445 -5.311 -6.179 -7.035
239.451 -4.156 -5.033 -5.908 -6.770
239.533 -3.886 -4.770 -5.649 -6.515
239.615 -4.244 -5.131 -6.013 -6.880
239.697 -3.969 -4.863 -5.749 -6.621
239.779 -3.100 -3.998 -4.887 -5.762
239.861 -2.899 -3.789 -4.673 -5.545
239.943 -3.870 -4.750 -5.628 -6.496
240.025 -3.009 -3.892 -4.772 -5.641
240.107 -3.424 -4.298 -5.173 -6.039
240.189 -3.751 -4.623 -5.496 -6.361
240.271 -2.958 -3.832 -4.706 -5.572
240.353 -2.766 -3.631 -4.500 -5.362
240.435 -2.037 -2.892 -3.754 -4.611
240.516 -1.905 -2.741 -3.589 -4.438
240.598 -1.781 -2.598 -3.432 -4.270
240.680 -1.665 -2.462 -3.282 -4.110
240.762 -1.557 -2.333 -3.138 -3.955
240.844 -2.005 -2.760 -3.550 -4.355
240.926 -1.875 -2.616 -3.395 -4.192
241.008 -1.753 -2.479 -3.246 -4.034
241.090 -2.189 -2.899 -3.653 -4.431
241.172 -3.206 -3.907 -4.653 -5.424
241.254 -2.998 -3.703 -4.450 -5.220
241.336 -2.193 -2.898 -3.644 -4.413
241.418 -2.051 -2.747 -3.485 -4.247
241.499 -3.077 -3.763 -4.492 -5.247
241.581 -2.877 -3.566 -4.295 -5.049
241.663 -2.690 -3.380 -4.107 -4.859
241.745 -1.966 -2.654 -3.378 -4.127
241.827 -1.839 -2.515 -3.230 -3.972
241.909 -1.719 -2.383 -3.089 -3.822
241.991 -0.997 -1.648 -2.343 -3.068
242.073 -0.383 -1.013 -1.691 -2.403
242.155 -0.908 -1.509 -2.167 -2.862
242.237 -0.849 -1.430 -2.072 -2.754
242.319 -0.794 -1.355 -1.981 -2.651
242.401 -1.352 -1.895 -2.505 -3.161
242.483 -2.363 -2.894 -3.494 -4.141
242.564 -1.660 -2.194 -2.791 -3.436
242.646 -2.102 -2.628 -3.219 -3.856
242.728 -1.965 -2.491 -3.078 -3.710
242.810 -1.838 -2.360 -2.943 -3.571
242.892 -2.878 -3.397 -3.974 -4.596
242.974 -2.691 -3.219 -3.800 -4.423
243.056 -4.225 -4.760 -5.343 -5.966
243.138 -4.500 -5.060 -5.658 -6.290
243.220 -3.659 -4.246 -4.861 -5.504
243.302 -3.421 -4.024 -4.648 -5.297
243.384 -4.298 -4.912 -5.543 -6.196
243.466 -4.568 -5.205 -5.850 -6.512
243.547 -4.882 -5.543 -6.204 -6.878
243.629 -4.565 -5.253 -5.933 -6.619
243.711 -4.817 -5.528 -6.222 -6.919
243.793 -4.505 -5.239 -5.950 -6.658
243.875 -4.212 -4.965 -5.689 -6.408
243.957 -4.488 -5.254 -5.990 -6.716
244.039 -5.356 -6.139 -6.887 -7.623
244.121 -5.558 -6.367 -7.135 -7.885
244.203 -5.197 -6.034 -6.823 -7.588
244.285 -4.859 -5.719 -6.524 -7.303
244.367 -5.093 -5.969 -6.788 -7.577
244.449 -5.312 -6.206 -7.040 -7.841
244.531 -4.967 -5.882 -6.732 -7.546
244.612 -5.254 -6.184 -7.047 -7.872
244.694 -6.622 -7.570 -8.448 -9.285
244.776 -6.192 -7.174 -8.078 -8.936
244.858 -5.790 -6.799 -7.724 -8.599
244.940 -5.963 -6.992 -7.936 -8.825
245.022 -6.125 -7.176 -8.138 -9.042
245.104 -5.178 -6.251 -7.232 -8.152
245.186 -4.842 -5.925 -6.915 -7.845
245.268 -5.077 -6.164 -7.162 -8.099
245.350 -5.296 -6.391 -7.398 -8.344
245.432 -5.563 -6.667 -7.684 -8.640
245.514 -5.751 -6.868 -7.897 -8.864
245.595 -5.927 -7.058 -8.101 -9.080
245.677 -4.993 -6.139 -7.197 -8.189
245.759 -4.119 -5.269 -6.332 -7.331
245.841 -5.500 -6.641 -7.703 -8.703
245.923 -5.753 -6.904 -7.976 -8.986
246.005 -5.379 -6.543 -7.627 -8.648
246.087 -4.419 -5.591 -6.683 -7.712
246.169 -4.132 -5.298 -6.390 -7.422
246.251 -4.474 -5.632 -6.721 -7.753
246.333 -4.184 -5.337 -6.427 -7.461
246.415 -3.912 -5.058 -6.145 -7.180
246.497 -4.207 -5.343 -6.426 -7.459
246.579 -4.483 -5.613 -6.694 -7.727
246.660 -3.643 -4.770 -5.851 -6.887
246.742 -2.857 -3.971 -5.046 -6.079
246.824 -3.221 -4.313 -5.374 -6.399
246.906 -3.561 -4.636 -5.688 -6.708
246.988 -3.879 -4.943 -5.989 -7.004
247.070 -4.238 -5.295 -6.337 -7.351
247.152 -4.512 -5.567 -6.609 -7.624
247.234 -4.768 -5.826 -6.869 -7.886
247.316 -4.458 -5.521 -6.568 -7.589
247.398 -4.718 -5.782 -6.830 -7.853
247.480 -5.022 -6.090 -7.141 -8.168
247.562 -4.696 -5.771 -6.829 -7.860
247.643 -3.781 -4.859 -5.919 -6.954
247.725 -4.145 -5.215 -6.271 -7.303
247.807 -4.426 -5.492 -6.545 -7.577
247.889 -4.138 -5.204 -6.259 -7.292
247.971 -3.869 -4.932 -5.985 -7.017
248.053 -3.069 -4.125 -5.173 -6.204
248.135 -2.259 -3.299 -4.337 -5.360
248.217 -2.112 -3.126 -4.147 -5.158
248.299 -2.586 -3.573 -4.576 -5.574
248.381 -2.967 -3.936 -4.925 -5.914
248.463 -3.324 -4.279 -5.258 -6.241
248.545 -3.108 -4.055 -5.028 -6.006
248.627 -2.357 -3.294 -4.259 -5.230
248.708 -1.044 -1.962 -2.913 -3.874
248.790 -1.586 -2.470 -3.395 -4.338
248.872 -1.483 -2.341 -3.247 -4.175
248.954 -1.387 -2.218 -3.105 -4.018
249.036 -1.846 -2.651 -3.518 -4.416
249.118 -1.726 -2.513 -3.364 -4.250
249.200 -1.614 -2.381 -3.217 -4.090
249.282 -1.509 -2.257 -3.076 -3.936
249.364 -1.961 -2.688 -3.491 -4.337
249.446 -2.383 -3.097 -3.887 -4.723
249.528 -2.228 -2.935 -3.717 -4.545
249.610 -2.083 -2.781 -3.554 -4.374
249.691 -1.948 -2.636 -3.399 -4.209
249.773 -2.432 -3.108 -3.860 -4.661
249.855 -2.274 -2.946 -3.691 -4.486
249.937 -2.126 -2.792 -3.530 -4.317
250.019 -1.988 -2.646 -3.375 -4.155
250.101 -1.859 -2.507 -3.227 -3.998
250.183 -1.738 -2.376 -3.086 -3.848
250.265 -2.175 -2.801 -3.500 -4.252
250.347 -2.583 -3.204 -3.896 -4.641
250.429 -2.415 -3.037 -3.726 -4.467
250.511 -2.258 -2.878 -3.563 -4.299
250.593 -1.562 -2.178 -2.857 -3.587
250.675 -2.010 -2.613 -3.282 -4.002
250.756 -2.429 -3.026 -3.687 -4.400
250.838 -2.271 -2.868 -3.526 -4.235
250.920 -2.124 -2.718 -3.372 -4.075
251.002 -1.986 -2.576 -3.224 -3.922
251.084 -0.758 -1.342 -1.984 -2.676
251.166 -0.709 -1.272 -1.897 -2.575
251.248 -1.212 -1.755 -2.364 -3.027
251.330 -2.843 -3.372 -3.969 -4.622
251.412 -3.207 -3.745 -4.345 -4.998
251.494 -3.548 -4.098 -4.704 -5.359
251.576 -3.318 -3.884 -4.498 -5.157
251.658 -3.713 -4.291 -4.911 -5.573
251.739 -4.021 -4.616 -5.246 -5.913
251.821 -3.760 -4.375 -5.016 -5.690
251.903 -3.516 -4.146 -4.797 -5.476
251.985 -3.837 -4.479 -5.136 -5.819
252.067 -3.038 -3.695 -4.362 -5.051
252.149 -2.841 -3.502 -4.171 -4.861
252.231 -2.656 -3.319 -3.988 -4.678
252.313 -3.033 -3.694 -4.363 -5.051
252.395 -2.287 -2.952 -3.623 -4.312
252.477 -2.688 -3.347 -4.013 -4.699
252.559 -2.513 -3.172 -3.838 -4.522
252.641 -2.960 -3.616 -4.280 -4.962
252.723 -2.768 -3.427 -4.093 -4.775
252.804 -2.588 -3.248 -3.913 -4.595
252.886 -2.970 -3.627 -4.291 -4.972
252.968 -2.777 -3.438 -4.104 -4.785
253.050 -2.596 -3.258 -3.924 -4.604
253.132 -2.428 -3.087 -3.752 -4.431
253.214 -2.819 -3.475 -4.137 -4.814
253.296 -2.636 -3.293 -3.956 -4.632
253.378 -2.465 -3.121 -3.783 -4.458
253.460 -2.305 -2.958 -3.617 -4.290
253.542 -2.155 -2.803 -3.459 -4.129
253.624 -2.565 -3.206 -3.857 -4.523
253.706 -3.008 -3.649 -4.298 -4.963
253.787 -3.362 -4.007 -4.660 -5.325
253.869 -3.693 -4.347 -5.005 -5.674
253.951 -4.003 -4.669 -5.335 -6.010
254.033 -2.644 -3.326 -4.003 -4.685
254.115 -1.923 -2.603 -3.278 -3.959
254.197 -2.348 -3.016 -3.684 -4.360
254.279 -1.646 -2.309 -2.973 -3.646
254.361 -1.539 -2.188 -2.843 -3.509
254.443 -1.439 -2.074 -2.719 -3.377
254.525 -1.346 -1.965 -2.600 -3.250
254.607 -1.258 -1.862 -2.486 -3.127
254.689 -1.176 -1.765 -2.377 -3.010
254.771 -1.649 -2.222 -2.822 -3.446
254.852 -2.092 -2.655 -3.248 -3.865
254.934 -1.956 -2.516 -3.106 -3.720
255.016 -1.829 -2.385 -2.970 -3.580
255.098 -1.710 -2.260 -2.840 -3.445
255.180 -2.759 -3.302 -3.875 -4.475
255.262 -1.969 -2.518 -3.095 -3.696
255.344 -1.841 -2.387 -2.960 -3.557
255.426 -1.722 -2.262 -2.830 -3.423
255.508 -1.610 -2.144 -2.706 -3.294
255.590 -0.956 -1.482 -2.039 -2.621
255.672 -1.443 -1.954 -2.499 -3.072
255.754 -1.349 -1.852 -2.389 -2.956
255.835 -1.872 -2.365 -2.895 -3.455
255.917 -1.751 -2.242 -2.768 -3.325
255.999 -1.637 -2.124 -2.647 -3.200
256.081 -2.080 -2.563 -3.081 -3.629
256.163 -2.494 -2.978 -3.495 -4.042
256.245 -2.332 -2.822 -3.342 -3.889
256.327 -2.181 -2.675 -3.196 -3.743
256.409 -2.039 -2.535 -3.056 -3.602
256.491 -1.907 -2.402 -2.922 -3.467
256.573 -1.234 -1.727 -2.245 -2.787
256.655 -1.703 -2.186 -2.696 -3.231
256.737 -2.203 -2.682 -3.188 -3.720
256.819 -2.059 -2.542 -3.049 -3.580
256.900 -2.475 -2.958 -3.465 -3.994
256.982 -1.765 -2.254 -2.763 -3.295
257.064 -2.200 -2.686 -3.192 -3.720
257.146 -2.606 -3.095 -3.601 -4.129
257.228 -2.437 -2.933 -3.444 -3.974
257.310 -2.279 -2.779 -3.293 -3.824
257.392 -2.131 -2.634 -3.149 -3.680
257.474 -1.992 -2.496 -3.011 -3.542
257.556 -1.314 -1.816 -2.330 -2.859
257.638 -1.778 -2.271 -2.777 -3.301
257.720 -1.662 -2.152 -2.656 -3.177
257.802 -1.554 -2.039 -2.539 -3.057
257.883 -1.453 -1.933 -2.428 -2.942
257.965 -1.359 -1.832 -2.322 -2.831
258.047 -1.820 -2.285 -2.770 -3.274
258.129 -1.702 -2.166 -2.648 -3.151
258.211 -2.202 -2.663 -3.143 -3.642
258.293 -2.059 -2.523 -3.005 -3.505
258.375 -2.474 -2.941 -3.423 -3.923
258.457 -2.314 -2.787 -3.273 -3.775
258.539 -2.713 -3.191 -3.679 -4.182
258.621 -3.147 -3.634 -4.128 -4.635
258.703 -3.492 -3.993 -4.497 -5.010
258.785 -2.716 -3.235 -3.751 -4.272
258.867 -1.929 -2.456 -2.976 -3.501
258.948 -2.414 -2.938 -3.456 -3.980
259.030 -2.257 -2.784 -3.305 -3.830
259.112 -2.111 -2.638 -3.160 -3.686
259.194 -2.523 -3.050 -3.571 -4.096
259.276 -2.908 -3.439 -3.964 -4.491
259.358 -2.720 -3.260 -3.791 -4.322
259.440 -2.543 -3.089 -3.625 -4.160
259.522 -1.279 -1.829 -2.367 -2.904
259.604 -1.196 -1.733 -2.264 -2.795
259.686 -1.668 -2.192 -2.714 -3.239
259.768 -1.559 -2.077 -2.595 -3.117
259.850 -0.909 -1.419 -1.932 -2.450
259.931 -1.399 -1.894 -2.397 -2.908
260.013 -1.308 -1.795 -2.292 -2.798
260.095 -1.223 -1.701 -2.192 -2.693
260.177 -1.693 -2.162 -2.645 -3.141
260.259 -1.583 -2.049 -2.529 -3.023
260.341 -1.480 -1.942 -2.419 -2.909
260.423 -0.835 -1.291 -1.763 -2.250
260.505 -0.781 -1.223 -1.686 -2.165
260.587 -1.279 -1.709 -2.162 -2.633
260.669 -1.196 -1.619 -2.067 -2.534
260.751 -0.020 -0.436 -0.878 -1.340
260.833 0.592 0.197 -0.229 -0.679
260.915 0.553 0.187 -0.219 -0.654
260.996 0.517 0.177 -0.210 -0.629
261.078 0.484 0.168 -0.200 -0.605
261.160 0.452 0.159 -0.192 -0.582
261.242 0.423 0.151 -0.183 -0.561
261.324 0.945 0.692 0.374 0.010
261.406 0.884 0.656 0.358 0.010
261.488 0.277 0.072 -0.207 -0.540
261.570 0.259 0.069 -0.198 -0.520
261.652 0.242 0.065 -0.189 -0.500
261.734 0.226 0.062 -0.181 -0.481
261.816 0.212 0.058 -0.173 -0.463
261.898 0.198 0.055 -0.166 -0.446
261.979 0.185 0.052 -0.158 -0.429
262.061 0.173 0.050 -0.151 -0.413
262.143 -0.998 -1.113 -1.305 -1.557
262.225 -1.482 -1.604 -1.797 -2.048
262.307 -0.287 -0.421 -0.619 -0.872
262.389 -0.269 -0.399 -0.592 -0.839
262.471 -1.350 -1.477 -1.665 -1.906
262.553 -1.262 -1.400 -1.592 -1.835
262.635 -1.180 -1.326 -1.522 -1.765
262.717 -1.104 -1.257 -1.456 -1.699
262.799 -1.032 -1.191 -1.392 -1.635
262.881 -0.965 -1.129 -1.331 -1.574
262.963 -0.353 -0.521 -0.724 -0.965
263.044 -0.330 -0.493 -0.692 -0.929
263.126 -2.018 -2.177 -2.371 -2.603
263.208 -1.887 -2.063 -2.267 -2.505
263.290 -1.764 -1.955 -2.168 -2.410
263.372 -2.748 -2.951 -3.171 -3.418
263.454 -3.119 -3.346 -3.582 -3.839
263.536 -2.917 -3.171 -3.425 -3.695
263.618 -2.727 -3.005 -3.275 -3.555
263.700 -2.550 -2.848 -3.132 -3.422
263.782 -2.384 -2.699 -2.995 -3.293
263.864 -2.230 -2.558 -2.864 -3.169
263.946 -1.535 -1.875 -2.189 -2.500
264.027 -2.595 -2.937 -3.253 -3.566
264.109 -2.976 -3.332 -3.660 -3.981
264.191 -2.783 -3.158 -3.499 -3.831
264.273 -2.602 -2.993 -3.346 -3.687
264.355 -2.433 -2.836 -3.200 -3.548
264.437 -2.275 -2.688 -3.060 -3.415
264.519 -2.127 -2.547 -2.926 -3.286
264.601 -1.989 -2.414 -2.798 -3.162
264.683 -2.409 -2.837 -3.224 -3.593
264.765 -1.704 -2.140 -2.534 -2.908
264.847 -1.593 -2.028 -2.423 -2.799
264.929 -2.649 -3.081 -3.477 -3.853
265.011 -2.477 -2.920 -3.324 -3.708
265.092 -1.706 -2.157 -2.569 -2.958
265.174 -1.595 -2.044 -2.456 -2.847
265.256 -2.102 -2.548 -2.959 -3.350
265.338 -1.965 -2.414 -2.829 -3.224
265.420 -1.838 -2.288 -2.706 -3.102
265.502 -1.718 -2.169 -2.587 -2.986
265.584 -2.706 -3.154 -3.573 -3.972
265.666 -2.530 -2.989 -3.416 -3.822
265.748 -1.267 -1.734 -2.168 -2.580
265.830 -0.574 -1.033 -1.463 -1.872
265.912 -1.147 -1.589 -2.009 -2.412
265.994 -1.073 -1.506 -1.921 -2.321
266.075 -1.003 -1.427 -1.837 -2.234
266.157 -0.938 -1.353 -1.757 -2.150
266.239 -0.877 -1.282 -1.680 -2.069
266.321 -0.210 -0.604 -0.996 -1.381
266.403 0.353 -0.024 -0.403 -0.779
266.485 0.330 -0.022 -0.385 -0.750
266.567 -0.851 -1.181 -1.528 -1.882
266.649 -0.185 -0.509 -0.851 -1.200
266.731 0.925 0.617 0.285 -0.057
266.813 0.865 0.584 0.273 -0.054
266.895 0.260 0.004 -0.289 -0.602
266.977 0.243 0.004 -0.276 -0.579
267.059 0.227 0.004 -0.264 -0.557
267.140 -0.337 -0.546 -0.802 -1.086
267.222 -0.925 -1.127 -1.377 -1.655
267.304 0.294 0.091 -0.157 -0.433
267.386 -0.274 -0.463 -0.699 -0.966
267.468 -0.867 -1.049 -1.279 -1.540
267.550 -0.200 -0.384 -0.613 -0.872
267.632 -0.187 -0.364 -0.586 -0.839
267.714 -0.175 -0.345 -0.560 -0.807
267.796 -0.774 -0.937 -1.146 -1.387
267.878 0.436 0.272 0.064 -0.175
267.960 0.408 0.257 0.061 -0.169
268.042 -0.168 -0.305 -0.491 -0.712
268.123 -0.157 -0.289 -0.470 -0.685
268.205 0.402 0.275 0.100 -0.110
268.287 0.376 0.261 0.096 -0.106
268.369 0.352 0.247 0.092 -0.102
268.451 -0.220 -0.315 -0.462 -0.647
268.533 0.893 0.800 0.657 0.476
268.615 0.835 0.758 0.628 0.458
268.697 0.231 0.169 0.052 -0.109
268.779 -0.944 -0.999 -1.110 -1.264
268.861 -0.882 -0.947 -1.062 -1.217
268.943 -1.374 -1.447 -1.565 -1.720
269.025 -1.834 -1.921 -2.045 -2.205
269.107 -1.715 -1.820 -1.956 -2.122
269.188 -0.505 -0.626 -0.772 -0.943
269.270 -0.472 -0.594 -0.738 -0.908
269.352 -1.540 -1.661 -1.804 -1.972
269.434 -1.440 -1.574 -1.725 -1.898
269.516 -0.248 -0.393 -0.551 -0.728
269.598 -0.232 -0.373 -0.527 -0.701
269.680 -0.217 -0.353 -0.504 -0.674
269.762 0.408 0.276 0.129 -0.038
269.844 0.930 0.811 0.672 0.512
269.926 0.321 0.219 0.094 -0.056
270.008 0.300 0.207 0.089 -0.054
270.090 1.379 1.295 1.184 1.047
270.171 1.289 1.227 1.132 1.007
270.253 1.206 1.163 1.083 0.969
270.335 1.127 1.102 1.035 0.933
270.417 1.054 1.045 0.990 0.898
270.499 0.436 0.441 0.397 0.315
270.581 0.957 0.967 0.929 0.852
270.663 1.506 1.527 1.499 1.430
270.745 1.408 1.447 1.433 1.376
270.827 1.316 1.371 1.371 1.325
270.909 1.231 1.300 1.311 1.275
270.991 1.700 1.781 1.803 1.776
271.073 1.590 1.688 1.724 1.709
271.155 0.937 1.050 1.099 1.096
271.236 3.135 3.254 3.309 3.313
271.318 3.481 3.633 3.714 3.737
271.400 4.353 4.542 4.650 4.695
271.482 4.681 4.914 5.056 5.129
271.564 4.377 4.657 4.835 4.936
271.646 4.642 4.963 5.173 5.299
271.728 4.890 5.253 5.496 5.649
271.810 4.023 4.429 4.706 4.887
271.892 3.762 4.197 4.500 4.703
271.974 4.677 5.137 5.463 5.686
272.056 4.923 5.418 5.773 6.021
272.138 3.443 3.975 4.360 4.635
272.219 3.830 4.377 4.780 5.071
272.301 3.581 4.148 4.571 4.880
272.383 3.349 3.932 4.370 4.696
272.465 3.131 3.726 4.179 4.519
272.547 3.477 4.080 4.545 4.899
272.629 3.801 4.416 4.896 5.264
272.711 3.005 3.636 4.132 4.516
272.793 2.809 3.446 3.951 4.346
272.875 3.176 3.815 4.328 4.732
272.957 2.421 3.066 3.589 4.004
273.039 2.813 3.455 3.981 4.403
273.121 3.180 3.824 4.356 4.787
273.203 2.424 3.074 3.616 4.057
273.284 2.816 3.463 4.007 4.454
273.366 3.243 3.892 4.442 4.896
273.448 3.032 3.689 4.248 4.712
273.530 3.385 4.045 4.611 5.084
273.612 3.165 3.833 4.409 4.893
273.694 3.509 4.182 4.765 5.258
273.776 3.281 3.964 4.557 5.060
273.858 1.359 2.047 2.648 3.160
273.940 1.881 2.550 3.143 3.652
274.022 1.759 2.417 3.005 3.514
274.104 1.645 2.291 2.874 3.382
274.186 2.087 2.720 3.297 3.804
274.267 1.402 2.029 2.603 3.111
274.349 1.311 1.922 2.489 2.994
274.431 1.226 1.822 2.380 2.882
274.513 1.146 1.727 2.276 2.773
274.595 1.072 1.636 2.177 2.669
274.677 1.002 1.551 2.081 2.568
274.759 1.487 2.019 2.540 3.021
274.841 1.390 1.913 2.428 2.907
274.923 1.849 2.363 2.871 3.347
275.005 2.339 2.850 3.356 3.832
275.087 2.187 2.700 3.209 3.687
275.169 2.045 2.559 3.069 3.549
275.251 1.913 2.425 2.934 3.415
275.332 1.788 2.299 2.806 3.286
275.414 2.222 2.728 3.232 3.712
275.496 2.077 2.585 3.091 3.572
275.578 2.492 2.999 3.505 3.987
275.660 2.879 3.392 3.901 4.386
275.742 2.692 3.214 3.730 4.221
275.824 1.968 2.497 3.017 3.513
275.906 1.291 1.817 2.336 2.831
275.988 1.207 1.722 2.234 2.725
276.070 1.678 2.181 2.685 3.172
276.152 1.020 1.518 2.018 2.503
276.234 0.953 1.438 1.930 2.409
276.315 0.892 1.363 1.845 2.318
276.397 1.932 2.391 2.863 3.329
276.479 1.807 2.265 2.738 3.204
276.561 1.690 2.147 2.618 3.084
276.643 2.190 2.645 3.114 3.578
276.725 2.048 2.507 2.978 3.443
276.807 1.915 2.376 2.847 3.313
276.889 2.340 2.801 3.272 3.738
276.971 2.188 2.654 3.129 3.597
277.053 2.595 3.065 3.541 4.011
277.135 2.976 3.454 3.935 4.410
277.217 2.783 3.273 3.763 4.244
277.299 3.212 3.712 4.209 4.694
277.380 3.553 4.067 4.574 5.067
277.462 3.872 4.404 4.923 5.426
277.544 3.620 4.174 4.707 5.221
277.626 3.996 4.566 5.112 5.635
277.708 4.285 4.876 5.437 5.972
277.790 4.007 4.621 5.199 5.747
277.872 4.296 4.929 5.521 6.080
277.954 4.567 5.221 5.829 6.401
278.036 4.880 5.558 6.184 6.770
278.118 4.563 5.267 5.913 6.515
278.200 4.816 5.541 6.203 6.819
278.282 4.503 5.251 5.932 6.563
278.363 4.211 4.977 5.672 6.316
278.445 5.647 6.425 7.133 7.787
278.527 5.829 6.639 7.370 8.043
278.609 5.451 6.291 7.047 7.740
278.691 5.646 6.512 7.288 7.999
278.773 5.829 6.720 7.519 8.247
278.855 5.450 6.369 7.189 7.936
278.937 5.707 6.646 7.485 8.248
279.019 4.726 5.688 6.547 7.327
279.101 4.419 5.391 6.260 7.051
279.183 4.742 5.719 6.597 7.396
279.265 4.984 5.969 6.857 7.667
279.347 4.660 5.657 6.557 7.378
279.428 4.357 5.361 6.270 7.101
279.510 4.624 5.630 6.545 7.383
279.592 4.323 5.336 6.258 7.105
279.674 4.043 5.057 5.984 6.837
279.756 4.329 5.342 6.272 7.129
279.838 4.659 5.673 6.608 7.471
279.920 3.746 4.765 5.708 6.580
280.002 4.113 5.127 6.068 6.943
280.084 4.395 5.408 6.352 7.230
280.166 4.659 5.674 6.623 7.508
280.248 4.356 5.378 6.333 7.225
280.330 4.684 5.707 6.666 7.563
280.411 4.380 5.408 6.375 7.279
280.493 2.936 3.966 4.936 5.845
280.575 3.294 4.308 5.269 6.174
280.657 3.080 4.082 5.038 5.942
280.739 2.880 3.869 4.818 5.718
280.821 3.242 4.216 5.156 6.052
280.903 3.642 4.606 5.541 6.435
280.985 3.955 4.914 5.848 6.742
281.067 3.698 4.657 5.592 6.488
281.149 4.618 5.573 6.507 7.404
281.231 4.867 5.831 6.771 7.674
281.313 4.551 5.526 6.475 7.385
281.395 4.805 5.786 6.741 7.657
281.476 5.653 6.644 7.605 8.528
281.558 6.384 7.395 8.371 9.306
281.640 7.129 8.168 9.164 10.115
281.722 7.765 8.839 9.862 10.833
281.804 7.261 8.377 9.430 10.425
281.886 6.789 7.939 9.017 10.033
281.968 7.508 8.683 9.782 10.815
282.050 8.668 9.877 11.002 12.056
282.132 8.716 9.971 11.130 12.212
282.214 9.248 10.548 11.742 12.851
282.296 9.807 11.156 12.388 13.527
282.378 10.269 11.671 12.944 14.117
282.459 9.602 11.061 12.377 13.585
282.541 10.138 11.642 12.995 14.234
282.623 10.579 12.132 13.525 14.796
282.705 9.892 11.497 12.933 14.239
282.787 8.700 10.347 11.817 13.154
282.869 9.295 10.965 12.460 13.819
282.951 9.790 11.490 13.013 14.397
283.033 10.314 12.049 13.603 15.015
283.115 11.902 13.677 15.266 16.708
283.197 12.228 14.061 15.696 17.178
283.279 10.884 12.776 14.460 15.982
283.361 11.337 13.268 14.986 16.540
283.443 11.700 13.672 15.429 17.016
283.524 12.100 14.117 15.913 17.535
283.606 11.863 13.928 15.766 17.424
283.688 12.191 14.298 16.174 17.867
283.770 12.010 14.161 16.077 17.805
283.852 12.329 14.519 16.472 18.233
283.934 12.138 14.370 16.361 18.157
284.016 12.449 14.717 16.743 18.573
284.098 12.190 14.497 16.560 18.423
284.180 10.299 12.640 14.736 16.631
284.262 10.180 12.528 14.640 16.554
284.344 10.068 12.422 14.549 16.480
284.426 10.025 12.383 14.522 16.470
284.507 10.472 12.834 14.985 16.949
284.589 10.341 12.712 14.878 16.860
284.671 9.670 12.047 14.227 16.225
284.753 9.042 11.417 13.604 15.615
284.835 9.065 11.430 13.619 15.637
284.917 9.026 11.382 13.572 15.598
284.999 8.439 10.786 12.978 15.011
285.081 8.990 11.321 13.508 15.544
285.163 9.566 11.889 14.077 16.119
285.245 8.945 11.267 13.461 15.512
285.327 7.814 10.128 12.322 14.379
285.409 8.406 10.697 12.881 14.936
285.491 8.409 10.687 12.867 14.923
285.572 9.023 11.288 13.463 15.521
285.654 8.986 11.247 13.423 15.486
285.736 8.402 10.659 12.835 14.903
285.818 7.857 10.101 12.273 14.342
285.900 8.506 10.733 12.896 14.962
285.982 9.052 11.270 13.430 15.498
286.064 9.075 11.291 13.452 15.525
286.146 8.486 10.700 12.864 14.940
286.228 8.484 10.690 12.850 14.927
286.310 7.933 10.131 12.287 14.365
286.392 6.868 9.052 11.200 13.275
286.474 6.422 8.578 10.710 12.776
286.555 7.104 9.228 11.339 13.393
286.637 6.643 8.746 10.843 12.889
286.719 6.211 8.288 10.368 12.404
286.801 6.968 9.014 11.074 13.097
286.883 6.515 8.543 10.589 12.604
286.965 6.092 8.096 10.126 12.129
287.047 6.795 8.771 10.781 12.771
287.129 6.354 8.313 10.309 12.291
287.211 5.941 7.878 9.858 11.828
287.293 5.555 7.466 9.426 11.383
287.375 5.194 7.075 9.014 10.954
287.457 4.857 6.705 8.619 10.542
287.539 4.542 6.355 8.242 10.145
287.620 4.796 6.572 8.430 10.312
287.702 4.485 6.228 8.061 9.924
287.784 2.545 4.254 6.060 7.903
287.866 2.929 4.581 6.344 8.154
287.948 4.448 6.051 7.776 9.557
288.030 4.709 6.283 7.985 9.746
288.112 4.403 5.955 7.635 9.379
288.194 2.957 4.484 6.141 7.867
288.276 3.376 4.860 6.483 8.181
288.358 3.156 4.605 6.199 7.873
288.440 3.501 4.914 6.477 8.126
288.522 3.273 4.657 6.193 7.820
288.603 3.610 4.963 6.471 8.075
288.685 3.376 4.703 6.188 7.771
288.767 3.156 4.457 5.917 7.478
288.849 2.951 4.224 5.658 7.197
288.931 3.370 4.613 6.021 7.536
289.013 4.250 5.471 6.856 8.351
289.095 4.523 5.734 7.105 8.586
289.177 4.229 5.434 6.794 8.263
289.259 4.565 5.760 7.107 8.562
289.341 4.269 5.459 6.796 8.240
289.423 4.541 5.723 7.048 8.479
289.505 4.795 5.973 7.288 8.709
289.587 4.484 5.660 6.969 8.381
289.668 3.643 4.815 6.115 7.517
289.750 3.956 5.113 6.397 7.783
289.832 3.699 4.845 6.117 7.490
289.914 4.008 5.141 6.398 7.757
289.996 4.908 6.032 7.278 8.625
290.078 5.138 6.266 7.508 8.850
290.160 4.805 5.938 7.180 8.517
290.242 3.394 4.529 5.767 7.097
290.324 3.173 4.292 5.514 6.830
290.406 4.676 5.777 6.982 8.282
290.488 4.373 5.474 6.676 7.970
290.570 3.478 4.578 5.774 7.060
290.651 3.863 4.949 6.131 7.405
290.733 3.612 4.690 5.863 7.126
290.815 3.377 4.445 5.606 6.858
290.897 3.158 4.212 5.361 6.600
290.979 3.502 4.541 5.675 6.900
291.061 2.726 3.754 4.878 6.091
291.143 3.098 4.107 5.213 6.411
291.225 1.737 2.733 3.825 5.010
291.307 1.624 2.590 3.658 4.822
291.389 2.129 3.065 4.108 5.251
291.471 1.380 2.294 3.318 4.443
291.553 0.741 1.625 2.623 3.726
291.635 0.144 0.990 1.959 3.036
291.716 -0.476 0.328 1.263 2.312
291.798 -0.994 -0.238 0.658 1.675
291.880 -0.930 -0.226 0.630 1.612
291.962 -0.320 0.335 1.151 2.101
292.044 -0.299 0.318 1.101 2.022
292.126 -0.829 -0.248 0.503 1.396
292.208 -0.226 0.314 1.031 1.893
292.290 0.399 0.908 1.596 2.432
292.372 -0.237 0.250 0.916 1.730
292.454 -0.222 0.237 0.876 1.665
292.536 -0.207 0.225 0.837 1.603
292.618 -0.743 -0.336 0.251 0.993
292.699 -1.244 -0.868 -0.309 0.406
292.781 -1.163 -0.823 -0.295 0.391
292.863 0.011 0.319 0.816 1.475
292.945 0.620 0.913 1.391 2.030
293.027 -0.030 0.255 0.720 1.343
293.109 -0.578 -0.308 0.139 0.743
293.191 0.009 0.257 0.682 1.264
293.273 -0.541 -0.305 0.103 0.667
293.355 -1.055 -0.839 -0.451 0.093
293.437 -0.437 -0.246 0.118 0.639
293.519 -0.409 -0.233 0.113 0.615
293.601 -0.931 -0.770 -0.441 0.042
293.683 -0.871 -0.730 -0.422 0.041
293.764 -0.265 -0.142 0.146 0.588
293.846 0.302 0.415 0.689 1.116
293.928 -0.267 -0.156 0.109 0.524
294.010 -0.799 -0.698 -0.445 -0.045
294.092 -0.198 -0.112 0.124 0.506
294.174 0.364 0.444 0.668 1.037
294.256 0.340 0.420 0.639 0.998
294.338 0.318 0.398 0.611 0.960
294.420 0.908 0.988 1.194 1.534
294.502 0.239 0.326 0.532 0.866
294.584 -0.326 -0.241 -0.041 0.284
294.666 -0.854 -0.777 -0.589 -0.276
294.747 -0.250 -0.187 -0.013 0.284
294.829 -0.233 -0.178 -0.013 0.273
294.911 -0.767 -0.718 -0.562 -0.286
294.993 -0.718 -0.680 -0.537 -0.276
295.075 -0.122 -0.095 0.036 0.284
295.157 -0.663 -0.640 -0.515 -0.276
295.239 -0.620 -0.606 -0.493 -0.266
295.321 -0.030 -0.025 0.078 0.294
295.403 0.521 0.526 0.624 0.832
295.485 -0.062 -0.051 0.048 0.251
295.567 -0.608 -0.598 -0.504 -0.307
295.649 -0.019 -0.017 0.068 0.253
295.731 0.532 0.533 0.614 0.793
295.812 -0.052 -0.044 0.038 0.214
295.894 -0.049 -0.042 0.036 0.206
295.976 0.504 0.510 0.584 0.748
296.058 1.631 1.643 1.718 1.879
296.140 0.975 1.007 1.093 1.259
296.222 0.912 0.955 1.046 1.212
296.304 1.402 1.454 1.549 1.715
296.386 1.311 1.378 1.481 1.651
296.468 0.066 0.146 0.257 0.429
296.550 0.062 0.139 0.246 0.413
296.632 0.668 0.742 0.845 1.008
296.714 1.174 1.252 1.358 1.519
296.795 -0.062 0.027 0.138 0.302
296.877 -0.058 0.026 0.132 0.291
296.959 -0.054 0.024 0.127 0.280
297.041 -0.600 -0.526 -0.428 -0.280
297.123 -0.561 -0.499 -0.410 -0.269
297.205 -0.524 -0.473 -0.392 -0.259
297.287 -0.490 -0.448 -0.375 -0.250
297.369 -1.008 -0.974 -0.907 -0.789
297.451 -1.492 -1.472 -1.417 -1.309
297.533 -1.395 -1.395 -1.355 -1.260
297.615 -0.755 -0.773 -0.746 -0.663
297.697 -1.255 -1.282 -1.263 -1.187
297.779 -1.174 -1.215 -1.208 -1.143
297.860 -1.097 -1.151 -1.155 -1.100
297.942 -1.637 -1.701 -1.715 -1.669
298.024 -2.080 -2.162 -2.189 -2.155
298.106 -2.494 -2.598 -2.643 -2.623
298.188 -2.332 -2.462 -2.527 -2.525
298.270 -2.181 -2.333 -2.416 -2.430
298.352 -2.588 -2.761 -2.860 -2.888
298.434 -2.420 -2.616 -2.735 -2.779
298.516 -1.714 -1.930 -2.066 -2.125
298.598 -2.152 -2.379 -2.524 -2.594
298.680 -3.721 -3.963 -4.123 -4.206
298.762 -3.479 -3.756 -3.942 -4.047
298.843 -2.704 -3.010 -3.221 -3.346
298.925 -3.078 -3.402 -3.629 -3.769
299.007 -3.488 -3.834 -4.080 -4.237
299.089 -2.651 -3.024 -3.291 -3.468
299.171 -2.479 -2.865 -3.147 -3.337
299.253 -3.478 -3.875 -4.169 -4.371
299.335 -4.351 -4.771 -5.085 -5.305
299.417 -3.519 -3.972 -4.313 -4.556
299.499 -3.290 -3.765 -4.125 -4.385
299.581 -3.077 -3.568 -3.944 -4.220
299.663 -2.877 -3.381 -3.771 -4.061
299.745 -1.591 -2.106 -2.508 -2.809
299.827 -1.488 -1.995 -2.398 -2.704
299.908 -1.941 -2.440 -2.842 -3.151
299.990 -2.364 -2.862 -3.267 -3.582
300.072 -1.661 -2.163 -2.575 -2.898
300.154 -1.553 -2.050 -2.462 -2.789
300.236 -2.002 -2.492 -2.904 -3.233
300.318 -1.872 -2.362 -2.776 -3.111
300.400 -1.750 -2.238 -2.655 -2.994
300.482 -1.637 -2.121 -2.539 -2.881
300.564 -2.080 -2.560 -2.977 -3.322
300.646 -1.944 -2.426 -2.847 -3.197
300.728 -1.269 -1.750 -2.173 -2.528
300.810 -1.186 -1.658 -2.078 -2.432
300.891 -2.269 -2.731 -3.146 -3.501
300.973 -2.122 -2.588 -3.009 -3.369
301.055 -1.984 -2.453 -2.877 -3.242
301.137 -4.114 -4.583 -5.009 -5.378
301.219 -4.396 -4.893 -5.339 -5.725
301.301 -4.110 -4.637 -5.106 -5.510
301.383 -3.843 -4.394 -4.882 -5.302
301.465 -4.692 -5.263 -5.767 -6.201
301.547 -5.547 -6.147 -6.674 -7.128
301.629 -5.187 -5.826 -6.382 -6.859
301.711 -4.850 -5.521 -6.103 -6.601
301.793 -5.085 -5.782 -6.385 -6.902
301.875 -5.365 -6.090 -6.716 -7.253
301.956 -4.406 -5.161 -5.811 -6.369
302.038 -4.120 -4.891 -5.557 -6.129
302.120 -4.463 -5.246 -5.924 -6.509
302.202 -5.271 -6.070 -6.763 -7.363
302.284 -4.929 -5.752 -6.467 -7.085
302.366 -5.769 -6.611 -7.344 -7.978
302.448 -5.943 -6.815 -7.572 -8.227
302.530 -5.557 -6.458 -7.240 -7.918
302.612 -5.196 -6.121 -6.923 -7.620
302.694 -5.408 -6.350 -7.169 -7.882
302.776 -5.606 -6.567 -7.405 -8.135
302.858 -5.853 -6.834 -7.691 -8.439
302.939 -5.473 -6.477 -7.354 -8.121
303.021 -5.667 -6.687 -7.582 -8.365
303.103 -5.848 -6.887 -7.799 -8.599
303.185 -5.468 -6.527 -7.458 -8.276
303.267 -5.662 -6.735 -7.681 -8.513
303.349 -6.454 -7.542 -8.504 -9.353
303.431 -6.584 -7.697 -8.681 -9.550
303.513 -5.608 -6.745 -7.752 -8.641
303.595 -5.243 -6.392 -7.412 -8.316
303.677 -5.452 -6.607 -7.637 -8.552
303.759 -3.999 -5.163 -6.204 -7.132
303.841 -3.740 -4.893 -5.933 -6.863
303.923 -3.497 -4.637 -5.673 -6.605
304.004 -3.819 -4.944 -5.974 -6.905
304.086 -3.571 -4.685 -5.712 -6.646
304.168 -2.179 -3.281 -4.303 -5.236
304.250 -2.648 -3.719 -4.725 -5.649
304.332 -3.575 -4.624 -5.616 -6.535
304.414 -3.343 -4.382 -5.371 -6.289
304.496 -2.576 -3.603 -4.586 -5.503
304.578 -2.958 -3.964 -4.935 -5.845
304.660 -3.926 -4.916 -5.878 -6.785
304.742 -3.671 -4.659 -5.621 -6.529
304.824 -2.273 -3.256 -4.215 -5.124
304.906 -2.675 -3.635 -4.580 -5.480
304.987 -3.661 -4.605 -5.539 -6.434
305.069 -3.423 -4.364 -5.297 -6.192
305.151 -3.201 -4.136 -5.065 -5.959
305.233 -2.993 -3.919 -4.843 -5.734
305.315 -3.348 -4.264 -5.180 -6.068
305.397 -2.581 -3.491 -4.404 -5.290
305.479 -2.413 -3.309 -4.212 -5.091
305.561 -3.355 -4.234 -5.126 -5.998
305.643 -3.748 -4.623 -5.512 -6.382
305.725 -3.504 -4.381 -5.270 -6.142
305.807 -3.277 -4.152 -5.040 -5.911
305.889 -3.613 -4.484 -5.368 -6.238
305.971 -2.829 -3.701 -4.584 -5.454
306.052 -3.195 -4.056 -4.933 -5.798
306.134 -3.537 -4.394 -5.266 -6.129
306.216 -4.467 -5.323 -6.195 -7.058
306.298 -4.177 -5.045 -5.924 -6.792
306.380 -4.455 -5.331 -6.214 -7.086
306.462 -4.165 -5.052 -5.942 -6.819
306.544 -5.055 -5.947 -6.842 -7.722
306.626 -4.726 -5.636 -6.542 -7.431
306.708 -4.419 -5.341 -6.256 -7.152
306.790 -4.682 -5.611 -6.531 -7.432
306.872 -4.927 -5.867 -6.795 -7.701
306.954 -4.058 -5.011 -5.948 -6.862
307.035 -3.794 -4.749 -5.687 -6.604
307.117 -4.097 -5.050 -5.988 -6.905
307.199 -4.991 -5.946 -6.885 -7.804
307.281 -4.056 -5.024 -5.974 -6.900
307.363 -4.403 -5.372 -6.322 -7.251
307.445 -5.216 -6.189 -7.144 -8.076
307.527 -5.427 -6.415 -7.381 -8.322
307.609 -5.074 -6.080 -7.058 -8.009
307.691 -5.355 -6.372 -7.359 -8.317
307.773 -5.557 -6.588 -7.586 -8.554
307.855 -5.196 -6.244 -7.254 -8.232
307.937 -4.858 -5.917 -6.937 -7.922
308.019 -5.092 -6.157 -7.182 -8.173
308.100 -5.372 -6.445 -7.478 -8.476
308.182 -5.023 -6.108 -7.151 -8.157
308.264 -4.086 -5.178 -6.227 -7.239
308.346 -5.530 -6.616 -7.664 -8.676
308.428 -5.720 -6.820 -7.878 -8.899
308.510 -5.349 -6.463 -7.533 -8.564
308.592 -5.001 -6.125 -7.203 -8.241
308.674 -4.677 -5.805 -6.888 -7.931
308.756 -4.983 -6.111 -7.196 -8.243
308.838 -4.049 -5.182 -6.271 -7.322
308.920 -3.786 -4.911 -5.997 -7.047
309.002 -2.991 -4.104 -5.185 -6.232
309.083 -3.346 -4.439 -5.507 -6.547
309.165 -3.129 -4.207 -5.266 -6.300
309.247 -3.536 -4.597 -5.646 -6.673
309.329 -3.856 -4.906 -5.948 -6.972
309.411 -4.155 -5.199 -6.237 -7.258
309.493 -2.786 -3.828 -4.865 -5.886
309.575 -3.704 -4.727 -5.751 -6.764
309.657 -4.013 -5.029 -6.049 -7.058
309.739 -3.203 -4.216 -5.234 -6.243
309.821 -1.896 -2.897 -3.907 -4.910
309.903 -2.322 -3.295 -4.285 -5.274
309.985 -2.721 -3.672 -4.647 -5.625
310.067 -2.544 -3.480 -4.443 -5.413
310.148 -2.379 -3.298 -4.249 -5.209
310.230 -2.224 -3.126 -4.063 -5.013
310.312 -2.080 -2.962 -3.885 -4.825
310.394 -1.945 -2.807 -3.715 -4.643
310.476 -2.368 -3.210 -4.102 -5.018
310.558 -3.374 -4.201 -5.082 -5.988
310.640 -3.704 -4.531 -5.409 -6.312
310.722 -4.074 -4.905 -5.782 -6.685
310.804 -3.809 -4.648 -5.529 -6.433
310.886 -4.111 -4.954 -5.836 -6.741
310.968 -2.135 -2.986 -3.872 -4.778
311.050 -1.996 -2.830 -3.702 -4.598
311.131 -1.867 -2.682 -3.540 -4.425
311.213 -2.295 -3.091 -3.935 -4.808
311.295 -2.146 -2.929 -3.762 -4.627
311.377 -2.007 -2.776 -3.598 -4.453
311.459 -2.487 -3.241 -4.050 -4.895
311.541 -3.424 -4.170 -4.972 -5.810
311.623 -3.751 -4.502 -5.303 -6.140
311.705 -3.507 -4.266 -5.071 -5.909
311.787 -3.279 -4.043 -4.849 -5.687
311.869 -4.226 -4.991 -5.797 -6.632
311.951 -3.952 -4.730 -5.543 -6.383
312.033 -3.695 -4.483 -5.300 -6.142
312.115 -4.554 -5.347 -6.167 -7.010
312.196 -4.868 -5.678 -6.507 -7.356
312.278 -3.942 -4.770 -5.612 -6.469
312.360 -4.846 -5.681 -6.526 -7.385
312.442 -5.691 -6.543 -7.400 -8.267
312.524 -5.870 -6.750 -7.625 -8.505
312.606 -4.940 -5.848 -6.742 -7.636
312.688 -4.619 -5.542 -6.447 -7.348
312.770 -4.868 -5.802 -6.714 -7.621
312.852 -5.102 -6.048 -6.970 -7.883
312.934 -4.770 -5.731 -6.665 -7.587
313.016 -4.460 -5.432 -6.373 -7.301
313.098 -4.720 -5.697 -6.643 -7.575
313.179 -3.864 -4.849 -5.803 -6.741
313.261 -3.613 -4.596 -5.549 -6.487
313.343 -3.379 -4.355 -5.306 -6.243
313.425 -3.709 -4.677 -5.623 -6.557
313.507 -3.468 -4.432 -5.377 -6.311
313.589 -3.853 -4.811 -5.752 -6.683
313.671 -4.152 -5.109 -6.049 -6.981
313.753 -4.432 -5.391 -6.334 -7.268
313.835 -4.144 -5.109 -6.057 -6.994
313.917 -4.424 -5.391 -6.341 -7.280
313.999 -4.747 -5.719 -6.674 -7.616
314.081 -3.828 -4.810 -5.771 -6.719
314.163 -3.031 -4.009 -4.969 -5.917
314.244 -2.834 -3.799 -4.752 -5.694
314.326 -3.199 -4.150 -5.093 -6.029
314.408 -3.602 -4.543 -5.480 -6.413
314.490 -2.208 -3.146 -4.081 -5.012
314.572 -0.356 -1.272 -2.193 -3.114
314.654 -0.882 -1.755 -2.646 -3.546
314.736 -1.435 -2.274 -3.141 -4.023
314.818 -0.731 -1.544 -2.393 -3.261
314.900 -2.393 -3.173 -3.997 -4.847
314.982 -1.688 -2.458 -3.273 -4.116
315.064 -1.029 -1.780 -2.580 -3.411
315.146 0.197 -0.527 -1.308 -2.123
315.227 -0.365 -1.049 -1.800 -2.593
315.309 -0.952 -1.604 -2.331 -3.105
315.391 -0.890 -1.520 -2.229 -2.989
315.473 -0.221 -0.830 -1.521 -2.266
315.555 -0.207 -0.787 -1.455 -2.180
315.637 -0.804 -1.356 -2.001 -2.709
315.719 -0.141 -0.675 -1.303 -1.996
315.801 -0.743 -1.250 -1.857 -2.532
315.883 -1.244 -1.734 -2.325 -2.986
315.965 -1.163 -1.643 -2.223 -2.873
316.047 -1.087 -1.557 -2.126 -2.765
316.129 -1.017 -1.476 -2.033 -2.661
316.211 -2.049 -2.497 -3.042 -3.659
316.292 -1.916 -2.367 -2.909 -3.522
316.374 -1.792 -2.243 -2.782 -3.389
316.456 -2.286 -2.736 -3.270 -3.872
316.538 -2.137 -2.593 -3.127 -3.726
316.620 -1.388 -1.847 -2.380 -2.976
316.702 -2.458 -2.910 -3.435 -4.023
316.784 -2.847 -3.307 -3.834 -4.421
316.866 -3.212 -3.684 -4.216 -4.804
316.948 -3.003 -3.491 -4.031 -4.623
317.030 -2.808 -3.308 -3.855 -4.449
317.112 -3.236 -3.746 -4.296 -4.892
317.194 -5.284 -5.808 -6.367 -6.966
317.275 -4.392 -4.955 -5.539 -6.155
317.357 -4.107 -4.696 -5.296 -5.923
317.439 -3.840 -4.450 -5.064 -5.700
317.521 -2.980 -3.607 -4.232 -4.875
317.603 -3.397 -4.029 -4.657 -5.302
317.685 -3.726 -4.367 -5.003 -5.652
317.767 -4.583 -5.238 -5.882 -6.538
317.849 -4.285 -4.964 -5.625 -6.292
317.931 -3.457 -4.155 -4.829 -5.505
318.013 -2.683 -3.388 -4.069 -4.749
318.095 -3.059 -3.760 -4.440 -5.119
318.177 -3.409 -4.113 -4.795 -5.476
318.259 -3.188 -3.898 -4.585 -5.270
318.340 -3.591 -4.304 -4.995 -5.682
318.422 -2.748 -3.469 -4.165 -4.858
318.504 -2.569 -3.287 -3.983 -4.675
318.586 -1.853 -2.566 -3.259 -3.949
318.668 -1.183 -1.883 -2.567 -3.251
318.750 -1.656 -2.334 -3.004 -3.678
318.832 -1.548 -2.212 -2.873 -3.540
318.914 -1.448 -2.096 -2.747 -3.407
318.996 -1.354 -1.986 -2.627 -3.278
319.078 -1.266 -1.882 -2.512 -3.155
319.160 -1.184 -1.784 -2.402 -3.036
319.242 -1.656 -2.240 -2.846 -3.471
319.323 -0.999 -1.573 -2.172 -2.791
319.405 -0.934 -1.491 -2.077 -2.686
319.487 -0.874 -1.413 -1.986 -2.585
319.569 -0.267 -0.790 -1.350 -1.938
319.651 -0.800 -1.298 -1.840 -2.415
319.733 -1.297 -1.779 -2.309 -2.873
319.815 -1.213 -1.686 -2.208 -2.765
319.897 -1.134 -1.598 -2.111 -2.661
319.979 -1.671 -2.125 -2.629 -3.171
320.061 -1.562 -2.014 -2.514 -3.052
320.143 -1.461 -1.908 -2.404 -2.937
320.225 -1.915 -2.358 -2.848 -3.376
320.307 -1.791 -2.235 -2.723 -3.249
320.388 -1.674 -2.118 -2.604 -3.126
320.470 -1.566 -2.007 -2.490 -3.009
320.552 -2.013 -2.451 -2.930 -3.445
320.634 -2.432 -2.873 -3.351 -3.864
320.716 -2.884 -3.333 -3.815 -4.329
320.798 -2.697 -3.158 -3.648 -4.166
320.880 -2.522 -2.993 -3.488 -4.009
320.962 -2.358 -2.837 -3.336 -3.859
321.044 -2.754 -3.238 -3.739 -4.263
321.126 -2.026 -2.519 -3.026 -3.553
321.208 -2.444 -2.937 -3.443 -3.968
321.290 -2.834 -3.332 -3.841 -4.368
321.371 -2.650 -3.158 -3.673 -4.204
321.453 -1.380 -1.894 -2.414 -2.947
321.535 -0.680 -1.185 -1.698 -2.226
321.617 -0.636 -1.123 -1.623 -2.142
321.699 -1.205 -1.674 -2.163 -2.672
321.781 -1.126 -1.587 -2.068 -2.571
321.863 -1.603 -2.053 -2.527 -3.024
321.945 -2.048 -2.495 -2.966 -3.459
322.027 -1.915 -2.365 -2.836 -3.329
322.109 -1.790 -2.241 -2.712 -3.204
322.191 -2.223 -2.673 -3.142 -3.632
322.273 -2.079 -2.533 -3.005 -3.496
322.355 -0.845 -1.302 -1.774 -2.265
322.436 -0.241 -0.685 -1.147 -1.631
322.518 -0.775 -1.198 -1.647 -2.119
322.600 -1.274 -1.685 -2.124 -2.588
322.682 -1.802 -2.207 -2.641 -3.101
322.764 -1.685 -2.092 -2.526 -2.985
322.846 -0.965 -1.372 -1.805 -2.262
322.928 -0.902 -1.300 -1.726 -2.177
323.010 -0.844 -1.232 -1.650 -2.095
323.092 -0.789 -1.168 -1.578 -2.016
323.174 -1.348 -1.717 -2.119 -2.550
323.256 -1.810 -2.177 -2.576 -3.004
323.338 -1.143 -1.513 -1.914 -2.341
323.419 -1.069 -1.434 -1.830 -2.253
323.501 -0.999 -1.359 -1.750 -2.168
323.583 -1.484 -1.837 -2.222 -2.636
323.665 -1.937 -2.291 -2.675 -3.086
323.747 -2.971 -3.331 -3.717 -4.130
323.829 -2.778 -3.156 -3.554 -3.974
323.911 -3.147 -3.541 -3.948 -4.374
323.993 -2.942 -3.356 -3.775 -4.209
324.075 -3.850 -4.279 -4.709 -5.150
324.157 -4.760 -5.215 -5.662 -6.115
324.239 -4.450 -4.942 -5.414 -5.885
324.321 -3.612 -4.134 -4.628 -5.114
324.403 -3.377 -3.918 -4.425 -4.922
324.484 -3.158 -3.713 -4.232 -4.736
324.566 -2.953 -3.519 -4.046 -4.558
324.648 -2.761 -3.335 -3.869 -4.387
324.730 -2.582 -3.160 -3.700 -4.221
324.812 -2.964 -3.544 -4.087 -4.612
324.894 -2.771 -3.359 -3.908 -4.438
324.976 -3.141 -3.733 -4.287 -4.821
325.058 -4.096 -4.697 -5.259 -5.799
325.140 -4.929 -5.550 -6.127 -6.679
325.222 -4.059 -4.710 -5.309 -5.878
325.304 -3.247 -3.915 -4.528 -5.108
325.386 -3.036 -3.710 -4.330 -4.916
325.467 -2.839 -3.516 -4.140 -4.731
325.549 -4.363 -5.041 -5.668 -6.261
325.631 -4.080 -4.777 -5.420 -6.026
325.713 -3.815 -4.528 -5.182 -5.799
325.795 -3.567 -4.291 -4.955 -5.581
325.877 -2.725 -3.456 -4.128 -4.760
325.959 -2.548 -3.275 -3.948 -4.581
326.041 -2.383 -3.104 -3.775 -4.409
326.123 -2.838 -3.552 -4.220 -4.853
326.205 -2.654 -3.366 -4.035 -4.670
326.287 -1.871 -2.580 -3.248 -3.884
326.369 -1.200 -1.896 -2.556 -3.189
326.451 -1.672 -2.346 -2.994 -3.618
326.532 -1.563 -2.223 -2.863 -3.482
326.614 -1.462 -2.107 -2.738 -3.351
326.696 -1.977 -2.607 -3.228 -3.835
326.778 -1.849 -2.471 -3.087 -3.690
326.860 -1.729 -2.341 -2.952 -3.552
326.942 -1.616 -2.219 -2.822 -3.418
327.024 -2.061 -2.652 -3.248 -3.839
327.106 -1.927 -2.514 -3.106 -3.694
327.188 -2.351 -2.931 -3.519 -4.104
327.270 -2.198 -2.778 -3.365 -3.950
327.352 -2.056 -2.633 -3.218 -3.801
327.434 -1.922 -2.495 -3.077 -3.658
327.515 -1.797 -2.365 -2.942 -3.520
327.597 -2.230 -2.790 -3.363 -3.937
327.679 -2.085 -2.644 -3.216 -3.789
327.761 -1.400 -1.957 -2.526 -3.097
327.843 -0.760 -1.305 -1.866 -2.431
327.925 -1.260 -1.786 -2.333 -2.889
328.007 -1.728 -2.242 -2.780 -3.329
328.089 -1.615 -2.125 -2.659 -3.204
328.171 0.748 0.245 -0.284 -0.825
328.253 0.699 0.232 -0.272 -0.794
328.335 0.044 -0.391 -0.870 -1.375
328.417 0.041 -0.370 -0.832 -1.323
328.499 0.038 -0.351 -0.796 -1.273
328.580 -0.514 -0.882 -1.310 -1.775
328.662 -1.030 -1.385 -1.802 -2.257
328.744 -0.414 -0.763 -1.174 -1.623
328.826 -0.387 -0.723 -1.122 -1.562
328.908 -0.911 -1.235 -1.623 -2.052
328.990 -1.401 -1.720 -2.101 -2.524
329.072 -1.310 -1.630 -2.009 -2.429
329.154 -0.676 -0.995 -1.372 -1.788
329.236 -1.181 -1.492 -1.861 -2.270
329.318 -0.555 -0.865 -1.230 -1.636
329.400 -0.519 -0.820 -1.176 -1.574
329.482 -0.485 -0.777 -1.125 -1.515
329.563 -1.003 -1.286 -1.625 -2.007
329.645 -0.938 -1.218 -1.554 -1.932
329.727 -0.328 -0.605 -0.936 -1.310
329.809 0.243 -0.024 -0.346 -0.711
329.891 -0.322 -0.572 -0.880 -1.234
329.973 -0.851 -1.092 -1.391 -1.736
330.055 -0.795 -1.035 -1.330 -1.671
330.137 -0.194 -0.431 -0.723 -1.059
330.219 -0.182 -0.409 -0.691 -1.019
330.301 -0.170 -0.387 -0.661 -0.981
330.383 0.390 0.182 -0.082 -0.394
330.465 0.365 0.173 -0.079 -0.380
330.547 -0.208 -0.386 -0.625 -0.915
330.628 -0.194 -0.365 -0.597 -0.880
330.710 -0.731 -0.896 -1.121 -1.396
330.792 -1.294 -1.459 -1.682 -1.954
330.874 -3.468 -3.641 -3.867 -4.139
330.956 -3.243 -3.451 -3.697 -3.983
331.038 -2.483 -2.721 -2.986 -3.284
331.120 -2.322 -2.579 -2.855 -3.160
331.202 -2.171 -2.444 -2.730 -3.041
331.284 -2.030 -2.316 -2.611 -2.927
331.366 -2.448 -2.744 -3.046 -3.366
331.448 -1.129 -1.441 -1.753 -2.080
331.530 -1.056 -1.366 -1.676 -2.001
331.611 -0.987 -1.294 -1.603 -1.926
331.693 -0.923 -1.227 -1.533 -1.853
331.775 -0.863 -1.162 -1.466 -1.784
331.857 -0.807 -1.102 -1.401 -1.717
331.939 -0.755 -1.044 -1.340 -1.652
332.021 -0.156 -0.440 -0.732 -1.040
332.103 -0.695 -0.966 -1.249 -1.551
332.185 -0.650 -0.916 -1.195 -1.492
332.267 -0.608 -0.868 -1.142 -1.436
332.349 -0.569 -0.823 -1.092 -1.382
332.431 -1.142 -1.390 -1.655 -1.940
332.513 -1.617 -1.867 -2.132 -2.417
332.595 -1.512 -1.769 -2.038 -2.326
332.676 -0.865 -1.127 -1.400 -1.689
332.758 -1.358 -1.617 -1.888 -2.175
332.840 -1.819 -2.082 -2.355 -2.642
332.922 -1.701 -1.973 -2.251 -2.543
333.004 -1.590 -1.870 -2.153 -2.447
333.086 -2.036 -2.322 -2.608 -2.904
333.168 -1.355 -1.651 -1.944 -2.245
333.250 -1.267 -1.564 -1.859 -2.161
333.332 -0.635 -0.933 -1.229 -1.530
333.414 -1.143 -1.434 -1.724 -2.022
333.496 0.030 -0.260 -0.550 -0.847
333.578 0.028 -0.247 -0.526 -0.815
333.659 0.026 -0.234 -0.503 -0.785
333.741 0.024 -0.221 -0.481 -0.755
333.823 0.023 -0.210 -0.460 -0.727
333.905 0.021 -0.199 -0.440 -0.699
333.987 -1.079 -1.287 -1.519 -1.772
334.069 -2.169 -2.380 -2.612 -2.865
334.151 -2.028 -2.255 -2.498 -2.757
334.233 -1.896 -2.137 -2.389 -2.653
334.315 -1.162 -1.415 -1.674 -1.943
334.397 -1.697 -1.951 -2.211 -2.480
334.479 -1.587 -1.849 -2.114 -2.387
334.561 -1.484 -1.753 -2.021 -2.297
334.643 -1.937 -2.210 -2.482 -2.760
334.724 -1.811 -2.095 -2.374 -2.656
334.806 -1.694 -1.985 -2.270 -2.556
334.888 -1.584 -1.881 -2.170 -2.460
334.970 -1.481 -1.783 -2.075 -2.367
335.052 -1.385 -1.690 -1.985 -2.278
335.134 -0.745 -1.052 -1.348 -1.643
335.216 -1.246 -1.546 -1.839 -2.130
335.298 -1.715 -2.015 -2.307 -2.600
335.380 -1.603 -1.909 -2.206 -2.502
335.462 -0.950 -1.260 -1.561 -1.858
335.544 -0.339 -0.645 -0.943 -1.239
335.626 -0.866 -1.161 -1.451 -1.742
335.707 -0.810 -1.100 -1.387 -1.676
335.789 -1.307 -1.592 -1.876 -2.162
335.871 -1.222 -1.508 -1.794 -2.081
335.953 -1.692 -1.979 -2.265 -2.552
336.035 -1.582 -1.875 -2.165 -2.456
336.117 -0.930 -1.228 -1.521 -1.814
336.199 -0.320 -0.614 -0.905 -1.196
336.281 -0.849 -1.132 -1.415 -1.701
336.363 -1.343 -1.622 -1.902 -2.186
336.445 -1.866 -2.147 -2.430 -2.714
336.527 -1.134 -1.425 -1.713 -2.002
336.609 0.038 -0.251 -0.539 -0.828
336.691 -0.514 -0.788 -1.065 -1.346
336.772 -0.481 -0.746 -1.018 -1.295
336.854 0.100 -0.158 -0.424 -0.697
336.936 -0.456 -0.699 -0.955 -1.220
337.018 -0.426 -0.663 -0.913 -1.174
337.100 -0.399 -0.628 -0.873 -1.130
337.182 0.177 -0.046 -0.286 -0.538
337.264 0.165 -0.043 -0.273 -0.518
337.346 0.154 -0.041 -0.261 -0.498
337.428 0.694 0.510 0.299 0.070
337.510 1.259 1.094 0.897 0.678
337.592 0.567 0.427 0.247 0.042
337.674 0.530 0.404 0.236 0.040
337.755 0.496 0.383 0.226 0.039
337.837 1.074 0.973 0.826 0.648
337.919 -0.156 -0.237 -0.370 -0.537
338.001 -0.695 -0.774 -0.903 -1.066
338.083 -0.100 -0.184 -0.314 -0.476
338.165 -0.643 -0.724 -0.849 -1.008
338.247 -0.601 -0.686 -0.812 -0.970
338.329 -1.112 -1.200 -1.326 -1.483
338.411 -0.490 -0.588 -0.719 -0.877
338.493 -0.458 -0.557 -0.687 -0.844
338.575 -1.588 -1.687 -1.817 -1.972
338.657 -2.034 -2.148 -2.287 -2.447
338.739 -1.353 -1.487 -1.637 -1.806
338.820 -1.814 -1.958 -2.115 -2.287
338.902 -2.246 -2.405 -2.571 -2.750
338.984 -2.100 -2.279 -2.459 -2.647
339.066 -1.414 -1.611 -1.802 -1.998
339.148 -1.323 -1.527 -1.723 -1.923
339.230 -1.786 -1.996 -2.197 -2.400
339.312 -1.121 -1.342 -1.551 -1.760
339.394 -1.048 -1.272 -1.484 -1.694
339.476 -1.529 -1.755 -1.968 -2.179
339.558 -2.040 -2.274 -2.492 -2.708
339.640 -1.908 -2.155 -2.383 -2.606
339.722 -1.173 -1.432 -1.668 -1.897
339.803 -1.097 -1.357 -1.595 -1.826
339.885 -1.026 -1.286 -1.525 -1.757
339.967 -0.410 -0.669 -0.909 -1.142
340.049 -1.543 -1.794 -2.029 -2.258
340.131 -1.992 -2.249 -2.490 -2.723
340.213 -1.313 -1.582 -1.831 -2.071
340.295 -1.228 -1.500 -1.751 -1.993
340.377 -1.148 -1.421 -1.675 -1.918
340.459 -1.074 -1.347 -1.601 -1.846
340.541 0.705 0.433 0.178 -0.067
340.623 1.270 1.020 0.780 0.546
340.705 0.577 0.357 0.136 -0.085
340.787 1.150 0.948 0.740 0.528
340.868 1.075 0.899 0.708 0.508
340.950 1.554 1.401 1.226 1.039
341.032 2.003 1.877 1.722 1.549
341.114 1.873 1.779 1.646 1.491
341.196 2.301 2.235 2.124 1.984
341.278 3.860 3.827 3.740 3.618
341.360 3.060 3.078 3.027 2.933
341.442 2.861 2.917 2.894 2.822
341.524 3.225 3.314 3.317 3.265
341.606 3.565 3.690 3.721 3.692
341.688 3.333 3.497 3.558 3.553
341.770 2.567 2.764 2.853 2.870
341.851 3.560 3.780 3.888 3.921
341.933 3.329 3.582 3.718 3.774
342.015 2.503 2.784 2.945 3.021
342.097 2.340 2.639 2.816 2.908
342.179 2.798 3.111 3.303 3.408
342.261 2.617 2.948 3.158 3.280
342.343 2.447 2.794 3.020 3.157
342.425 2.288 2.648 2.888 3.038
342.507 2.139 2.509 2.761 2.924
342.589 1.390 1.768 2.030 2.203
342.671 2.460 2.835 3.101 3.280
342.753 2.300 2.687 2.965 3.156
342.835 1.601 1.997 2.286 2.488
342.916 2.046 2.442 2.735 2.944
342.998 2.463 2.863 3.165 3.382
343.080 2.303 2.714 3.026 3.255
343.162 2.153 2.572 2.894 3.133
343.244 2.624 3.048 3.377 3.625
343.326 2.453 2.888 3.230 3.489
343.408 2.294 2.737 3.088 3.357
343.490 2.145 2.594 2.953 3.231
343.572 2.006 2.458 2.824 3.109
343.654 1.876 2.330 2.700 2.992
343.736 2.303 2.757 3.131 3.429
343.818 2.703 3.162 3.543 3.849
343.899 1.429 1.898 2.290 2.606
343.981 1.885 2.348 2.739 3.057
344.063 2.312 2.775 3.168 3.491
344.145 2.711 3.179 3.579 3.909
344.227 3.146 3.623 4.033 4.372
344.309 2.941 3.434 3.856 4.208
344.391 2.750 3.254 3.687 4.049
344.473 2.572 3.084 3.526 3.897
344.555 2.954 3.472 3.921 4.300
344.637 3.922 4.450 4.909 5.297
344.719 4.216 4.767 5.243 5.647
344.801 3.943 4.517 5.014 5.435
344.883 3.687 4.281 4.794 5.230
344.964 3.447 4.057 4.584 5.033
345.046 3.223 3.845 4.384 4.844
345.128 3.563 4.193 4.741 5.211
345.210 3.881 4.523 5.083 5.564
345.292 4.240 4.897 5.471 5.965
345.374 4.514 5.190 5.781 6.290
345.456 4.220 4.919 5.528 6.053
345.538 4.496 5.211 5.835 6.374
345.620 4.204 4.938 5.579 6.134
345.702 4.480 5.229 5.885 6.453
345.784 4.189 4.956 5.627 6.210
345.866 3.917 4.697 5.381 5.976
345.947 3.663 4.451 5.145 5.751
346.029 3.425 4.218 4.920 5.535
346.111 4.362 5.157 5.864 6.486
346.193 4.628 5.437 6.157 6.791
346.275 4.877 5.702 6.436 7.085
346.357 5.171 6.014 6.765 7.429
346.439 5.384 6.249 7.018 7.698
346.521 5.584 6.471 7.260 7.958
346.603 5.831 6.743 7.553 8.269
346.685 5.453 6.391 7.222 7.957
346.767 5.099 6.056 6.906 7.658
346.849 4.157 5.129 5.993 6.759
346.931 4.498 5.471 6.341 7.115
347.012 4.755 5.734 6.613 7.397
347.094 4.446 5.435 6.324 7.118
347.176 4.707 5.700 6.596 7.400
347.258 4.401 5.402 6.307 7.121
347.340 4.115 5.119 6.031 6.853
347.422 4.397 5.401 6.316 7.144
347.504 4.722 5.729 6.650 7.486
347.586 4.415 5.429 6.359 7.204
347.668 4.678 5.694 6.630 7.482
347.750 4.374 5.397 6.340 7.200
347.832 3.541 4.565 5.513 6.380
347.914 2.700 3.716 4.661 5.530
347.995 3.135 4.132 5.068 5.932
348.077 4.031 5.015 5.944 6.807
348.159 3.219 4.203 5.135 6.002
348.241 3.560 4.532 5.459 6.325
348.323 3.329 4.295 5.220 6.087
348.405 3.112 4.071 4.992 5.858
348.487 2.361 3.308 4.224 5.088
348.569 3.306 4.234 5.138 5.995
348.651 2.542 3.463 4.364 5.220
348.733 2.377 3.282 4.172 5.024
348.815 2.772 3.660 4.539 5.384
348.897 2.043 2.919 3.791 4.632
348.979 1.361 2.217 3.076 3.908
349.060 1.822 2.651 3.491 4.310
349.142 2.253 3.061 3.887 4.697
349.224 2.106 2.901 3.717 4.521
349.306 3.129 3.909 4.714 5.510
349.388 4.025 4.803 5.606 6.401
349.470 4.923 5.712 6.520 7.320
349.552 5.763 6.573 7.395 8.204
349.634 6.487 7.328 8.170 8.994
349.716 6.615 7.494 8.361 9.205
349.798 6.186 7.102 7.995 8.858
349.880 6.395 7.341 8.256 9.135
349.962 6.529 7.506 8.444 9.341
350.043 6.105 7.114 8.074 8.989
350.125 6.257 7.291 8.270 9.200
350.207 6.400 7.459 8.457 9.403
350.289 5.985 7.069 8.087 9.049
350.371 6.206 7.309 8.343 9.319
350.453 7.451 8.575 9.626 10.616
350.535 8.127 9.286 10.364 11.376
350.617 7.599 8.801 9.910 10.948
350.699 8.205 9.439 10.575 11.634
350.781 8.831 10.105 11.272 12.356
350.863 7.708 9.027 10.229 11.342
350.945 7.757 9.104 10.331 11.464
351.027 8.352 9.727 10.977 12.131
351.108 9.519 10.927 12.206 13.384
351.190 8.901 10.356 11.671 12.880
351.272 9.482 10.974 12.320 13.555
351.354 10.575 12.109 13.490 14.753
351.436 9.889 11.476 12.899 14.198
351.518 10.345 11.974 13.433 14.762
351.600 10.833 12.508 14.005 15.366
351.682 10.679 12.403 13.941 15.337
351.764 9.985 11.754 13.331 14.760
351.846 9.886 11.689 13.297 14.754
351.928 9.244 11.077 12.714 14.198
352.010 8.644 10.498 12.158 13.664
352.091 7.533 9.400 11.076 12.600
352.173 7.593 9.457 11.141 12.675
352.255 7.100 8.963 10.653 12.198
352.337 6.639 8.494 10.187 11.739
352.419 7.368 9.209 10.900 12.457
352.501 7.988 9.826 11.522 13.086
352.583 8.629 10.472 12.177 13.753
352.665 9.167 11.023 12.743 14.334
352.747 9.182 11.057 12.795 14.405
352.829 9.135 11.028 12.784 14.412
352.911 8.542 10.451 12.225 13.870
352.993 9.086 11.003 12.788 14.446
353.075 9.106 11.038 12.839 14.513
353.156 9.064 11.010 12.826 14.516
353.238 9.025 10.984 12.814 14.519
353.320 8.439 10.409 12.253 13.972
353.402 8.440 10.414 12.266 13.996
353.484 9.051 11.029 12.889 14.628
353.566 9.013 11.002 12.874 14.627
353.648 9.038 11.037 12.920 14.687
353.730 7.841 9.849 11.744 13.524
353.812 7.942 9.944 11.841 13.625
353.894 9.074 11.072 12.970 14.760
353.976 8.485 10.493 12.403 14.205
354.058 8.544 10.555 12.470 14.280
354.139 8.539 10.552 12.473 14.292
354.221 8.533 10.550 12.477 14.303
354.303 8.529 10.547 12.480 14.314
354.385 9.134 11.155 13.093 14.935
354.467 9.091 11.121 13.069 14.922
354.549 9.660 11.699 13.657 15.520
354.631 9.032 11.087 13.059 14.936
354.713 10.704 12.766 14.746 16.632
354.795 10.009 12.098 14.100 16.006
354.877 9.359 11.465 13.483 15.403
354.959 9.850 11.964 13.991 15.922
355.041 9.210 11.339 13.379 15.323
355.123 8.612 10.746 12.793 14.746
355.204 7.504 9.634 11.684 13.642
355.286 7.566 9.680 11.722 13.678
355.368 7.685 9.784 11.819 13.773
355.450 7.735 9.821 11.851 13.804
355.532 8.331 10.406 12.430 14.383
355.614 7.790 9.862 11.886 13.841
355.696 6.186 8.248 10.267 12.222
355.778 5.784 7.816 9.818 11.762
355.860 7.117 9.117 11.097 13.028
355.942 6.655 8.640 10.611 12.538
356.024 6.223 8.188 10.147 12.066
356.106 6.917 8.858 10.801 12.710
356.187 7.017 8.944 10.878 12.781
356.269 7.721 9.636 11.561 13.460
356.351 8.929 10.841 12.764 14.662
356.433 9.448 11.373 13.304 15.209
356.515 8.285 10.229 12.172 14.087
356.597 7.198 9.145 11.090 13.007
356.679 7.829 9.765 11.703 13.616
356.761 6.771 8.705 10.642 12.554
356.843 6.331 8.250 10.176 12.082
356.925 6.469 8.367 10.279 12.176
357.007 6.660 8.540 10.440 12.328
357.089 5.617 7.483 9.372 11.254
357.171 4.703 6.543 8.413 10.281
357.252 5.557 7.360 9.204 11.054
357.334 4.036 5.815 7.642 9.478
357.416 4.324 6.061 7.856 9.670
357.498 5.203 6.903 8.672 10.466
357.580 4.315 5.993 7.743 9.523
357.662 3.425 5.069 6.794 8.554
357.744 3.202 4.804 6.496 8.232
357.826 3.605 5.163 6.822 8.532
357.908 3.371 4.893 6.524 8.211
357.990 3.152 4.637 6.238 7.902
358.072 2.947 4.395 5.965 7.605
358.154 2.756 4.165 5.704 7.318
358.235 3.126 4.496 6.003 7.592
358.317 4.632 5.970 7.450 9.016
358.399 3.721 5.048 6.513 8.066
358.481 2.930 4.234 5.679 7.213
358.563 3.289 4.562 5.979 7.491
358.645 3.075 4.324 5.718 7.209
358.727 2.876 4.097 5.467 6.937
358.809 3.299 4.494 5.838 7.287
358.891 1.925 3.099 4.423 5.853
358.973 1.251 2.387 3.680 5.083
359.055 0.620 1.713 2.970 4.342
359.137 0.580 1.624 2.840 4.179
359.219 1.092 2.088 3.265 4.571
359.300 1.021 1.979 3.122 4.399
359.382 2.053 2.974 4.084 5.332
359.464 2.530 3.429 4.515 5.742
359.546 2.366 3.249 4.318 5.525
359.628 2.212 3.080 4.129 5.317
359.710 2.618 3.468 4.497 5.667
359.792 2.997 3.836 4.850 6.003
359.874 2.803 3.635 4.637 5.777
359.956 2.621 3.445 4.434 5.559
360.038 1.901 2.716 3.691 4.801
360.120 1.228 2.024 2.980 4.071
360.202 2.247 3.017 3.948 5.016
360.283 3.261 4.019 4.935 5.987
360.365 3.049 3.809 4.719 5.761
360.447 3.401 4.159 5.062 6.094
360.529 3.180 3.941 4.840 5.865
360.611 2.973 3.735 4.628 5.644
360.693 2.780 3.540 4.426 5.431
360.775 2.600 3.355 4.232 5.227
360.857 2.431 3.179 4.047 5.030
360.939 1.723 2.464 3.320 4.291
361.021 2.710 3.433 4.273 5.229
361.103 2.534 3.254 4.086 5.032
361.185 2.370 3.084 3.908 4.842
361.267 1.666 2.373 3.187 4.111
361.348 1.558 2.249 3.048 3.956
361.430 0.908 1.582 2.365 3.258
361.512 0.849 1.499 2.261 3.135
361.594 0.794 1.421 2.162 3.017
361.676 0.742 1.347 2.068 2.903
361.758 1.243 1.825 2.527 3.344
361.840 1.163 1.730 2.416 3.218
361.922 0.538 1.090 1.761 2.547
362.004 -0.657 -0.127 0.524 1.292
362.086 -1.164 -0.669 -0.048 0.694
362.168 -1.088 -0.634 -0.046 0.668
362.250 -1.567 -1.150 -0.593 0.093
362.331 -0.916 -0.541 -0.018 0.639
362.413 -0.856 -0.513 -0.017 0.615
362.495 -1.350 -1.035 -0.566 0.042
362.577 -0.713 -0.432 0.008 0.590
362.659 -0.117 0.140 0.557 1.117
362.741 0.440 0.682 1.082 1.625
362.823 -0.138 0.097 0.485 1.014
362.905 -0.129 0.092 0.464 0.976
362.987 0.429 0.637 0.993 1.489
363.069 -0.149 0.054 0.400 0.883
363.151 -0.139 0.051 0.383 0.850
363.233 -0.130 0.048 0.366 0.818
363.315 0.428 0.595 0.899 1.336
363.396 1.010 1.175 1.470 1.896
363.478 0.334 0.503 0.796 1.215
363.560 0.923 1.087 1.371 1.779
363.642 0.863 1.030 1.311 1.712
363.724 0.807 0.976 1.254 1.648
363.806 0.144 0.315 0.589 0.976
363.888 0.745 0.909 1.173 1.549
363.970 0.087 0.251 0.511 0.881
364.052 0.691 0.848 1.099 1.458
364.134 0.646 0.804 1.051 1.403
364.216 1.154 1.311 1.555 1.899
364.298 1.628 1.792 2.036 2.377
364.379 0.973 1.149 1.397 1.738
364.461 0.360 0.539 0.787 1.124
364.543 0.886 1.060 1.302 1.631
364.625 1.989 2.165 2.404 2.729
364.707 2.409 2.601 2.849 3.176
364.789 1.703 1.915 2.175 2.507
364.871 1.592 1.815 2.079 2.412
364.953 1.489 1.720 1.988 2.322
365.035 0.782 1.020 1.291 1.624
365.117 0.731 0.967 1.234 1.563
365.199 0.684 0.916 1.180 1.504
365.281 0.639 0.868 1.129 1.447
365.363 -0.501 -0.276 -0.019 0.294
365.444 0.081 0.288 0.531 0.832
365.526 0.076 0.273 0.508 0.801
365.608 -0.479 -0.291 -0.064 0.221
365.690 -0.448 -0.276 -0.061 0.213
365.772 -0.418 -0.261 -0.059 0.205
365.854 0.707 0.851 1.043 1.296
365.936 0.112 0.257 0.448 0.698
366.018 -0.445 -0.306 -0.121 0.122
366.100 -0.416 -0.290 -0.116 0.118
366.182 -0.389 -0.274 -0.111 0.113
366.264 -0.974 -0.870 -0.716 -0.501
366.346 -1.460 -1.374 -1.234 -1.032
366.427 -1.365 -1.302 -1.180 -0.993
366.509 -1.276 -1.234 -1.129 -0.956
366.591 -1.743 -1.719 -1.629 -1.469
366.673 -2.179 -2.178 -2.107 -1.963
366.755 -1.488 -1.515 -1.465 -1.340
366.837 -2.551 -2.596 -2.561 -2.449
366.919 -2.935 -3.009 -2.998 -2.906
367.001 -2.744 -2.852 -2.867 -2.797
367.083 -2.017 -2.153 -2.192 -2.142
367.165 -2.435 -2.590 -2.645 -2.611
367.247 -2.826 -3.004 -3.079 -3.062
367.329 -3.192 -3.396 -3.493 -3.496
367.411 -2.985 -3.219 -3.340 -3.364
367.492 -2.791 -3.050 -3.194 -3.238
367.574 -3.769 -4.050 -4.214 -4.276
367.656 -3.525 -3.839 -4.029 -4.115
367.738 -2.746 -3.088 -3.304 -3.410
367.820 -3.117 -3.476 -3.708 -3.831
367.902 -3.464 -3.844 -4.095 -4.236
367.984 -3.850 -4.253 -4.527 -4.687
368.066 -4.149 -4.580 -4.878 -5.060
368.148 -4.429 -4.890 -5.214 -5.419
368.230 -4.141 -4.634 -4.985 -5.215
368.312 -3.323 -3.842 -4.218 -4.469
368.394 -3.107 -3.641 -4.033 -4.301
368.475 -4.614 -5.160 -5.566 -5.848
368.557 -4.315 -4.890 -5.322 -5.628
368.639 -4.035 -4.634 -5.089 -5.416
368.721 -3.773 -4.392 -4.866 -5.212
368.803 -4.626 -5.261 -5.752 -6.115
368.885 -4.875 -5.535 -6.049 -6.434
368.967 -4.558 -5.246 -5.784 -6.192
369.049 -3.713 -4.422 -4.982 -5.409
369.131 -5.181 -5.900 -6.473 -6.915
369.213 -5.394 -6.140 -6.739 -7.204
369.295 -5.044 -5.819 -6.444 -6.933
369.377 -5.265 -6.064 -6.711 -7.221
369.459 -5.534 -6.358 -7.028 -7.560
369.540 -5.724 -6.574 -7.269 -7.824
369.622 -5.352 -6.230 -6.951 -7.530
369.704 -5.554 -6.454 -7.196 -7.796
369.786 -6.353 -7.276 -8.041 -8.662
369.868 -5.940 -6.896 -7.689 -8.336
369.950 -5.554 -6.535 -7.352 -8.022
370.032 -5.194 -6.193 -7.030 -7.720
370.114 -5.955 -6.968 -7.821 -8.528
370.196 -5.019 -6.054 -6.929 -7.658
370.278 -4.693 -5.738 -6.626 -7.370
370.360 -4.938 -5.987 -6.885 -7.642
370.442 -5.227 -6.284 -7.194 -7.964
370.523 -4.888 -5.955 -6.879 -7.664
370.605 -3.411 -4.484 -5.418 -6.216
370.687 -3.189 -4.250 -5.181 -5.982
370.769 -3.531 -4.577 -5.504 -6.306
370.851 -3.302 -4.337 -5.263 -6.069
370.933 -3.698 -4.721 -5.643 -6.451
371.015 -3.458 -4.474 -5.396 -6.208
371.097 -3.233 -4.240 -5.160 -5.974
371.179 -3.573 -4.568 -5.483 -6.299
371.261 -3.341 -4.329 -5.243 -6.062
371.343 -3.673 -4.652 -5.563 -6.383
371.425 -3.435 -4.408 -5.319 -6.143
371.507 -3.211 -4.178 -5.086 -5.911
371.588 -3.003 -3.959 -4.864 -5.689
371.670 -3.968 -4.912 -5.811 -6.634
371.752 -2.550 -3.495 -4.396 -5.225
371.834 -1.835 -2.763 -3.655 -4.479
371.916 -1.716 -2.619 -3.495 -4.310
371.998 -2.154 -3.031 -3.891 -4.697
372.080 -0.915 -1.774 -2.622 -3.422
372.162 -0.246 -1.071 -1.897 -2.683
372.244 -0.230 -1.015 -1.814 -2.582
372.326 -0.825 -1.572 -2.345 -3.095
372.408 0.388 -0.330 -1.082 -1.819
372.490 0.363 -0.313 -1.035 -1.750
372.571 0.339 -0.296 -0.990 -1.684
372.653 -0.232 -0.830 -1.496 -2.170
372.735 -0.217 -0.787 -1.430 -2.089
372.817 -0.203 -0.746 -1.368 -2.010
372.899 -0.190 -0.707 -1.308 -1.934
372.981 -0.788 -1.280 -1.861 -2.472
373.063 -0.126 -0.603 -1.169 -1.768
373.145 -0.118 -0.571 -1.118 -1.702
373.227 -0.110 -0.541 -1.069 -1.638
373.309 -0.713 -1.123 -1.632 -2.186
373.391 -0.667 -1.065 -1.561 -2.104
373.473 -0.624 -1.009 -1.493 -2.025
373.555 -1.133 -1.506 -1.977 -2.498
373.636 -2.158 -2.525 -2.989 -3.503
373.718 -2.018 -2.393 -2.858 -3.371
373.800 -1.337 -1.719 -2.184 -2.695
373.882 -1.800 -2.178 -2.637 -3.143
373.964 -1.683 -2.064 -2.522 -3.024
374.046 -1.574 -1.956 -2.411 -2.910
374.128 -0.922 -1.305 -1.757 -2.252
374.210 -0.862 -1.237 -1.680 -2.167
374.292 -1.356 -1.721 -2.155 -2.635
374.374 -0.718 -1.082 -1.512 -1.986
374.456 -0.672 -1.025 -1.446 -1.911
374.538 -1.788 -2.131 -2.542 -2.999
374.619 -2.770 -3.119 -3.529 -3.985
374.701 -3.750 -4.115 -4.534 -4.994
374.783 -3.506 -3.900 -4.336 -4.806
374.865 -3.828 -4.245 -4.696 -5.175
374.947 -4.129 -4.573 -5.039 -5.529
375.029 -5.020 -5.493 -5.978 -6.481
375.111 -5.244 -5.755 -6.266 -6.786
375.193 -5.452 -6.004 -6.541 -7.080
375.275 -6.258 -6.849 -7.414 -7.973
375.357 -5.302 -5.942 -6.540 -7.124
375.439 -4.958 -5.631 -6.254 -6.856
375.521 -5.735 -6.435 -7.079 -7.696
375.603 -5.912 -6.648 -7.318 -7.956
375.684 -6.138 -6.911 -7.608 -8.267
375.766 -6.289 -7.098 -7.825 -8.505
375.848 -6.430 -7.277 -8.031 -8.734
375.930 -6.561 -7.445 -8.229 -8.955
376.012 -6.746 -7.666 -8.479 -9.228
376.094 -6.857 -7.815 -8.657 -9.430
376.176 -6.961 -7.955 -8.828 -9.624
376.258 -6.509 -7.539 -8.441 -9.262
376.340 -6.636 -7.694 -8.621 -9.463
376.422 -6.815 -7.902 -8.854 -9.717
376.504 -6.922 -8.038 -9.016 -9.900
376.586 -6.472 -7.618 -8.621 -9.528
376.667 -6.052 -7.219 -8.244 -9.169
376.749 -6.208 -7.391 -8.432 -9.373
376.831 -6.965 -8.164 -9.223 -10.180
376.913 -6.512 -7.737 -8.819 -9.797
376.995 -7.188 -8.431 -9.532 -10.527
377.077 -7.332 -8.601 -9.725 -10.741
377.159 -6.856 -8.151 -9.299 -10.337
377.241 -5.800 -7.114 -8.281 -9.337
377.323 -5.423 -6.742 -7.919 -8.986
377.405 -5.681 -7.000 -8.183 -9.258
377.487 -5.862 -7.183 -8.374 -9.459
377.569 -5.481 -6.807 -8.007 -9.103
377.651 -4.576 -5.902 -7.107 -8.211
377.732 -4.828 -6.143 -7.345 -8.451
377.814 -5.064 -6.371 -7.573 -8.682
377.896 -4.186 -5.488 -6.692 -7.806
377.978 -4.463 -5.751 -6.949 -8.061
378.060 -5.333 -6.609 -7.804 -8.918
378.142 -4.987 -6.264 -7.463 -8.582
378.224 -4.052 -5.326 -6.526 -7.649
378.306 -3.789 -5.047 -6.240 -7.361
378.388 -4.153 -5.394 -6.577 -7.694
378.470 -4.982 -6.210 -7.388 -8.503
378.552 -4.659 -5.885 -7.064 -8.183
378.634 -3.807 -5.028 -6.206 -7.326
378.715 -3.010 -4.216 -5.385 -6.500
378.797 -2.815 -3.995 -5.149 -6.256
378.879 -2.632 -3.786 -4.924 -6.020
378.961 -1.851 -2.978 -4.098 -5.183
379.043 -2.341 -3.433 -4.529 -5.598
379.125 -2.189 -3.253 -4.330 -5.388
379.207 -1.436 -2.473 -3.530 -4.575
379.289 -1.343 -2.343 -3.376 -4.402
379.371 -1.866 -2.831 -3.838 -4.847
379.453 -0.585 -1.523 -2.511 -3.505
379.535 -0.547 -1.444 -2.401 -3.373
379.617 -0.512 -1.368 -2.296 -3.246
379.699 -1.028 -1.846 -2.745 -3.673
379.780 -0.961 -1.749 -2.624 -3.535
379.862 -0.899 -1.658 -2.510 -3.402
379.944 -0.840 -1.571 -2.400 -3.274
380.026 -1.396 -2.099 -2.905 -3.761
380.108 -1.305 -1.990 -2.778 -3.619
380.190 -1.221 -1.886 -2.656 -3.483
380.272 -2.240 -2.886 -3.639 -4.451
380.354 -2.705 -3.345 -4.090 -4.893
380.436 -2.529 -3.170 -3.911 -4.709
380.518 -1.755 -2.394 -3.129 -3.922
380.600 -1.641 -2.269 -2.992 -3.774
380.682 -2.084 -2.699 -3.410 -4.181
380.763 -1.948 -2.558 -3.261 -4.024
380.845 -2.432 -3.035 -3.729 -4.483
380.927 -2.823 -3.425 -4.115 -4.863
381.009 -2.640 -3.246 -3.935 -4.680
381.091 -1.370 -1.978 -2.664 -3.405
381.173 -1.281 -1.874 -2.547 -3.277
381.255 -2.296 -2.875 -3.534 -4.252
381.337 -3.856 -4.434 -5.089 -5.802
381.419 -3.606 -4.202 -4.866 -5.583
381.501 -2.822 -3.433 -4.104 -4.824
381.583 -3.738 -4.352 -5.023 -5.741
381.665 -4.044 -4.674 -5.352 -6.074
381.747 -3.782 -4.429 -5.118 -5.845
381.828 -5.245 -5.907 -6.603 -7.334
381.910 -6.064 -6.757 -7.473 -8.218
381.992 -6.220 -6.953 -7.696 -8.458
382.074 -6.365 -7.139 -7.908 -8.689
382.156 -5.952 -6.766 -7.562 -8.362
382.238 -6.115 -6.961 -7.780 -8.596
382.320 -5.717 -6.597 -7.439 -8.273
382.402 -4.248 -5.153 -6.015 -6.863
382.484 -3.972 -4.884 -5.752 -6.604
382.566 -4.263 -5.178 -6.049 -6.905
382.648 -4.536 -5.456 -6.334 -7.194
382.730 -4.851 -5.781 -6.667 -7.534
382.811 -4.536 -5.479 -6.375 -7.250
382.893 -4.242 -5.192 -6.096 -6.977
382.975 -3.356 -4.310 -5.219 -6.104
383.057 -3.138 -4.085 -4.990 -5.875
383.139 -4.094 -5.031 -5.931 -6.813
383.221 -4.377 -5.317 -6.221 -7.106
383.303 -4.093 -5.039 -5.949 -6.839
383.385 -3.827 -4.776 -5.688 -6.581
383.467 -4.128 -5.075 -5.989 -6.883
383.549 -4.470 -5.420 -6.337 -7.234
383.631 -4.180 -5.137 -6.060 -6.962
383.713 -5.007 -5.967 -6.893 -7.798
383.795 -4.133 -5.105 -6.042 -6.955
383.876 -3.864 -4.838 -5.777 -6.694
383.958 -3.064 -4.036 -4.975 -5.892
384.040 -2.255 -3.214 -4.147 -5.060
384.122 -3.268 -4.206 -5.125 -6.029
384.204 -3.056 -3.986 -4.901 -5.802
384.286 -2.308 -3.228 -4.137 -5.035
384.368 -2.707 -3.609 -4.505 -5.394
384.450 -3.081 -3.969 -4.857 -5.741
384.532 -2.331 -3.212 -4.095 -4.975
384.614 -1.631 -2.495 -3.367 -4.239
384.696 -2.623 -3.463 -4.318 -5.178
384.778 -3.002 -3.831 -4.678 -5.532
384.859 -2.807 -3.631 -4.473 -5.324
384.941 -2.076 -2.892 -3.728 -4.574
385.023 -3.101 -3.900 -4.725 -5.562
385.105 -3.449 -4.246 -5.067 -5.902
385.187 -3.225 -4.023 -4.845 -5.679
385.269 -3.015 -3.813 -4.633 -5.466
385.351 -2.819 -3.614 -4.430 -5.260
385.433 -3.186 -3.974 -4.786 -5.611
385.515 -2.429 -3.217 -4.027 -4.851
385.597 -2.272 -3.049 -3.851 -4.668
385.679 -2.673 -3.438 -4.231 -5.042
385.761 -2.500 -3.259 -4.046 -4.852
385.843 -2.337 -3.088 -3.869 -4.669
385.924 -1.636 -2.377 -3.150 -3.944
386.006 -2.079 -2.802 -3.562 -4.345
386.088 -1.944 -2.656 -3.406 -4.181
386.170 -1.269 -1.968 -2.707 -3.475
386.252 -1.186 -1.865 -2.589 -3.344
386.334 -1.109 -1.767 -2.476 -3.218
386.416 -1.587 -2.224 -2.916 -3.646
386.498 -1.484 -2.108 -2.789 -3.509
386.580 -1.387 -1.997 -2.667 -3.377
386.662 -2.457 -3.053 -3.710 -4.410
386.744 -2.297 -2.893 -3.547 -4.244
386.826 -1.599 -2.193 -2.843 -3.535
386.907 -1.495 -2.078 -2.718 -3.402
386.989 -0.787 -1.359 -1.989 -2.663
387.071 -0.187 -0.738 -1.352 -2.013
387.153 -0.175 -0.700 -1.293 -1.938
387.235 -0.713 -1.212 -1.786 -2.414
387.317 -0.667 -1.149 -1.708 -2.323
387.399 -0.623 -1.089 -1.633 -2.236
387.481 -0.033 -0.483 -1.012 -1.602
387.563 -0.031 -0.457 -0.968 -1.542
387.645 -1.189 -1.593 -2.085 -2.644
387.727 -1.112 -1.510 -1.994 -2.544
387.809 -1.040 -1.431 -1.907 -2.448
387.891 -0.972 -1.356 -1.823 -2.356
387.972 -0.909 -1.285 -1.743 -2.268
388.054 -0.850 -1.218 -1.667 -2.182
388.136 -1.344 -1.704 -2.143 -2.649
388.218 -1.806 -2.164 -2.599 -3.099
388.300 -1.689 -2.051 -2.485 -2.982
388.382 -1.579 -1.943 -2.376 -2.870
388.464 -1.477 -1.842 -2.272 -2.762
388.546 -1.930 -2.295 -2.722 -3.207
388.628 -1.805 -2.175 -2.603 -3.087
388.710 -1.688 -2.061 -2.489 -2.970
388.792 -2.188 -2.564 -2.990 -3.469
388.874 -2.595 -2.979 -3.409 -3.888
388.955 -2.427 -2.823 -3.260 -3.741
389.037 -2.819 -3.225 -3.666 -4.150
389.119 -2.636 -3.056 -3.506 -3.994
389.201 -3.624 -4.056 -4.512 -5.003
389.283 -3.938 -4.393 -4.864 -5.364
389.365 -3.682 -4.163 -4.651 -5.162
389.447 -3.993 -4.495 -4.997 -5.517
389.529 -4.283 -4.809 -5.327 -5.859
389.611 -5.164 -5.717 -6.254 -6.798
389.693 -4.829 -5.418 -5.980 -6.542
389.775 -5.064 -5.684 -6.267 -6.845
389.857 -4.736 -5.387 -5.993 -6.587
389.939 -4.428 -5.105 -5.731 -6.339
390.020 -4.140 -4.838 -5.480 -6.101
390.102 -5.031 -5.745 -6.400 -7.031
390.184 -5.254 -5.994 -6.669 -7.316
390.266 -4.363 -5.131 -5.828 -6.491
390.348 -3.470 -4.252 -4.962 -5.636
390.430 -3.244 -4.030 -4.745 -5.424
390.512 -3.644 -4.429 -5.147 -5.830
390.594 -3.407 -4.198 -4.922 -5.611
390.676 -3.186 -3.978 -4.707 -5.399
390.758 -3.529 -4.320 -5.050 -5.746
390.840 -3.299 -4.094 -4.829 -5.529
390.922 -3.085 -3.880 -4.618 -5.321
391.003 -2.885 -3.677 -4.415 -5.121
391.085 -3.247 -4.034 -4.771 -5.477
391.167 -3.036 -3.823 -4.562 -5.271
391.249 -2.839 -3.623 -4.363 -5.073
391.331 -2.654 -3.433 -4.172 -4.882
391.413 -3.092 -3.864 -4.599 -5.308
391.495 -2.891 -3.662 -4.398 -5.109
391.577 -2.704 -3.470 -4.206 -4.916
391.659 -2.528 -3.289 -4.021 -4.731
391.741 -2.913 -3.666 -4.395 -5.102
391.823 -2.175 -2.925 -3.653 -4.361
391.905 -0.874 -1.613 -2.333 -3.037
391.987 0.343 -0.368 -1.072 -1.763
392.068 -0.290 -0.960 -1.635 -2.307
392.150 -0.271 -0.909 -1.563 -2.220
392.232 0.357 -0.251 -0.885 -1.526
392.314 0.334 -0.238 -0.846 -1.469
392.396 0.312 -0.226 -0.809 -1.414
392.478 0.292 -0.214 -0.773 -1.360
392.560 0.273 -0.203 -0.740 -1.309
392.642 -0.355 -0.803 -1.318 -1.870
392.724 0.278 -0.150 -0.650 -1.189
392.806 0.260 -0.142 -0.621 -1.145
392.888 0.243 -0.135 -0.594 -1.102
392.970 -2.641 -2.997 -3.437 -3.929
393.051 -3.019 -3.389 -3.836 -4.330
393.133 -2.274 -2.663 -3.118 -3.618
393.215 -2.126 -2.523 -2.982 -3.482
393.297 -2.537 -2.941 -3.401 -3.900
393.379 -1.823 -2.238 -2.702 -3.204
393.461 -1.705 -2.121 -2.584 -3.083
393.543 -2.143 -2.559 -3.020 -3.517
393.625 -2.554 -2.975 -3.437 -3.934
393.707 -2.388 -2.819 -3.287 -3.786
393.789 -2.233 -2.672 -3.143 -3.643
393.871 -2.088 -2.532 -3.005 -3.506
393.953 -2.562 -3.010 -3.484 -3.984
394.035 -1.786 -2.242 -2.721 -3.224
394.116 -1.670 -2.125 -2.602 -3.103
394.198 -1.561 -2.014 -2.488 -2.986
394.280 -2.070 -2.519 -2.990 -3.484
394.362 -1.325 -1.777 -2.248 -2.742
394.444 -1.239 -1.684 -2.150 -2.639
394.526 -2.319 -2.755 -3.216 -3.699
394.608 -3.267 -3.710 -4.173 -4.659
394.690 -2.505 -2.966 -3.441 -3.934
394.772 -2.342 -2.811 -3.291 -3.786
394.854 -2.740 -3.214 -3.696 -4.193
394.936 -3.172 -3.656 -4.145 -4.645
395.018 -2.966 -3.465 -3.963 -4.470
395.099 -3.323 -3.833 -4.339 -4.851
395.181 -3.656 -4.182 -4.698 -5.218
395.263 -2.870 -3.414 -3.943 -4.472
395.345 -2.683 -3.235 -3.771 -4.304
395.427 -3.058 -3.615 -4.155 -4.691
395.509 -3.470 -4.037 -4.583 -5.125
395.591 -1.536 -2.116 -2.674 -3.223
395.673 -0.826 -1.395 -1.946 -2.491
395.755 -1.382 -1.933 -2.472 -3.008
395.837 -1.293 -1.832 -2.363 -2.895
395.919 -1.209 -1.736 -2.260 -2.786
396.001 -1.130 -1.645 -2.161 -2.681
396.083 -1.606 -2.108 -2.616 -3.129
396.164 -1.502 -1.998 -2.501 -3.012
396.246 -1.404 -1.894 -2.392 -2.898
396.328 -0.764 -1.245 -1.738 -2.240
396.410 -0.104 -0.570 -1.051 -1.545
396.492 -0.707 -1.150 -1.616 -2.097
396.574 -0.051 -0.480 -0.934 -1.408
396.656 -0.048 -0.455 -0.894 -1.355
396.738 -0.045 -0.431 -0.854 -1.304
396.820 -0.652 -1.019 -1.427 -1.865
396.902 -0.610 -0.965 -1.365 -1.795
396.984 -0.570 -0.915 -1.305 -1.728
397.066 -1.082 -1.416 -1.797 -2.212
397.147 -1.012 -1.342 -1.719 -2.129
397.229 -0.946 -1.272 -1.643 -2.048
397.311 -0.885 -1.206 -1.571 -1.971
397.393 -1.377 -1.692 -2.052 -2.446
397.475 -1.287 -1.603 -1.962 -2.354
397.557 -0.105 -0.421 -0.778 -1.167
397.639 -0.098 -0.399 -0.744 -1.123
397.721 -0.092 -0.378 -0.711 -1.081
397.803 -0.086 -0.358 -0.680 -1.040
397.885 -0.080 -0.340 -0.650 -1.001
397.967 -0.624 -0.871 -1.171 -1.513
398.049 -0.584 -0.825 -1.120 -1.456
398.131 -0.546 -0.782 -1.071 -1.401
398.212 0.039 -0.192 -0.475 -0.799
398.294 -0.513 -0.731 -1.003 -1.318
398.376 -0.480 -0.693 -0.959 -1.268
398.458 -0.998 -1.206 -1.467 -1.770
398.540 -0.933 -1.143 -1.402 -1.703
398.622 -1.483 -1.694 -1.951 -2.250
398.704 -0.776 -0.995 -1.256 -1.555
398.786 -0.726 -0.943 -1.201 -1.496
398.868 -0.679 -0.893 -1.148 -1.440
398.950 -1.245 -1.457 -1.708 -1.996
399.032 -2.812 -3.029 -3.281 -3.569
399.114 -2.080 -2.321 -2.588 -2.885
399.195 -1.945 -2.200 -2.475 -2.777
399.277 -2.368 -2.634 -2.916 -3.221
399.359 -2.825 -3.107 -3.399 -3.710
399.441 -2.641 -2.944 -3.250 -3.571
399.523 -1.859 -2.180 -2.497 -2.826
399.605 -2.349 -2.676 -2.998 -3.330
399.687 -2.196 -2.536 -2.867 -3.205
399.769 -2.054 -2.404 -2.742 -3.084
399.851 -2.470 -2.827 -3.171 -3.517
399.933 -3.469 -3.839 -4.192 -4.545


==> figures/data/gear_change_5to6_potentiometer.dat <==
t_ms U_V
-63.244 1.3221
-63.162 1.3221
-63.080 1.3038
-62.916 1.3221
-62.834 1.2856
-62.753 1.3038
-62.671 1.3403
-62.589 1.3221
-62.425 1.3038
-61.769 1.3038
-61.605 1.3221
-61.441 1.3038
-61.277 1.3221
-61.195 1.3038
-61.031 1.3221
-60.867 1.3221
-60.785 1.3038
-60.621 1.3221
-60.457 1.3038
-60.375 1.3038
-60.293 1.3221
-60.129 1.3038
-60.047 1.3038
-59.965 1.3221
-59.801 1.3038
-59.719 1.3221
-59.473 1.2856
-59.391 1.3221
-59.309 1.2856
-59.227 1.3038
-58.735 1.3038
-58.653 1.2856
-58.571 1.3038
-58.489 1.2856
-58.325 1.3221
-58.161 1.3038
-57.997 1.3221
-57.834 1.3038
-57.670 1.3221
-57.506 1.3038
-57.424 1.3038
-57.342 1.3221
-57.178 1.3038
-57.096 1.3221
-56.932 1.2856
-56.686 1.3221
-56.522 1.2856
-56.358 1.3038
-56.276 1.3038
-56.194 1.2856
-56.030 1.3221
-55.866 1.3038
-55.702 1.3221
-55.538 1.3038
-55.374 1.3221
-55.210 1.2856
-55.046 1.3038
-54.882 1.3038
-54.800 1.3403
-54.718 1.3221
-54.554 1.3038
-54.390 1.3221
-54.308 1.3221
-54.226 1.2856
-54.144 1.3221
-54.062 1.3038
-53.898 1.3038
-53.816 1.3221
-53.570 1.2856
-53.488 1.3403
-53.242 1.2856
-53.160 1.3403
-52.996 1.3038
-52.915 1.3038
-52.833 1.2856
-52.751 1.3221
-52.669 1.3038
-52.587 1.2856
-52.423 1.3403
-52.259 1.3038
-52.177 1.3221
-52.013 1.2673
-51.849 1.3221
-51.603 1.2856
-51.439 1.3221
-51.275 1.3038
-51.193 1.3038
-51.111 1.3221
-50.947 1.3038
-50.783 1.3403
-50.619 1.2673
-50.455 1.3221
-50.373 1.3038
-50.291 1.3221
-50.209 1.2856
-50.127 1.3038
-50.045 1.3038
-49.963 1.3403
-49.881 1.3221
-49.717 1.2856
-49.471 1.3221
-49.307 1.3038
-49.225 1.3038
-49.143 1.3403
-49.061 1.3038
-48.979 1.3221
-48.897 1.3403
-48.733 1.2856
-48.651 1.3038
-48.487 1.3221
-48.323 1.3038
-47.995 1.3038
-47.914 1.3221
-47.750 1.3038
-47.668 1.3038
-47.586 1.3221
-47.422 1.3038
-47.012 1.3038
-46.930 1.3221
-46.766 1.3038
-46.684 1.3038
-46.602 1.3221
-46.438 1.3038
-46.356 1.3038
-46.274 1.3221
-46.110 1.3038
-46.028 1.3038
-45.946 1.3221
-45.782 1.3038
-45.700 1.3038
-45.536 1.3221
-45.454 1.2856
-45.372 1.3038
-45.208 1.3038
-45.126 1.2856
-44.962 1.3221
-44.880 1.3221
-44.798 1.2856
-44.716 1.3038
-44.552 1.3221
-44.470 1.3038
-44.306 1.3221
-44.142 1.3038
-43.978 1.3221
-43.814 1.2856
-43.650 1.3221
-43.486 1.3038
-43.158 1.3038
-43.076 1.3221
-42.913 1.3038
-42.421 1.3038
-42.339 1.3221
-42.175 1.3038
-42.011 1.3221
-41.847 1.2856
-41.683 1.3221
-41.519 1.3038
-41.355 1.3038
-41.273 1.2856
-41.109 1.3403
-40.945 1.3038
-40.781 1.3221
-40.617 1.3038
-40.289 1.3038
-40.125 1.3221
-39.961 1.3038
-39.797 1.3221
-39.633 1.2856
-39.469 1.3221
-39.305 1.2856
-39.141 1.3221
-38.977 1.2856
-38.813 1.3221
-38.731 1.3038
-38.567 1.3221
-38.403 1.3221
-38.239 1.3038
-38.157 1.3221
-37.994 1.3038
-37.830 1.3221
-37.666 1.2856
-37.502 1.3221
-37.338 1.3038
-37.256 1.3038
-37.174 1.3221
-37.010 1.3038
-36.928 1.3221
-36.682 1.2856
-36.518 1.3221
-36.354 1.3038
-36.272 1.3038
-36.190 1.3221
-36.026 1.3038
-35.862 1.3221
-35.698 1.3038
-35.616 1.3038
-35.534 1.3221
-35.370 1.3038
-35.206 1.3221
-35.124 1.2673
-35.042 1.2856
-34.878 1.3221
-34.796 1.3038
-34.714 1.3221
-34.632 1.3038
-34.550 1.3221
-34.386 1.3038
-34.304 1.3038
-34.222 1.3221
-34.058 1.3038
-33.976 1.3038
-33.894 1.3221
-33.730 1.2856
-33.566 1.3221
-33.484 1.3038
-33.320 1.3221
-33.238 1.3221
-33.075 1.2856
-32.911 1.3221
-32.747 1.3038
-32.665 1.3038
-32.501 1.3221
-32.337 1.3038
-32.091 1.3038
-32.009 1.3221
-31.763 1.2856
-31.599 1.3221
-31.435 1.3038
-31.107 1.3038
-31.025 1.3403
-30.943 1.3221
-30.861 1.2856
-30.779 1.3038
-30.697 1.3403
-30.615 1.3221
-30.451 1.3038
-30.369 1.3221
-30.205 1.2856
-29.959 1.3221
-29.877 1.2856
-29.795 1.3038
-29.713 1.3038
-29.631 1.3221
-29.549 1.3038
-29.385 1.3221
-29.303 1.3038
-29.139 1.3221
-29.057 1.3038
-28.975 1.3221
-28.893 1.3038
-28.729 1.3221
-28.565 1.3221
-28.401 1.3038
-28.319 1.3221
-28.156 1.3038
-28.074 1.3038
-27.992 1.3221
-27.828 1.3038
-27.664 1.3221
-27.582 1.3038
-27.500 1.3403
-27.418 1.3038
-27.336 1.3403
-27.172 1.3038
-27.090 1.3038
-27.008 1.3221
-26.844 1.3038
-26.762 1.3038
-26.680 1.3221
-26.516 1.2856
-26.352 1.3038
-26.188 1.3038
-26.106 1.2856
-26.024 1.3221
-25.942 1.3038
-25.778 1.3038
-25.614 1.3221
-25.450 1.2856
-25.286 1.3221
-25.122 1.3038
-25.040 1.3038
-24.958 1.3403
-24.794 1.3038
-24.712 1.3038
-24.630 1.3221
-24.466 1.3038
-24.302 1.3403
-24.138 1.3038
-24.056 1.3038
-23.974 1.3221
-23.892 1.3038
-23.646 1.3403
-23.482 1.2856
-23.318 1.3221
-23.073 1.2856
-22.827 1.3403
-22.745 1.3038
-22.663 1.3221
-22.499 1.2856
-22.253 1.3221
-22.089 1.2856
-21.925 1.3221
-21.761 1.3038
-21.597 1.3221
-21.433 1.3038
-21.351 1.3585
-21.105 1.3038
-21.023 1.3038
-20.941 1.3221
-20.777 1.2856
-20.613 1.3221
-20.449 1.2856
-20.285 1.3221
-20.121 1.3038
-19.875 1.3038
-19.793 1.2856
-19.629 1.3038
-19.465 1.3038
-19.383 1.3221
-19.301 1.2856
-19.219 1.3038
-18.973 1.3038
-18.891 1.3221
-18.809 1.2856
-18.727 1.3038
-18.563 1.3038
-18.481 1.2856
-18.399 1.3221
-18.317 1.3038
-18.236 1.2856
-18.072 1.3221
-17.990 1.2856
-17.908 1.3038
-17.662 1.3038
-17.498 1.3221
-17.416 1.2856
-17.334 1.3038
-17.252 1.3038
-17.170 1.2856
-17.006 1.3038
-16.924 1.2856
-16.842 1.3403
-16.760 1.3221
-16.678 1.2856
-16.596 1.3038
-16.432 1.3038
-16.268 1.2856
-16.186 1.3038
-16.022 1.2856
-15.858 1.3038
-15.448 1.3038
-15.366 1.3221
-15.202 1.2856
-15.120 1.3221
-15.038 1.2856
-14.956 1.3038
-14.874 1.3221
-14.710 1.2856
-14.546 1.3038
-14.464 1.2856
-14.300 1.3038
-14.136 1.2856
-13.972 1.3038
-13.890 1.2856
-13.808 1.3038
-13.644 1.2856
-13.480 1.3038
-13.398 1.2856
-13.235 1.3221
-13.071 1.2856
-12.989 1.3038
-12.907 1.2856
-12.825 1.3038
-12.743 1.2856
-12.661 1.3038
-12.497 1.2856
-12.333 1.3038
-12.169 1.2856
-12.087 1.3038
-11.923 1.2856
-11.513 1.2856
-11.431 1.2673
-11.349 1.2856
-11.267 1.2673
-11.185 1.2856
-11.103 1.2673
-10.939 1.2856
-10.857 1.2856
-10.775 1.2673
-10.611 1.2856
-10.529 1.2673
-10.365 1.2856
-10.283 1.2856
-10.201 1.2673
-10.037 1.2856
-9.955 1.2856
-9.873 1.2673
-9.791 1.2856
-9.627 1.2673
-9.545 1.2673
-9.463 1.2856
-9.299 1.2673
-9.135 1.2856
-8.971 1.2308
-8.807 1.2673
-8.561 1.2673
-8.398 1.2491
-8.316 1.2673
-8.152 1.2491
-8.070 1.2491
-7.988 1.2673
-7.824 1.2308
-7.660 1.2673
-7.496 1.2308
-7.414 1.2856
-7.250 1.2308
-7.086 1.2673
-6.922 1.2308
-6.758 1.2673
-6.594 1.2491
-6.430 1.2491
-6.348 1.2308
-6.184 1.2491
-6.020 1.2308
-5.938 1.2491
-5.774 1.2308
-5.692 1.2308
-5.610 1.2491
-5.446 1.2126
-5.282 1.2308
-5.200 1.2308
-5.118 1.2126
-5.036 1.2491
-4.954 1.2308
-4.872 1.2126
-4.708 1.2308
-4.626 1.2308
-4.544 1.2126
-4.462 1.2308
-4.380 1.1944
-4.298 1.2126
-4.134 1.2308
-4.052 1.2126
-3.970 1.1579
-3.806 1.2491
-3.642 1.1944
-3.478 1.2308
-3.315 1.2126
-2.905 1.2126
-2.823 1.1944
-2.659 1.2126
-2.577 1.2126
-2.495 1.1944
-2.331 1.2126
-2.167 1.1944
-2.003 1.2126
-1.839 1.1944
-1.101 1.1944
-1.019 1.1762
-0.855 1.2126
-0.691 1.1944
-0.609 1.2126
-0.445 1.1762
-0.281 1.1944
-0.117 1.1396
-0.035 1.1944
0.047 1.1762
0.375 1.1762
0.539 1.1579
0.621 1.1762
0.785 1.1579
0.949 1.1762
1.113 1.1579
1.195 1.1579
1.277 1.1944
1.441 1.1579
1.604 1.1762
1.686 1.1396
1.768 1.1579
1.932 1.1579
2.014 1.1396
2.178 1.1579
2.342 1.1396
2.424 1.1762
2.588 1.1396
2.670 1.1396
2.752 1.1579
2.916 1.1396
2.998 1.1579
3.162 1.1396
3.244 1.1396
3.326 1.1579
3.490 1.1396
3.736 1.1396
3.818 1.1214
3.982 1.1396
4.146 1.1214
4.310 1.1396
4.392 1.1214
4.474 1.1396
4.638 1.1031
4.802 1.1396
5.048 1.1031
5.212 1.1214
5.294 1.1031
5.458 1.1214
5.540 1.1214
5.704 1.0667
5.868 1.1214
5.950 1.0849
6.032 1.1214
6.114 1.1031
6.196 1.1031
6.278 1.0849
6.360 1.1214
6.523 1.0849
6.605 1.0849
6.769 1.1031
6.851 1.0849
7.015 1.1031
7.179 1.0849
7.261 1.1031
7.507 1.0667
7.589 1.0849
7.753 1.0667
7.917 1.0849
8.081 1.0667
8.163 1.0667
8.245 1.0485
8.409 1.0667
8.655 1.0667
8.737 1.0485
8.901 1.0667
8.983 1.0667
9.065 1.0485
9.229 1.0667
9.311 1.0485
9.475 1.0667
9.639 1.0485
9.721 1.0485
9.803 1.0667
9.967 1.0302
10.131 1.0485
10.213 1.0302
10.377 1.0485
10.459 1.0302
10.541 1.0667
10.623 1.0302
10.705 1.0485
10.787 1.0485
10.869 1.0119
10.951 1.0302
11.033 1.0119
11.115 1.0302
11.197 1.0119
11.279 1.0302
11.442 1.0119
11.606 1.0119
11.688 1.0302
11.852 0.9937
11.934 1.0119
12.016 0.9937
12.180 1.0119
12.344 1.0119
12.508 0.9937
12.672 1.0119
12.836 0.9755
12.918 1.0119
13.000 0.9937
13.082 0.9937
13.164 1.0119
13.328 0.9755
13.492 0.9937
13.574 0.9937
13.656 0.9755
13.820 0.9937
13.984 0.9755
14.148 0.9937
14.312 0.9572
14.476 0.9755
14.722 0.9755
14.804 0.9572
14.968 0.9755
15.050 0.9755
15.214 0.9390
15.378 0.9572
15.542 0.9208
15.624 0.9755
15.706 0.9572
15.870 0.9390
15.952 0.9755
16.116 0.9390
16.280 0.9572
16.361 0.9208
16.443 0.9390
16.525 0.9390
16.607 0.9572
16.771 0.9208
16.935 0.9390
17.181 0.9390
17.345 0.9208
17.509 0.9390
17.673 0.9208
17.755 0.9390
17.837 0.8843
18.001 0.9208
18.165 0.9208
18.247 0.9025
18.411 0.9208
18.575 0.9208
18.657 0.9025
18.739 0.9208
18.903 0.9025
18.985 0.9025
19.067 0.9208
19.231 0.8843
19.395 0.9025
19.641 0.9025
19.723 0.8843
19.887 0.9025
19.969 0.8843
20.051 0.9025
20.215 0.8660
20.379 0.8843
20.543 0.8660
20.625 0.8843
20.789 0.8660
20.871 0.8660
20.953 0.8843
21.117 0.8478
21.281 0.8660
21.362 0.8660
21.444 0.8478
21.608 0.8660
21.772 0.8478
21.936 0.8660
22.100 0.8478
22.510 0.8478
22.674 0.8296
22.756 0.8296
22.920 0.8478
23.002 0.8296
23.084 0.8478
23.330 0.7931
23.494 0.8296
23.576 0.8296
23.658 0.8113
23.822 0.8296
23.986 0.8113
24.068 0.8113
24.150 0.8296
24.232 0.7931
24.314 0.8113
24.396 0.8478
24.560 0.7931
24.724 0.8113
24.806 0.8113
24.970 0.7931
25.052 0.8113
25.216 0.7931
25.462 0.7931
25.544 0.7748
25.708 0.7931
26.118 0.7931
26.200 0.7748
26.363 0.7931
26.445 0.7748
26.609 0.7931
26.773 0.7748
26.937 0.7931
27.019 0.7748
27.183 0.7931
27.347 0.7748
27.511 0.7931
27.675 0.7748
27.757 0.7931
27.921 0.7748
28.085 0.7931
28.249 0.7748
28.331 0.7748
28.413 0.7931
28.577 0.7748
29.397 0.7748
29.561 0.7931
29.725 0.7748
29.807 0.7931
30.053 0.7566
30.217 0.7566
30.299 0.7931
30.381 0.7748
30.463 0.7566
30.627 0.7748
30.709 0.7566
30.873 0.7748
31.037 0.7566
31.119 0.7748
31.200 0.7566
31.364 0.7748
31.528 0.7566
31.610 0.7748
31.774 0.7566
31.938 0.7748
32.020 0.7566
32.102 0.7748
32.184 0.7566
32.348 0.7748
32.430 0.7748
32.512 0.7566
32.594 0.7931
32.676 0.7748
32.840 0.7566
32.922 0.7748
33.086 0.7566
33.168 0.7748
33.250 0.7566
33.332 0.7931
33.414 0.7748
33.496 0.7748
33.660 0.7566
33.742 0.7566
33.906 0.7748
34.070 0.7566
34.152 0.7566
34.234 0.7383
34.398 0.8113
34.562 0.7566
34.644 0.7748
34.808 0.7566
34.890 0.7748
35.054 0.7566
35.136 0.7748
35.300 0.7566
35.382 0.7748
35.546 0.7566
35.628 0.7748
35.792 0.7566
35.956 0.7748
36.038 0.7566
36.201 0.7748
36.283 0.7383
36.365 0.7748
36.447 0.7566
36.529 0.7383
36.611 0.7748
36.693 0.7201
36.939 0.7748
37.021 0.7566
37.185 0.7748
37.349 0.7566
37.431 0.7748
37.595 0.7566
37.759 0.7748
37.923 0.7748
38.087 0.7383
38.169 0.7748
38.251 0.7566
38.333 0.7201
38.415 0.7748
38.497 0.7566
38.579 0.7566
38.661 0.7748
38.743 0.7566
38.907 0.7748
38.989 0.7748
39.071 0.7566
39.235 0.7748
39.317 0.7566
39.399 0.7748
39.563 0.7383
39.727 0.7748
39.809 0.7566
39.891 0.7748
40.055 0.7383
40.219 0.8113
40.465 0.7566
40.547 0.7566
40.711 0.7931
40.875 0.7566
40.957 0.7748
41.039 0.7566
41.202 0.7748
41.366 0.7566
41.448 0.7748
41.612 0.7566
41.694 0.7748
41.858 0.7566
42.104 0.7566
42.186 0.7748
42.268 0.7201
42.514 0.7748
42.596 0.7566
42.678 0.7931
42.760 0.7748
42.842 0.7566
43.006 0.7748
43.088 0.7566
43.252 0.7748
43.416 0.7566
43.580 0.7566
43.744 0.7748
43.826 0.7566
43.908 0.7748
44.072 0.7566
44.236 0.7931
44.400 0.7566
44.564 0.7748
44.728 0.7748
44.892 0.7566
44.974 0.7566
45.056 0.7748
45.138 0.7566
45.302 0.7748
45.384 0.7383
45.466 0.7566
45.548 0.7748
45.630 0.7566
45.712 0.7748
45.876 0.7566
46.039 0.7748
46.121 0.7748
46.285 0.7566
46.367 0.7566
46.449 0.7748
46.531 0.7383
46.695 0.7931
46.859 0.7566
47.023 0.7748
47.105 0.7566
47.269 0.7748
47.351 0.7383
47.433 0.7566
47.597 0.7748
47.679 0.7748
47.843 0.7566
48.007 0.7748
48.089 0.7383
48.171 0.7748
48.253 0.7566
48.335 0.7566
48.417 0.7201
48.581 0.7748
48.663 0.7566
48.745 0.7748
48.827 0.7566
48.909 0.7931
48.991 0.7748
49.073 0.7566
49.237 0.7748
49.401 0.7566
49.565 0.7748
49.647 0.7748
49.811 0.7566
50.139 0.7566
50.221 0.7748
50.303 0.7566
50.467 0.7748
50.631 0.7201
50.713 0.7748
50.795 0.7566
50.877 0.7566
51.040 0.7748
51.122 0.7566
51.204 0.7748
51.368 0.7566
51.450 0.7748
51.614 0.7566
51.696 0.7748
51.860 0.7566
51.942 0.7931
52.024 0.7748
52.106 0.7566
52.188 0.7748
52.352 0.7566
52.516 0.7748
52.598 0.7748
52.680 0.7931
52.844 0.7566
52.926 0.7748
53.090 0.7566
53.172 0.7748
53.336 0.7566
53.500 0.7748
53.582 0.7383
53.664 0.7748
53.746 0.7383
53.828 0.7566
53.992 0.7931
54.238 0.7566
54.320 0.7566
54.484 0.7748
54.566 0.7566
54.648 0.7748
54.730 0.7383
54.894 0.7748
55.140 0.7748
55.304 0.7566
55.468 0.7748
55.632 0.7566
55.796 0.7566
55.878 0.7748
56.041 0.7383
56.123 0.7748
56.205 0.7201
56.369 0.7566
56.533 0.7566
56.697 0.7748
56.779 0.7566
56.943 0.7748
57.025 0.7566
57.107 0.7748
57.271 0.7566
57.353 0.8113
57.517 0.7566
57.681 0.7748
57.763 0.7566
57.845 0.7748
58.009 0.7566
58.091 0.7566
58.173 0.7748
58.255 0.7566
58.419 0.7748
58.583 0.7566
58.665 0.7748
58.829 0.7383
58.911 0.7931
58.993 0.7748
59.157 0.7748
59.239 0.7566
59.403 0.7748
59.485 0.7566
59.567 0.7748
59.649 0.7566
59.813 0.7748
59.895 0.7748
59.977 0.7566
60.059 0.8296
60.223 0.7566
60.305 0.7566
60.387 0.7748
60.469 0.7566
60.551 0.7748
60.715 0.7566
60.878 0.7931
60.960 0.7566
61.042 0.7931
61.124 0.7748
61.206 0.7566
61.288 0.7748
61.452 0.7566
61.534 0.7748
61.698 0.7566
61.780 0.7748
61.944 0.7566
62.026 0.7748
62.190 0.7566
62.272 0.7748
62.436 0.7566
62.518 0.7748
62.682 0.7566
62.764 0.7748
62.846 0.7566
62.928 0.6836
63.010 0.7748
63.092 0.7566
63.174 0.7566
63.256 0.7931
63.338 0.7566
63.420 0.7748
63.502 0.7566
63.584 0.7748
63.748 0.7566
63.830 0.7566
63.912 0.7383
63.994 0.7748
64.076 0.7566
64.158 0.7566
64.240 0.7748
64.322 0.7566
64.486 0.7748
64.650 0.7566
64.732 0.7748
64.896 0.7566
64.978 0.7931
65.142 0.7566
65.224 0.7748
65.306 0.7566
65.470 0.7748
65.634 0.7383
65.716 0.7748
65.798 0.7566
65.961 0.7931
66.125 0.7566
66.289 0.7748
66.371 0.7566
66.535 0.7748
66.617 0.7566
66.699 0.7748
66.781 0.7566
66.945 0.7748
67.027 0.7383
67.109 0.7748
67.191 0.7566
67.273 0.7748
67.355 0.7566
67.437 0.7748
67.519 0.7566
67.683 0.7748
67.847 0.7383
67.929 0.7748
68.011 0.7566
68.093 0.7748
68.257 0.7566
68.503 0.7931
68.667 0.7566
68.831 0.7748
68.913 0.7748
68.995 0.7566
69.077 0.7931
69.241 0.7566
69.405 0.7748
69.569 0.7566
69.651 0.7748
69.733 0.7566
69.897 0.7748
69.979 0.7566
70.061 0.7748
70.225 0.7566
70.307 0.7566
70.389 0.7748
70.471 0.7383
70.553 0.7748
70.635 0.7566
70.717 0.7019
70.880 0.7748
70.962 0.7748
71.126 0.7383
71.372 0.7748
71.536 0.7566
71.618 0.7748
71.700 0.7566
71.864 0.7748
71.946 0.7201
72.192 0.7748
72.438 0.7748
72.520 0.7201
72.602 0.7748
72.684 0.7566
72.766 0.7566
72.848 0.7748
72.930 0.7019
73.094 0.7748
73.176 0.7748
73.258 0.7566
73.422 0.7748
73.504 0.7566
73.586 0.7748
73.750 0.7566
73.832 0.7748
73.996 0.7566
74.078 0.7566
74.242 0.7748
74.324 0.7748
74.488 0.7566
74.652 0.7748
74.816 0.7566
74.898 0.7748
74.980 0.7383
75.144 0.7748
75.226 0.7019
75.308 0.7748
75.390 0.7566
75.472 0.7383
75.636 0.7748
75.717 0.7566
75.881 0.7748
75.963 0.7566
76.127 0.7748
76.209 0.7566
76.373 0.7748
76.455 0.7383
76.619 0.7748
76.701 0.7566
76.783 0.7748
76.947 0.7566
77.111 0.7748
77.357 0.7748
77.439 0.7383
77.521 0.7566
77.603 0.7748
77.767 0.7566
77.849 0.7748
77.931 0.7383
78.013 0.7566
78.095 0.7748
78.177 0.7566
78.341 0.7748
78.505 0.7566
78.587 0.7748
78.751 0.7383
78.915 0.7566
78.997 0.7566
79.079 0.7748
79.161 0.7566
79.243 0.7748
79.325 0.7383
79.407 0.7566
79.571 0.7748
79.735 0.7566
80.063 0.7566
80.227 0.7748
81.046 0.7748
81.128 0.7931
81.292 0.7566
81.456 0.7748
81.866 0.7748
81.948 0.7566
82.112 0.7748
82.276 0.7566
82.440 0.7748
82.686 0.7748
82.768 0.7566
82.850 0.7748
82.932 0.7201
83.096 0.7748
83.178 0.7566
83.342 0.7748
83.752 0.7748
83.834 0.7566
83.998 0.7748
84.162 0.7748
84.244 0.7566
84.326 0.7748
84.408 0.7566
84.572 0.7748
84.654 0.7748
84.736 0.7566
84.900 0.7748
84.982 0.7748
85.064 0.7566
85.228 0.7931
85.392 0.7748
85.474 0.7748
85.556 0.7931
85.719 0.7566
85.883 0.7748
86.129 0.7748
86.211 0.7931
86.375 0.7748
86.457 0.7748
86.539 0.7931
86.703 0.7748
86.867 0.7748
86.949 0.7931
87.113 0.7748
87.769 0.7748
88.015 0.8113
88.097 0.7201
88.179 0.7931
88.261 0.7748
88.343 0.7748
88.507 0.7931
88.671 0.7748
88.835 0.7931
88.917 0.7931
89.081 0.7748
89.409 0.7748
89.491 0.7931
89.573 0.7201
89.737 0.7931
89.901 0.7931
89.983 0.7748
90.147 0.7931
90.311 0.7748
90.475 0.7931
90.556 0.7931
90.638 0.7748
90.802 0.7931
91.130 0.7931
91.212 0.7748
91.294 0.7931
91.376 0.7566
91.458 0.7931
91.540 0.7748
91.622 0.7748
91.704 0.8113
91.786 0.7931
91.950 0.7931
92.032 0.8113
92.196 0.7931
92.360 0.7931
92.442 0.8296
92.606 0.7931
92.688 0.8296
92.852 0.7931
92.934 0.8296
93.016 0.8113
93.180 0.7748
93.344 0.8113
93.508 0.7931
93.590 0.7931
93.672 0.8113
93.754 0.7931
93.836 0.8296
93.918 0.7931
94.000 0.8113
94.164 0.7931
94.328 0.8113
94.492 0.7931
94.574 0.7931
94.656 0.8113
94.820 0.7931
94.902 0.7931
94.984 0.8113
95.148 0.7748
95.394 0.8478
95.476 0.7931
95.557 0.8113
95.639 0.8296
95.721 0.7931
95.803 0.8113
95.885 0.7931
95.967 0.8296
96.131 0.7931
96.213 0.8113
96.295 0.7931
96.377 0.8113
96.459 0.7931
96.623 0.8296
96.869 0.7931
97.033 0.8113
97.197 0.7931
97.361 0.8296
97.525 0.7931
97.689 0.8296
97.771 0.7931
97.935 0.8296
98.017 0.8296
98.099 0.7931
98.181 0.8113
98.345 0.8296
98.427 0.7931
98.509 0.8113
98.673 0.8296
98.837 0.8113
99.001 0.8296
99.083 0.7931
99.165 0.8113
99.247 0.8113
99.329 0.8296
99.493 0.8113
99.575 0.8113
99.657 0.8296
99.821 0.7931
99.985 0.8296
100.067 0.7931
100.149 0.8113
100.313 0.8478
100.395 0.8113
100.476 0.8296
100.640 0.8296
100.804 0.8113
100.886 0.8478
100.968 0.8296
101.050 0.8478
101.132 0.8113
101.214 0.8296
101.296 0.8113
101.542 0.8478
101.788 0.8113
101.952 0.8296
102.034 0.8113
102.198 0.8296
102.280 0.8296
102.362 0.8478
102.526 0.8296
102.690 0.8296
102.772 0.8113
102.936 0.8296
103.346 0.8296
103.428 0.8113
103.592 0.8296
103.756 0.8296
103.920 0.8478
104.084 0.8296
104.166 0.8478
104.248 0.8113
104.330 0.8296
104.494 0.8296
104.576 0.8478
104.740 0.8296
104.904 0.8478
105.068 0.8296
105.150 0.8478
105.314 0.8296
105.395 0.8296
105.559 0.8478
105.641 0.8113
105.723 0.8296
105.887 0.8478
106.051 0.8296
106.215 0.8478
106.461 0.8478
106.543 0.8660
106.707 0.8478
106.789 0.8660
106.953 0.8296
107.117 0.8478
107.691 0.8478
107.773 0.8660
107.937 0.8478
108.101 0.8478
108.183 0.8660
108.347 0.8478
108.839 0.8478
108.921 0.8296
109.085 0.8660
109.249 0.8478
109.331 0.8478
109.413 0.8660
109.577 0.8478
109.659 0.8478
109.741 0.8660
109.905 0.8478
109.987 0.8478
110.151 0.8660
110.315 0.8478
110.396 0.8660
110.560 0.8296
110.806 0.8660
110.970 0.8478
111.134 0.8660
111.298 0.8478
111.380 0.8660
111.544 0.8478
111.708 0.8660
111.872 0.8478
112.036 0.8478
112.118 0.8660
112.282 0.8478
112.446 0.8660
112.610 0.8296
112.774 0.8660
112.938 0.8478
113.102 0.8660
113.266 0.8478
113.430 0.8660
113.512 0.8478
113.676 0.8660
113.840 0.8660
113.922 0.8478
114.086 0.8660
114.250 0.8478
114.332 0.8478
114.496 0.8660
114.660 0.8660
114.742 0.9025
114.824 0.8478
114.906 0.8843
114.988 0.8660
115.152 0.8660
115.234 0.8478
115.397 0.8660
115.479 0.8660
115.561 0.8478
115.725 0.8660
115.807 0.8478
115.971 0.8660
116.135 0.8660
116.217 0.8478
116.381 0.8660
116.463 0.8660
116.545 0.8478
116.709 0.8660
116.873 0.8660
116.955 0.8843
117.201 0.8478
117.365 0.8660
117.611 0.8660
117.693 0.8843
117.857 0.8660
117.939 0.8660
118.021 0.8843
118.185 0.8660
119.087 0.8660
119.169 0.8478
119.415 0.8843
119.579 0.8660
119.661 0.8843
119.825 0.8478
119.989 0.8843
120.153 0.8478
120.316 0.8660
120.398 0.8660
120.480 0.8478
120.644 0.8843
120.808 0.8660
120.890 0.8660
120.972 0.8843
121.136 0.8660
121.218 0.8660
121.382 0.8843
121.546 0.8660
121.628 0.8843
121.792 0.8660
121.956 0.8843
122.120 0.8478
122.284 0.8843
122.366 0.8843
122.448 0.8660
122.612 0.8843
122.776 0.8660
122.858 0.8660
122.940 0.8843
123.104 0.8296
123.186 0.9025
123.268 0.8843
123.514 0.8843
123.596 0.9025
123.760 0.8660
123.842 0.8660
123.924 0.9025
124.088 0.8660
124.252 0.8660
124.334 0.8843
124.498 0.8660
124.580 0.8843
124.744 0.8660
124.908 0.9025
125.072 0.8660
125.235 0.9025
125.399 0.8660
125.563 0.8843
125.645 0.8843
125.727 0.8660
125.891 0.8843
126.055 0.8660
126.137 0.8660
126.301 0.8843
126.465 0.8843
126.629 0.9025
126.711 0.8478
126.957 0.9025
127.039 0.8660
127.121 0.8843
127.203 0.9025
127.367 0.8660
127.613 0.9208
127.777 0.8843
127.859 0.8843
128.023 0.8660
128.187 0.8843
128.351 0.8660
128.515 0.8843
128.679 0.8660
128.761 0.9025
128.843 0.8660
128.925 0.8843
129.007 0.8843
129.089 0.9025
129.335 0.8660
129.417 0.9025
129.499 0.8843
129.663 0.8843
129.745 0.9025
129.909 0.8660
129.991 0.8660
130.073 0.8843
130.236 0.8660
130.318 0.8660
130.400 0.8843
130.564 0.8660
130.810 0.8660
130.892 0.9208
131.056 0.8660
131.220 0.8843
131.302 0.8660
131.466 0.8843
131.548 0.8660
131.712 0.8843
131.876 0.8660
132.040 0.8843
132.286 0.8843
132.450 0.8660
132.532 0.8843
132.614 0.8660
132.696 0.8113
132.860 0.8843
132.942 0.8660
133.106 0.9025
133.270 0.8660
133.352 0.8843
133.516 0.8660
133.598 0.8843
133.762 0.8660
133.926 0.8843
134.090 0.8660
134.582 0.8660
134.664 0.8843
134.828 0.8660
134.992 0.9025
135.155 0.8478
135.237 0.8843
135.319 0.8660
136.303 0.8660
136.385 0.8843
136.467 0.8113
136.631 0.8660
136.713 0.8660
136.795 0.8478
136.959 0.8660
137.205 0.8660
137.287 0.8478
137.451 0.8660
137.615 0.8478
137.697 0.8660
137.861 0.8478
137.943 0.8478
138.025 0.8660
138.107 0.8478
138.271 0.8660
138.435 0.8478
138.517 0.8660
138.763 0.8113
138.845 0.8660
138.927 0.8478
139.091 0.8843
139.173 0.8478
139.255 0.8660
139.337 0.8660
139.419 0.8478
139.501 0.8843
139.583 0.8660
139.747 0.8478
140.238 0.8478
140.320 0.8296
140.402 0.8478
140.566 0.7931
140.730 0.8478
140.812 0.8296
140.894 0.8478
141.058 0.8113
141.304 0.8478
141.468 0.8296
141.550 0.8296
141.632 0.8113
141.796 0.8478
141.960 0.8113
142.206 0.8478
142.452 0.8113
142.534 0.8113
142.698 0.8296
142.944 0.8296
143.026 0.7931
143.108 0.8113
143.190 0.8478
143.272 0.8296
143.354 0.7931
143.436 0.8113
143.518 0.8296
143.600 0.8113
143.682 0.8296
143.764 0.8113
143.846 0.8296
144.010 0.7931
144.174 0.8113
144.256 0.7931
144.420 0.8113
144.502 0.7931
144.666 0.8296
144.830 0.7931
144.912 0.8113
145.075 0.7931
145.157 0.7931
145.239 0.8296
145.403 0.7931
145.649 0.7931
145.813 0.8113
145.977 0.7931
146.059 0.8113
146.223 0.7931
146.551 0.7931
146.633 0.8113
146.879 0.7748
147.043 0.7931
147.125 0.7931
147.207 0.8113
147.453 0.7748
147.535 0.8113
147.617 0.7931
147.781 0.7931
147.863 0.7748
148.027 0.7931
148.273 0.7931
148.437 0.7748
148.683 0.8113
148.765 0.7748
148.847 0.7931
148.929 0.7748
149.093 0.7931
149.175 0.7931
149.339 0.7748
149.503 0.7931
149.749 0.7931
149.831 0.7748
149.994 0.7931
150.076 0.7748
150.158 0.7931
150.240 0.7748
150.322 0.7931
150.486 0.7748
150.650 0.7931
150.814 0.7748
151.060 0.8113
151.224 0.7748
151.470 0.7748
151.552 0.7931
151.716 0.7748
151.798 0.7748
151.962 0.7931
152.044 0.7748
152.126 0.8113
152.290 0.7748
152.372 0.7748
152.454 0.8296
152.618 0.7748
152.782 0.7931
153.110 0.7931
153.274 0.7748
153.438 0.7931
153.520 0.7931
153.684 0.7748
153.766 0.7931
153.930 0.7748
154.094 0.7931
154.258 0.7748
154.422 0.7931
154.504 0.7931
154.586 0.7748
154.668 0.7931
154.831 0.7748
154.913 0.7748
154.995 0.7931
155.159 0.7748
155.323 0.7931
155.405 0.7931
155.569 0.7748
155.651 0.7748
155.815 0.7931
155.979 0.7931
156.061 0.8113
156.143 0.7748
156.225 0.7931
156.307 0.7931
156.471 0.7748
156.553 0.7748
156.635 0.7931
156.717 0.7748
156.881 0.7931
156.963 0.7931
157.127 0.7748
157.291 0.8296
157.373 0.7748
157.455 0.7931
157.619 0.7748
157.783 0.7931
158.029 0.7931
158.111 0.8113
158.275 0.7748
158.439 0.7931
158.521 0.7931
158.685 0.7748
158.849 0.7931
159.423 0.7931
159.587 0.7748
159.751 0.7931
159.914 0.7931
159.996 0.8296
160.160 0.7748
160.324 0.8113
160.488 0.7931
160.652 0.8113
160.816 0.7931
161.226 0.7931
161.308 0.8113
161.472 0.7931
161.554 0.8113
161.718 0.7931
161.800 0.7931
161.882 0.8113
162.046 0.7931
162.128 0.7931
162.210 0.8113
162.374 0.7931
162.456 0.7931
162.538 0.8113
162.702 0.7931
162.784 0.8113
162.866 0.7931
162.948 0.8113
163.112 0.7931
163.194 0.8113
163.358 0.7931
163.440 0.8296
163.522 0.8113
163.604 0.7931
163.768 0.8113
163.850 0.8113
164.014 0.7931
164.096 0.8296
164.178 0.8113
164.260 0.7931
164.342 0.8113
164.424 0.7931
164.506 0.8113
164.588 0.7931
164.751 0.8113
164.833 0.8113
164.915 0.7931
165.079 0.8296
165.243 0.7931
165.407 0.8113
165.653 0.8113
165.735 0.8296
165.899 0.7931
166.063 0.8296
166.227 0.8113
166.391 0.8296
166.555 0.8113
166.637 0.8113
166.719 0.7748
166.965 0.8296
167.129 0.8113
167.211 0.8113
167.375 0.8296
167.539 0.8113
167.621 0.8296
167.785 0.8113
167.867 0.8113
167.949 0.8296
168.031 0.8113
168.113 0.8296
168.195 0.8113
168.277 0.8296
168.441 0.8113
168.523 0.8113
168.605 0.8296
168.769 0.7931
168.933 0.8296
169.015 0.8296
169.097 0.7931
169.261 0.8296
169.343 0.8296
169.425 0.8113
169.589 0.8296
169.752 0.8113
169.916 0.8296
170.080 0.8113
170.162 0.8478
170.244 0.8113
170.326 0.8296
170.408 0.8296
170.490 0.7931
170.572 0.8296
170.654 0.7931
170.736 0.8296
170.818 0.8113
170.900 0.8296
170.982 0.8113
171.064 0.8296
171.146 0.8113
171.310 0.8296
171.474 0.8296
171.556 0.8113
171.720 0.8296
171.884 0.8296
172.048 0.8113
172.130 0.8296
172.294 0.7931
172.458 0.8296
172.622 0.8296
172.704 0.8478
172.868 0.8296
173.196 0.8296
173.360 0.8478
173.442 0.7931
173.688 0.8478
173.852 0.8296
173.934 0.8478
174.098 0.8296
174.180 0.8296
174.262 0.8660
174.344 0.8478
174.508 0.8296
174.835 0.8296
174.917 0.8478
175.081 0.8296
175.245 0.8478
175.409 0.8296
175.573 0.8478
175.819 0.8478
175.983 0.8296
176.147 0.8478
176.229 0.8478
176.393 0.8296
176.557 0.8478
176.639 0.8296
176.803 0.8478
176.885 0.8478
176.967 0.8296
177.131 0.8478
177.787 0.8478
177.869 0.8296
178.033 0.8478
178.197 0.8478
178.361 0.8296
178.525 0.8478
178.607 0.8478
178.689 0.8660
178.935 0.7931
179.099 0.8478
179.591 0.8478
179.672 0.8660
179.836 0.8478
179.918 0.8478
180.000 0.8660
180.164 0.8478
180.492 0.8478
180.574 0.8660
180.820 0.8296
180.984 0.8478
181.230 0.8478
181.312 0.8296
181.476 0.8478
181.558 0.8478
181.722 0.8660
181.804 0.8478
181.968 0.8660
182.132 0.8478
182.214 0.8660
182.378 0.8478
182.460 0.8478
182.542 0.8660
182.624 0.8478
182.706 0.8660
182.788 0.8478
182.870 0.8660
183.034 0.8478
183.198 0.8660
183.362 0.8478
183.772 0.8478
183.854 0.8660
183.936 0.8478
184.100 0.8660
184.182 0.8660
184.264 0.8296
184.346 0.8478
184.428 0.8660
184.510 0.8478
184.591 0.8660
184.755 0.8478
184.837 0.8660
184.919 0.8478
185.083 0.8660
185.165 0.8660
185.247 0.8478
185.411 0.8843
185.575 0.8478
185.657 0.8478
185.739 0.8660
185.821 0.8478
185.903 0.8660
185.985 0.8478
186.067 0.8660
186.231 0.8478
186.395 0.8660
186.477 0.8660
186.559 0.8478
186.723 0.8660
186.887 0.8478
187.051 0.8660
187.133 0.8660
187.215 0.8478
187.379 0.8660
187.461 0.8660
187.543 0.8478
187.707 0.8660
187.789 0.8478
188.035 0.8843
188.199 0.8478
188.363 0.8660
188.855 0.8660
188.937 0.8843
189.101 0.8478
189.265 0.8660
189.674 0.8660
189.756 0.8296
189.838 0.8478
189.920 0.8843
190.002 0.8660
190.084 0.8478
190.248 0.8660
190.658 0.8660
190.740 0.8478
190.904 0.8660
190.986 0.8296
191.068 0.8478
191.232 0.8660
191.560 0.8660
191.642 0.8478
191.806 0.8660
192.462 0.8660
192.544 0.8478
192.708 0.8843
192.872 0.8660
193.118 0.8660
193.200 0.8478
193.364 0.9025
193.528 0.8660
194.102 0.8660
194.184 0.8478
194.348 0.8843
194.511 0.8660
194.839 0.8660
194.921 0.8843
195.003 0.8478
195.085 0.8660
195.167 0.8843
195.331 0.8660
195.413 0.8660
195.495 0.8843
195.659 0.8660
195.741 0.8660
195.823 0.8843
196.069 0.8478
196.151 0.8843
196.233 0.8660
196.479 0.8660
196.643 0.8478
196.807 0.8843
196.971 0.8478
197.135 0.8843
197.299 0.8660
197.463 0.8843
197.545 0.8478
197.627 0.8660
197.709 0.8843
197.873 0.8660
197.955 0.8660
198.037 0.8843
198.119 0.8478
198.201 0.8660
198.283 0.8843
198.447 0.8660
198.693 0.8660
198.775 0.8478
199.021 0.9025
199.185 0.8660
199.348 0.8660
199.430 0.8478
199.594 0.8843
199.758 0.8478
199.922 0.8660
200.250 0.8660
200.332 0.8478
200.496 0.8660
200.578 0.8660
200.660 0.8843
200.824 0.8478
200.988 0.8660
201.152 0.8660
201.234 0.8478
201.398 0.8660
201.480 0.7931
201.644 0.8660
201.726 0.8478
201.808 0.8660
201.972 0.8478
202.136 0.8660
202.300 0.8478
202.382 0.8843
202.464 0.8478
202.546 0.8660
202.710 0.8660
202.874 0.8478
203.038 0.8660
203.120 0.8478
203.202 0.8843
203.284 0.8660
203.366 0.8478
203.448 0.8660
203.612 0.8478
203.694 0.8660
203.858 0.8478
203.940 0.8478
204.022 0.8660
204.186 0.8478
204.268 0.8660
204.431 0.8478
204.513 0.8660
204.595 0.8478
204.759 0.8660
204.923 0.8478
205.005 0.8660
205.169 0.8478
205.251 0.8478
205.333 0.8660
205.497 0.8478
205.579 0.8660
205.743 0.8478
205.825 0.8660
205.989 0.8478
206.071 0.8843
206.153 0.8660
206.317 0.8478
206.399 0.8660
206.645 0.8296
206.809 0.8478
207.465 0.8478
207.547 0.8296
207.629 0.8478
207.711 0.8296
207.793 0.8478
207.875 0.8296
208.039 0.8478
208.121 0.8296
208.203 0.8478
208.285 0.8296
208.449 0.8478
208.613 0.8478
208.695 0.8296
208.859 0.8478
208.941 0.8296
209.105 0.8478
209.187 0.8296
209.350 0.8478
209.514 0.8296
209.678 0.8478
209.760 0.8296
209.924 0.8478
210.088 0.8296
210.170 0.8478
210.334 0.8113
210.498 0.8296
210.580 0.8296
210.744 0.8660
210.908 0.8296
210.990 0.8478
211.154 0.8296
211.318 0.8296
211.400 0.8113
211.564 0.8296
211.646 0.8296
211.810 0.7931
212.056 0.8296
212.138 0.8296
212.302 0.7931
212.466 0.8113
212.548 0.8113
212.630 0.7931
212.712 0.8296
212.794 0.8113
212.876 0.7931
213.040 0.8478
213.204 0.7931
213.286 0.8113
213.450 0.7931
213.532 0.8478
213.778 0.7931
213.860 0.8113
214.024 0.7931
214.106 0.7931
214.188 0.8113
214.351 0.7931
214.433 0.8296
214.597 0.7931
214.679 0.8113
214.843 0.7931
214.925 0.7931
215.007 0.8113
215.171 0.7931
215.335 0.7931
215.417 0.7748
215.581 0.8296
215.663 0.8113
215.827 0.7566
215.991 0.7931
216.073 0.7931
216.155 0.8113
216.319 0.7748
216.483 0.7931
216.565 0.7931
216.647 0.8113
216.811 0.7748
216.975 0.7931
217.221 0.7931
217.303 0.7748
217.467 0.7931
217.549 0.7931
217.631 0.8113
217.877 0.7748
218.041 0.8296
218.205 0.7748
218.287 0.7931
218.369 0.7748
218.451 0.7931
218.533 0.7748
218.615 0.7931
218.697 0.7748
218.779 0.8113
218.861 0.7566
218.943 0.7748
219.107 0.7931
219.270 0.7748
219.516 0.7748
219.598 0.7931
219.762 0.7748
219.926 0.7931
220.008 0.7748
220.090 0.7931
220.254 0.7748
220.336 0.7748
220.500 0.8113
220.746 0.7748
220.828 0.7931
220.992 0.7748
221.074 0.7931
221.238 0.7748
221.402 0.7931
221.484 0.7931
221.648 0.7748
221.730 0.8113
221.812 0.7931
222.058 0.7931
222.222 0.7748
222.304 0.7748
222.386 0.7931
222.550 0.7748
222.714 0.7931
222.796 0.7748
222.960 0.7931
223.042 0.7931
223.206 0.7748
223.370 0.7931
223.452 0.7748
223.616 0.7931
223.780 0.7748
223.944 0.7931
224.108 0.7748
224.271 0.7931
224.353 0.7931
224.435 0.7748
224.599 0.7931
224.681 0.7748
224.845 0.7931
224.927 0.7931
225.091 0.7748
225.255 0.7931
225.337 0.7748
225.501 0.7931
225.665 0.7748
225.829 0.7931
225.993 0.7748
226.157 0.7931
226.321 0.7383
226.485 0.7931
226.649 0.7748
226.731 0.8113
226.813 0.7931
226.977 0.7748
227.059 0.8113
227.141 0.7931
227.797 0.7931
227.879 0.7748
228.043 0.7931
228.289 0.7931
228.371 0.8113
228.535 0.7748
228.699 0.7931
228.781 0.7748
228.945 0.7931
229.027 0.7931
229.108 0.7748
229.272 0.7931
229.436 0.7931
229.600 0.8113
229.764 0.7931
229.928 0.7931
230.010 0.7566
230.256 0.8113
230.338 0.7748
230.420 0.7931
230.748 0.7931
230.830 0.8113
230.994 0.7931
231.076 0.7931
231.158 0.8113
231.322 0.7931
231.404 0.8478
231.650 0.7931
231.814 0.8296
231.978 0.7931
232.142 0.8296
232.306 0.7931
232.470 0.8296
232.634 0.7931
232.798 0.8113
232.880 0.8113
232.962 0.7931
233.126 0.8113
233.208 0.7931
233.372 0.8113
233.536 0.8113
233.618 0.8296
233.864 0.7931
234.028 0.8113
234.109 0.8113
234.191 0.7931
234.355 0.8113
234.437 0.7931
234.601 0.8296
234.765 0.8113
234.847 0.8113
234.929 0.8296
235.093 0.7931
235.257 0.8296
235.421 0.8113
235.585 0.8113
235.667 0.7931
235.913 0.8296
236.077 0.8113
236.159 0.8296
236.241 0.8113
236.323 0.8296
236.405 0.8113
236.487 0.8296
236.569 0.8113
236.651 0.8296
236.733 0.8113
236.815 0.8296
236.979 0.8113
237.061 0.8113
237.143 0.8296
237.307 0.8113
237.471 0.8478
237.553 0.8113
237.635 0.8296
238.045 0.8296
238.209 0.8113
238.291 0.8113
238.455 0.8296
238.537 0.8113
238.619 0.8660
238.865 0.8113
239.028 0.8296
239.192 0.8113
239.274 0.8113
239.438 0.8296
239.684 0.8296
239.766 0.7931
239.848 0.8478
239.930 0.8296
240.094 0.8113
240.258 0.8478
240.422 0.8296
240.750 0.8296
240.832 0.8478
240.914 0.8296
240.996 0.8478
241.242 0.8113
241.406 0.8296
241.734 0.8296
241.816 0.8478
241.980 0.8296
242.062 0.8296
242.144 0.8660
242.308 0.8296
242.390 0.8296
242.472 0.8660
242.554 0.8113
242.718 0.8478
242.800 0.8478
242.964 0.8296
243.128 0.8478
243.292 0.8296
243.374 0.8478
243.538 0.8296
243.702 0.8478
243.866 0.8296
244.029 0.8478
244.111 0.8296
244.275 0.8478
244.357 0.8113
244.439 0.8296
244.521 0.8296
244.685 0.8478
244.767 0.8296
244.849 0.7748
245.013 0.8478
245.095 0.8478
245.177 0.8660
245.423 0.8113
245.587 0.8478
245.669 0.8478
245.833 0.8296
245.915 0.8478
245.997 0.8296
246.161 0.8478
246.325 0.8478
246.407 0.8296
246.489 0.8660
246.571 0.8478
246.817 0.8478
246.899 0.8296
247.063 0.8478
247.473 0.8478
247.555 0.8296
247.719 0.8478
248.129 0.8478
248.293 0.8296
248.457 0.8478
248.621 0.8478
248.703 0.8296
248.785 0.8478
248.948 0.8296
249.112 0.8660
249.276 0.8478
249.522 0.8478
249.604 0.8296
249.768 0.8478
249.850 0.8296
250.014 0.8660
250.178 0.8296
250.260 0.8660
250.342 0.8478
250.424 0.8478
250.506 0.8660
250.670 0.8478
250.916 0.8478
250.998 0.8660
251.162 0.8478
251.326 0.8478
251.408 0.8296
251.572 0.8478
251.654 0.8478
251.818 0.8296
251.982 0.8660
252.064 0.8478
252.146 0.8660
252.310 0.8478
252.474 0.8478
252.556 0.8660
252.720 0.8296
252.884 0.8843
252.966 0.8660
253.130 0.8478
253.376 0.8478
253.540 0.8660
253.704 0.8478
253.786 0.8478
253.949 0.8660
254.031 0.8660
254.113 0.8478
254.195 0.8660
254.277 0.8478
254.441 0.8660
254.605 0.8478
254.687 0.8478
254.769 0.8660
254.933 0.8478
255.015 0.8478
255.179 0.8660
255.261 0.8478
255.425 0.8843
255.671 0.8478
255.753 0.8478
255.835 0.9025
255.999 0.8478
256.081 0.8660
256.245 0.8478
256.327 0.8478
256.491 0.8660
256.655 0.8478
256.819 0.8660
256.901 0.8478
256.983 0.8843
257.065 0.8660
257.229 0.8478
257.393 0.8660
257.475 0.8660
257.639 0.8478
257.803 0.8660
258.049 0.8660
258.131 0.8478
258.295 0.8660
258.459 0.8296
258.705 0.8660
258.787 0.8478
258.950 0.8660
259.032 0.8478
259.196 0.8660
259.360 0.8660
259.442 0.8478
259.606 0.8660
259.688 0.8660
259.770 0.8478
259.934 0.8660
260.098 0.8478
260.262 0.8660
260.344 0.8660
260.426 0.8478
260.590 0.8660
260.754 0.8478
260.836 0.8843
260.918 0.8660
261.000 0.8660
261.082 0.8478
261.164 0.9208
261.328 0.8478
261.410 0.8478
261.574 0.8660
261.656 0.8660
261.738 0.8296
261.902 0.8660
261.984 0.8660
262.066 0.8478
262.230 0.8660
262.312 0.8478
262.476 0.8660
262.558 0.8660
262.640 0.8478
262.804 0.8843
262.968 0.8478
263.132 0.8843
263.296 0.8478
263.460 0.8660
263.542 0.8660
263.624 0.8478
263.787 0.8843
264.033 0.8478
264.279 0.9025
264.443 0.8660
264.525 0.8660
264.607 0.8478
264.771 0.8660
265.181 0.8660
265.263 0.8478
265.509 0.8843
265.673 0.8660
265.755 0.8660
265.837 0.8478
266.083 0.8843
266.247 0.8660
266.411 0.8660
266.493 0.8478
266.739 0.8843
266.821 0.8478
266.903 0.8660
266.985 0.8843
267.149 0.8478
267.313 0.8660
267.395 0.8660
267.477 0.8478
267.641 0.8660
267.805 0.8478
267.969 0.8660
268.133 0.8660
268.215 0.9025
268.297 0.8843
268.379 0.8478
268.461 0.8660
268.543 0.8660
268.625 0.8843
268.788 0.8660
268.870 0.9025
268.952 0.8843
269.034 0.8478
269.116 0.8660
269.198 0.8843
269.444 0.8478
269.526 0.8843
269.608 0.8660
269.772 0.8660
269.854 0.8843
270.100 0.8478
270.182 0.8660
270.264 0.8478
270.346 0.8843
270.428 0.8660
270.510 0.8478
270.674 0.8660
270.756 0.8660
270.838 0.8478
271.002 0.8660
271.084 0.8478
271.248 0.8660
271.330 0.8478
271.494 0.8843
271.576 0.8296
271.740 0.8660
271.822 0.8660
271.904 0.8478
272.068 0.8660
272.150 0.8478
272.314 0.8843
272.478 0.8660
272.560 0.8660
272.724 0.8478
272.888 0.8660
272.970 0.8478
273.134 0.8660
273.298 0.8478
273.380 0.8660
273.544 0.8478
273.626 0.8660
273.707 0.8478
273.871 0.8660
274.035 0.8478
274.199 0.8660
274.363 0.8478
274.445 0.8478
274.527 0.8296
274.691 0.8660
274.855 0.8478
275.019 0.8478
275.183 0.8660
275.347 0.8478
275.511 0.8478
275.593 0.8296
275.757 0.8660
275.839 0.8296
275.921 0.8478
276.167 0.8478
276.249 0.8660
276.413 0.8296
276.495 0.8478
276.659 0.8296
276.823 0.8478
276.905 0.8296
277.069 0.8478
277.397 0.8478
277.479 0.8296
277.643 0.8478
277.889 0.8478
277.971 0.8296
278.135 0.8660
278.381 0.8296
278.463 0.8478
278.545 0.8296
278.790 0.8660
278.872 0.8296
278.954 0.8660
279.118 0.8296
279.282 0.8478
279.446 0.8296
279.528 0.8296
279.692 0.8113
279.938 0.8113
280.102 0.8296
280.266 0.8296
280.348 0.8478
280.512 0.8296
280.676 0.8296
280.840 0.8113
280.922 0.8296
281.004 0.7931
281.086 0.8113
281.168 0.8478
281.250 0.8296
281.414 0.8113
281.578 0.8296
281.660 0.7748
281.742 0.8296
281.824 0.8113
281.988 0.8113
282.070 0.8296
282.234 0.8113
282.316 0.8113
282.398 0.8296
282.480 0.7931
282.562 0.8113
282.644 0.8296
282.808 0.7931
282.890 0.7931
283.054 0.8113
283.136 0.8113
283.218 0.8296
283.382 0.7931
283.464 0.7931
283.545 0.8113
283.709 0.7931
283.873 0.8113
283.955 0.7931
284.037 0.8296
284.119 0.8113
284.283 0.7748
284.365 0.8113
284.447 0.7931
284.775 0.7931
284.857 0.7748
284.939 0.8113
285.021 0.7566
285.185 0.8113
285.349 0.7931
285.431 0.7931
285.513 0.8113
285.677 0.7931
285.923 0.7931
286.005 0.8296
286.169 0.7566
286.333 0.7931
286.415 0.7748
286.497 0.7931
286.579 0.7566
286.661 0.7748
286.743 0.7748
286.907 0.7931
286.989 0.7748
287.071 0.8113
287.153 0.7931
287.317 0.7748
287.399 0.8113
287.481 0.7931
287.563 0.7748
287.645 0.7931
287.809 0.7748
287.973 0.8113
288.137 0.7931
288.464 0.7931
288.628 0.7748
288.710 0.8113
288.874 0.7748
288.956 0.7931
289.120 0.7748
289.284 0.7931
289.448 0.7931
289.612 0.7748
289.940 0.7748
290.022 0.7931
290.186 0.7748
290.350 0.7931
290.432 0.7931
290.596 0.7748
290.678 0.7931
290.760 0.7748
290.924 0.7931
291.088 0.7931
291.170 0.7748
291.252 0.7931
291.416 0.7748
291.498 0.7748
291.580 0.8113
291.662 0.7748
291.744 0.7931
291.990 0.7931
292.154 0.7748
292.318 0.8113
292.482 0.7748
292.564 0.7931
292.728 0.7748
292.810 0.7931
292.974 0.7748
293.056 0.7748
293.138 0.7931
293.302 0.7748
293.465 0.7931
293.547 0.7931
293.711 0.7748
293.793 0.7931
293.957 0.7748
294.039 0.7748
294.203 0.7931
294.285 0.7931
294.367 0.7748
294.449 0.7931
294.613 0.7748
294.777 0.7931
294.941 0.7748
295.023 0.7748
295.187 0.7931
295.269 0.7748
295.433 0.7931
295.597 0.7748
295.679 0.8113
295.843 0.7748
296.007 0.7931
296.089 0.7931
296.171 0.7566
296.335 0.7931
296.417 0.7931
296.499 0.7748
296.663 0.7931
296.827 0.7931
296.909 0.8113
297.073 0.7748
297.155 0.8113
297.237 0.7931
297.319 0.7931
297.401 0.7748
297.565 0.7931
297.811 0.7931
297.893 0.8113
298.057 0.7748
298.303 0.8296
298.466 0.7931
298.548 0.7931
298.630 0.7748
298.794 0.8113
298.958 0.7931
299.040 0.7931
299.204 0.8113
299.368 0.7748
299.450 0.8478
299.532 0.8296
299.696 0.7931
299.778 0.8296
299.860 0.8113
300.024 0.7931
300.106 0.8296
300.270 0.7931
300.352 0.7931
300.434 0.8296
300.598 0.7931
300.680 0.7931
300.762 0.8113
300.926 0.7931
301.008 0.7931
301.090 0.8113
301.254 0.7931
301.336 0.7931
301.500 0.8113
301.582 0.7931
301.746 0.8113
301.828 0.8113
301.910 0.7931
302.074 0.8113
302.156 0.8113
302.238 0.7931
302.320 0.8113
302.484 0.7931
302.566 0.7931
302.648 0.8113
302.812 0.7931
302.894 0.7931
303.058 0.8296
303.222 0.7931
303.303 0.8113
303.467 0.7931
303.549 0.7931
303.713 0.8113
303.795 0.7931
303.959 0.8296
304.123 0.7931
304.287 0.8113
304.369 0.8113
304.533 0.7931
304.615 0.8296
304.697 0.7931
304.779 0.8113
304.943 0.8478
305.107 0.7931
305.189 0.8113
305.353 0.8296
305.517 0.8113
305.599 0.8478
305.763 0.7931
305.927 0.8296
306.091 0.8113
306.173 0.8113
306.337 0.8296
306.419 0.8113
306.583 0.8296
306.665 0.8296
306.747 0.8113
306.829 0.8296
306.993 0.8113
307.075 0.8113
307.239 0.8296
307.649 0.8296
307.731 0.8113
307.895 0.8296
307.977 0.8113
308.141 0.8296
308.468 0.8296
308.632 0.8113
308.796 0.8478
309.042 0.7931
309.206 0.8296
309.288 0.8113
309.452 0.8296
309.534 0.7931
309.616 0.8113
309.698 0.8296
309.780 0.7931
310.026 0.8478
310.190 0.8296
310.518 0.8296
310.682 0.8478
310.846 0.8113
311.010 0.8478
311.174 0.8296
311.338 0.8296
311.420 0.8113
311.666 0.8478
311.830 0.8113
311.994 0.8478
312.076 0.8296
312.240 0.8478
312.322 0.8478
312.404 0.8113
312.486 0.8296
312.650 0.8478
312.732 0.7931
312.978 0.8478
313.060 0.8478
313.141 0.8296
313.223 0.8478
313.387 0.8296
313.551 0.8478
313.633 0.8478
313.715 0.8296
313.879 0.8478
313.961 0.8296
314.043 0.8478
314.125 0.8113
314.207 0.8478
314.289 0.8296
314.371 0.8113
314.535 0.8478
314.617 0.8296
314.781 0.8660
314.945 0.8296
315.109 0.8478
315.191 0.8478
315.355 0.8296
315.519 0.8478
315.765 0.8478
315.929 0.8296
316.093 0.8478
316.175 0.8478
316.257 0.8296
316.421 0.8478
316.585 0.8296
316.667 0.8478
316.749 0.8296
316.831 0.8478
316.913 0.8296
317.077 0.8478
317.241 0.8296
317.323 0.8296
317.405 0.8478
317.487 0.8296
317.651 0.8478
317.733 0.8478
317.897 0.8296
317.979 0.8660
318.061 0.8478
319.454 0.8478
319.618 0.8660
319.782 0.8478
319.864 0.8478
319.946 0.8660
320.110 0.8478
320.356 0.8478
320.438 0.8660
320.684 0.8296
320.848 0.8660
321.012 0.8478
321.094 0.8660
321.258 0.8478
321.340 0.8478
321.422 0.8660
321.586 0.8478
321.668 0.8478
321.750 0.8660
321.914 0.8478
321.996 0.8478
322.078 0.8660
322.324 0.8113
322.406 0.8660
322.488 0.8478
322.898 0.8478
322.980 0.8660
323.143 0.8478
323.225 0.8478
323.307 0.9208
323.471 0.8478
323.553 0.8478
323.635 0.8660
323.799 0.8478
323.963 0.8660
324.045 0.8660
324.209 0.8478
324.291 0.8660
324.455 0.8478
324.537 0.8478
324.619 0.8660
324.783 0.8478
324.865 0.8660
325.029 0.8478
325.111 0.8478
325.275 0.8660
325.357 0.8478
325.521 0.8660
325.685 0.8478
325.849 0.8660
325.931 0.8660
326.013 0.8478
326.095 0.8660
326.177 0.8478
326.259 0.8660
326.341 0.8478
326.505 0.8660
326.587 0.8660
326.751 0.8296
326.833 0.8660
326.915 0.8478
327.079 0.8478
327.243 0.8660
327.325 0.8478
327.489 0.8660
327.653 0.8478
327.817 0.8660
327.899 0.8296
327.980 0.8478
328.144 0.8660
328.226 0.8478
328.390 0.8660
328.472 0.8660
328.554 0.8478
328.718 0.8660
328.964 0.8660
329.046 0.8478
329.210 0.8660
329.292 0.8660
329.374 0.8843
329.538 0.8478
329.702 0.8660
329.784 0.8660
329.866 0.8478
330.030 0.8660
330.194 0.8660
330.276 0.8843
330.522 0.8478
330.604 0.8843
330.686 0.8660
331.014 0.8660
331.096 0.8478
331.260 0.8843
331.424 0.8478
331.588 0.8660
331.752 0.8660
331.834 0.8478
331.998 0.8660
332.080 0.8478
332.244 0.8843
332.490 0.8296
332.654 0.8660
332.736 0.8478
332.899 0.8660
332.981 0.8478
333.145 0.8660
333.227 0.8660
333.391 0.8113
333.473 0.8843
333.555 0.8660
333.637 0.8478
333.801 0.8843
333.965 0.8478
334.129 0.8843
334.293 0.8478
334.539 0.8843
334.703 0.8660
334.867 0.8660
334.949 0.8478
335.113 0.8660
335.195 0.8660
335.277 0.8478
335.441 0.8843
335.605 0.8660
335.851 0.8660
335.933 0.8478
336.097 0.8843
336.261 0.8478
336.425 0.8660
336.507 0.8478
336.671 0.8843
336.835 0.8478
336.999 0.8843
337.163 0.8660
337.245 0.9025
337.409 0.8660
337.573 0.8660
337.655 0.8843
337.819 0.8660
338.146 0.8660
338.228 0.8478
338.474 0.8843
338.556 0.8478
338.638 0.8660
338.720 0.8660
338.884 0.8478
339.048 0.8660
339.704 0.8660
339.786 0.8478
339.950 0.8660
340.114 0.8478
340.278 0.8660
340.360 0.8660
340.442 0.8478
340.524 0.8660
340.606 0.8478
340.770 0.8660
340.934 0.8478
341.672 0.8478
341.836 0.8660
342.000 0.8478
342.164 0.8660
342.328 0.8660
342.410 0.8113
342.574 0.8660
342.738 0.8478
342.819 0.9025
342.983 0.8478
343.065 0.8478
343.147 0.8660
343.311 0.8478
343.393 0.8660
343.557 0.8478
343.639 0.8843
343.721 0.8660
343.885 0.8478
343.967 0.8660
344.131 0.8478
344.213 0.8843
344.377 0.8478
344.459 0.8478
344.541 0.8660
344.623 0.8478
344.705 0.8660
344.869 0.8478
345.197 0.8478
345.279 0.8660
345.443 0.8478
345.935 0.8478
346.017 0.8113
346.181 0.8478
346.345 0.8296
346.427 0.8478
346.509 0.8296
346.673 0.8478
346.755 0.8478
346.837 0.8296
346.919 0.8843
347.083 0.8296
347.247 0.8478
347.411 0.8296
347.575 0.8478
347.739 0.8478
347.902 0.8296
347.984 0.8296
348.148 0.8478
348.230 0.8478
348.394 0.8296
348.558 0.8296
348.640 0.8478
348.804 0.8113
348.886 0.8478
348.968 0.8296
349.214 0.8296
349.296 0.8113
349.460 0.8478
349.624 0.8296
349.706 0.8478
349.870 0.8113
350.034 0.8296
350.116 0.7931
350.198 0.8113
350.444 0.8113
350.526 0.8478
350.608 0.8296
350.690 0.8113
350.772 0.8296
350.854 0.7931
350.936 0.8296
351.018 0.7931
351.100 0.8113
351.264 0.7931
351.346 0.7931
351.510 0.8296
351.674 0.7931
351.756 0.7931
351.920 0.8113
352.002 0.8113
352.084 0.8296
352.330 0.7931
352.412 0.8113
352.576 0.7931
352.658 0.8113
352.821 0.7931
352.985 0.8113
353.067 0.7748
353.149 0.7931
353.477 0.7931
353.559 0.8113
353.723 0.7748
353.887 0.7931
353.969 0.7931
354.051 0.7383
354.297 0.7931
354.379 0.7931
354.461 0.8113
354.625 0.7748
355.117 0.7748
355.281 0.7566
355.445 0.7748
355.691 0.7748
355.773 0.7566
355.937 0.7931
356.101 0.7566
356.265 0.7748
356.347 0.7566
356.511 0.7748
356.675 0.7566
356.757 0.7931
356.839 0.7748
357.003 0.7566
357.331 0.7566
357.413 0.7748
357.577 0.7383
357.740 0.7566
357.822 0.7383
357.904 0.7931
358.150 0.7201
358.232 0.7566
358.314 0.7019
358.478 0.7383
358.560 0.7383
358.724 0.7201
358.888 0.7383
359.052 0.7201
359.134 0.7201
359.216 0.7383
359.298 0.7019
359.462 0.7383
359.626 0.7201
359.708 0.7201
359.790 0.7383
359.872 0.7019
359.954 0.7201
360.036 0.7201
360.200 0.7019
360.364 0.7383
360.610 0.7019
360.692 0.7383
360.774 0.6836
360.856 0.7201
360.938 0.6836
361.020 0.7201
361.102 0.7019
361.266 0.7019
361.348 0.7383
361.512 0.6836
361.676 0.7201
361.840 0.6836
362.004 0.7019
362.086 0.6836
362.168 0.7019
362.250 0.6836
362.332 0.7019
362.496 0.6836
362.578 0.7019
362.741 0.6836
362.823 0.6836
362.905 0.7019
363.069 0.6836
363.151 0.6836
363.233 0.7019
363.397 0.6654
363.561 0.6836
363.971 0.6836
364.053 0.6471
364.135 0.6836
364.217 0.6471
364.299 0.6654
364.381 0.6471
364.545 0.6654
364.627 0.6654
364.709 0.6471
364.873 0.6654
365.037 0.6471
365.201 0.6836
365.283 0.6471
365.365 0.6654
365.529 0.6654
365.693 0.6471
365.775 0.6654
365.939 0.6289
366.103 0.6471
366.513 0.6471
366.595 0.6289
366.759 0.6471
366.841 0.6289
366.923 0.6471
367.005 0.6289
367.169 0.6471
367.333 0.6289
367.497 0.6471
367.578 0.6289
367.742 0.6471
367.906 0.6289
367.988 0.6289
368.070 0.6471
368.234 0.6106
368.398 0.6289
368.480 0.6106
368.644 0.6289
368.726 0.6289
368.808 0.6106
368.972 0.6289
369.054 0.6289
369.218 0.6106
369.300 0.6289
369.464 0.6106
369.546 0.6106
369.628 0.6289
369.792 0.6106
369.874 0.6106
369.956 0.6289
370.120 0.6106
370.202 0.6106
370.284 0.5924
370.366 0.6106
370.448 0.5924
370.612 0.6289
370.776 0.5924
370.858 0.6289
370.940 0.6106
371.022 0.6106
371.104 0.5924
371.186 0.6289
371.268 0.6106
371.432 0.5924
371.596 0.6106
371.760 0.5924
371.924 0.6106
372.088 0.5924
372.579 0.5924
372.661 0.5742
372.825 0.5924
372.989 0.5742
373.153 0.5924
373.317 0.5742
373.399 0.5742
373.481 0.5924
373.645 0.5742
373.727 0.5742
373.809 0.5924
373.973 0.5742
374.055 0.5924
374.219 0.5742
374.301 0.5742
374.465 0.5924
374.711 0.5559
374.793 0.5924
374.875 0.5742
375.367 0.5742
375.531 0.5559
375.695 0.5924
375.859 0.5559
375.941 0.5742
376.023 0.5559
376.187 0.5742
376.351 0.5742
376.515 0.5559
376.597 0.5559
376.761 0.5742
376.843 0.5377
376.925 0.5742
377.007 0.5194
377.089 0.5742
377.171 0.5559
377.498 0.5559
377.662 0.5742
377.826 0.5559
377.990 0.5559
378.072 0.5377
378.236 0.5924
378.482 0.5194
378.564 0.5742
378.646 0.5559
378.728 0.5377
378.892 0.5559
379.302 0.5559
379.384 0.5377
379.548 0.5559
379.630 0.5559
379.712 0.5377
379.876 0.5559
380.040 0.5377
380.204 0.5559
380.368 0.5377
380.450 0.5377
380.532 0.5559
380.696 0.5377
380.860 0.5559
381.024 0.5377
381.188 0.5559
381.352 0.5377
381.844 0.5377
381.926 0.5194
382.090 0.5559
382.254 0.5194
382.418 0.5377
382.499 0.5377
382.581 0.5012
382.745 0.5377
382.991 0.5377
383.073 0.5559
383.319 0.5194
383.483 0.5377
383.565 0.5377
383.647 0.5194
383.811 0.5377
383.893 0.5194
384.057 0.5559
384.221 0.5194
384.303 0.5194
384.385 0.5377
384.549 0.5012
384.795 0.5377
384.959 0.5194
385.123 0.5377
385.287 0.5194
385.451 0.5377
385.615 0.5194
386.025 0.5194
386.107 0.5377
386.271 0.5012
386.435 0.5377
386.517 0.5377
386.599 0.5194
386.681 0.5377
386.845 0.5012
387.009 0.5377
387.173 0.5012
387.337 0.5377
387.500 0.5194
387.582 0.5194
387.664 0.5377
387.828 0.5012
387.992 0.5194
388.156 0.5012
388.320 0.5194
388.484 0.5012
388.648 0.5194
388.812 0.5012
388.894 0.5377
388.976 0.5194
389.140 0.5012
389.222 0.5194
389.386 0.5012
389.468 0.5194
389.632 0.5012
389.714 0.5012
389.878 0.5194
389.960 0.4829
390.042 0.5012
390.288 0.5012
390.370 0.4829
390.534 0.5194
390.616 0.4829
390.698 0.5012
390.862 0.5194
391.026 0.4829
391.108 0.5194
391.190 0.5012
391.354 0.5012
391.436 0.5377
391.600 0.4829
391.764 0.5012
391.846 0.5012
391.928 0.5194
392.174 0.4829
392.338 0.5194
392.501 0.4829
392.665 0.5012
392.829 0.5012
392.911 0.5194
393.075 0.4829
393.239 0.5194
393.485 0.4829
393.649 0.5012
393.977 0.5012
394.059 0.4829
394.223 0.5012
394.387 0.4829
394.469 0.5194
394.551 0.5012
394.633 0.4829
394.797 0.5012
394.879 0.5012
395.043 0.4829
395.207 0.5012
395.289 0.5012
395.371 0.4829
395.453 0.5012
395.535 0.4829
395.699 0.5012
395.781 0.5012
395.945 0.4647
396.027 0.5012
396.109 0.4829
396.191 0.4829
396.355 0.5012
396.519 0.4829
396.683 0.5012
396.765 0.4829
396.847 0.5012
396.929 0.4829
397.011 0.5012
397.175 0.4829
397.338 0.5012
397.502 0.4829
397.666 0.5012
397.748 0.4465
397.912 0.5194
397.994 0.5012
398.158 0.4829
398.240 0.5377
398.404 0.4829
398.486 0.4829
398.650 0.5012
398.732 0.4829
398.896 0.5012
399.060 0.4829
399.142 0.4829
399.224 0.5012
399.306 0.4647
399.388 0.4829
399.552 0.5012
399.716 0.4829
399.798 0.5012
399.962 0.4829
400.044 0.4829
400.208 0.5012
400.290 0.4100
400.454 0.4829
400.782 0.4829
400.864 0.5012
401.028 0.4829
401.684 0.4829
401.766 0.5012
401.930 0.4829
402.012 0.4829
402.094 0.4647
402.258 0.5012
402.421 0.4829
402.503 0.4829
402.585 0.4647
402.749 0.4829
403.569 0.4829
403.651 0.5012
403.815 0.4647
403.979 0.4829
404.061 0.4829
404.143 0.4647
404.307 0.4829
404.717 0.4829
404.799 0.4647
404.881 0.5012
404.963 0.4829
405.045 0.4829
405.127 0.4465
405.291 0.4829
405.947 0.4829
406.029 0.5012
406.193 0.4282
406.357 0.4829
406.849 0.4829
406.931 0.4465
407.013 0.4647
407.177 0.4829
407.504 0.4829
407.668 0.4647
407.832 0.4829
407.996 0.4465
408.160 0.4829
408.242 0.4829
408.324 0.4647
408.488 0.4829
408.570 0.4647
408.734 0.4829
408.816 0.4829
408.898 0.4647
409.062 0.4829
409.226 0.4647
409.308 0.4647
409.472 0.4829
409.554 0.4647
409.718 0.4829
409.800 0.4829
409.882 0.4647
410.046 0.4829
410.128 0.4829
410.210 0.4647
410.374 0.4829
410.538 0.4647
410.702 0.4829
410.784 0.4647
410.948 0.4829
411.030 0.4829
411.194 0.4647
411.358 0.4829
411.440 0.4647
411.604 0.5012
411.768 0.4647
411.850 0.4647
412.014 0.4829
412.096 0.4647
412.259 0.4829
412.423 0.4647
412.587 0.5012
412.669 0.4829
412.751 0.4100
412.915 0.4829
412.997 0.4829
413.079 0.4647
413.243 0.4829
413.407 0.4647
413.571 0.4829
413.653 0.4647
413.817 0.4829
413.899 0.4829
414.063 0.4647
414.227 0.4829
414.391 0.4647
414.555 0.4829
414.637 0.4465
414.719 0.4647
414.883 0.4829
415.129 0.4829
415.211 0.5012
415.375 0.4647
415.539 0.4829
415.703 0.4647
415.867 0.4829
415.949 0.4647
416.113 0.4829
416.195 0.4829
416.277 0.4465
416.441 0.4829
416.523 0.4829
416.605 0.4647
416.769 0.4829
416.933 0.4647
417.097 0.4829
417.260 0.4647
417.424 0.4829
417.506 0.4829
417.588 0.4647
417.752 0.4829
417.916 0.4647
418.080 0.4829
418.244 0.4647
418.572 0.4647
418.736 0.4829
418.900 0.4647
419.064 0.4829
419.228 0.4647
419.392 0.4829
419.556 0.4647
419.638 0.5012
419.802 0.4647
419.884 0.4647
419.966 0.4829
420.130 0.4647
420.294 0.4829
420.622 0.4829
420.786 0.4465
420.950 0.4829
421.032 0.4829
421.196 0.4647
421.278 0.4829
421.442 0.4647
421.606 0.4829
421.770 0.4647
421.934 0.4829
422.097 0.4282
422.179 0.4829
422.261 0.4647
422.425 0.4647
422.507 0.4829
422.671 0.4465
422.917 0.4829
423.081 0.4647
423.245 0.4829
423.327 0.4647
423.491 0.4829
423.655 0.4465
423.819 0.4829
423.901 0.4465
423.983 0.4647
424.065 0.4829
424.229 0.4647
424.311 0.4647
424.475 0.4829
424.639 0.4647
424.803 0.4829
424.967 0.4829
425.049 0.4465
425.131 0.4829
425.213 0.4647
425.377 0.4829
425.459 0.4829
425.623 0.4465
425.705 0.5012
425.869 0.4647
425.951 0.4647
426.033 0.4829
426.279 0.4465
426.361 0.4829
426.443 0.4647
426.525 0.4647
426.607 0.4465
426.771 0.4829
426.853 0.4647
427.017 0.4829
427.098 0.4465
427.180 0.4647
427.262 0.4829


==> figures/data/gear_change_rig_current.dat <==
t_ms I_A
-49.574 -0.042
-49.288 -0.042
-49.247 1.786
-49.206 -0.042
-49.165 1.786
-49.124 -0.042
-48.960 -0.042
-48.920 1.786
-48.879 -0.042
-48.838 -0.042
-48.797 1.786
-48.756 -0.042
-47.733 -0.042
-47.692 1.786
-47.651 -0.042
-47.529 -0.042
-47.488 1.786
-47.447 -0.042
-47.406 -0.042
-47.365 1.786
-47.324 -0.042
-46.874 -0.042
-46.833 1.786
-46.792 -0.042
-46.629 -0.042
-46.588 1.786
-46.547 -0.042
-45.565 -0.042
-45.524 1.786
-45.483 -0.042
-44.910 -0.042
-44.869 1.786
-44.829 -0.042
-44.583 -0.042
-44.542 1.786
-44.501 -0.042
-44.338 -0.042
-44.297 1.786
-44.256 -0.042
-44.010 -0.042
-43.969 1.786
-43.929 -0.042
-42.619 -0.042
-42.579 1.786
-42.538 -0.042
-42.456 -0.042
-42.415 1.786
-42.374 1.786
-42.333 -0.042
-41.924 -0.042
-41.883 1.786
-41.842 -0.042
-40.697 -0.042
-40.656 1.786
-40.615 -0.042
-40.451 -0.042
-40.410 1.786
-40.369 -0.042
-39.919 -0.042
-39.878 5.435
-39.797 23.677
-39.674 36.453
-39.633 40.103
-39.592 40.103
-39.551 43.752
-39.510 43.752
-39.469 45.580
-39.388 45.580
-39.347 47.402
-39.265 47.402
-39.224 49.230
-39.183 49.230
-39.142 47.402
-39.101 49.230
-39.060 47.402
-39.019 49.230
-38.733 49.230
-38.692 51.051
-38.651 49.230
-38.610 49.230
-38.569 51.051
-38.365 51.051
-38.324 49.230
-38.283 51.051
-38.242 49.230
-38.078 49.230
-38.037 47.402
-37.997 49.230
-37.956 49.230
-37.915 47.402
-37.587 47.402
-37.547 45.580
-37.506 47.402
-37.424 47.402
-37.383 45.580
-37.342 45.580
-37.301 47.402
-37.260 45.580
-36.810 45.580
-36.769 43.752
-36.524 43.752
-36.483 41.925
-36.237 41.925
-36.197 40.103
-36.115 40.103
-36.074 41.925
-36.033 40.103
-35.992 41.925
-35.951 40.103
-35.501 40.103
-35.460 38.275
-35.419 38.275
-35.378 40.103
-35.337 38.275
-35.215 38.275
-35.174 36.453
-35.010 36.453
-34.969 38.275
-34.928 36.453
-34.887 38.275
-34.847 36.453
-34.806 36.453
-34.765 38.275
-34.724 36.453
-34.396 36.453
-34.356 38.275
-34.315 38.275
-34.274 36.453
-33.946 36.453
-33.906 34.625
-33.865 36.453
-33.824 34.625
-33.783 36.453
-33.742 36.453
-33.701 34.625
-33.374 34.625
-33.333 32.804
-33.128 32.804
-33.087 30.976
-33.046 30.976
-33.006 32.804
-32.965 30.976
-32.924 30.976
-32.883 32.804
-32.842 30.976
-32.801 32.804
-32.760 30.976
-32.719 32.804
-32.515 32.804
-32.474 34.625
-32.433 32.804
-32.228 32.804
-32.187 30.976
-31.942 30.976
-31.901 32.804
-31.860 30.976
-31.819 30.976
-31.778 29.154
-31.737 30.976
-31.656 30.976
-31.615 29.154
-31.574 30.976
-31.533 29.154
-31.206 29.154
-31.165 30.976
-31.124 29.154
-31.001 29.154
-30.960 30.976
-30.919 29.154
-30.715 29.154
-30.674 27.326
-30.633 29.154
-30.183 29.154
-30.142 27.326
-30.101 29.154
-30.060 29.154
-30.019 27.326
-29.896 27.326
-29.855 29.154
-29.815 27.326
-29.774 27.326
-29.733 29.154
-29.692 29.154
-29.651 27.326
-29.610 29.154
-29.569 27.326
-29.528 29.154
-29.446 29.154
-29.405 27.326
-29.365 29.154
-29.324 27.326
-28.955 27.326
-28.915 25.505
-28.546 25.505
-28.505 23.677
-27.442 23.677
-27.401 21.855
-27.319 21.855
-27.278 23.677
-27.196 23.677
-27.155 21.855
-27.114 23.677
-26.501 23.677
-26.460 21.855
-26.419 21.855
-26.378 23.677
-26.214 23.677
-26.174 21.855
-26.092 21.855
-26.051 23.677
-25.928 23.677
-25.887 21.855
-25.805 21.855
-25.764 23.677
-25.724 23.677
-25.683 21.855
-25.642 23.677
-25.601 21.855
-25.519 21.855
-25.478 23.677
-25.437 21.855
-25.110 21.855
-25.069 20.027
-24.783 20.027
-24.742 18.206
-24.660 18.206
-24.619 20.027
-24.578 18.206
-24.455 18.206
-24.414 20.027
-24.251 20.027
-24.210 18.206
-23.842 18.206
-23.801 16.378
-23.760 18.206
-23.105 18.206
-23.064 20.027
-22.983 20.027
-22.942 18.206
-22.533 18.206
-22.492 20.027
-22.451 18.206
-22.205 18.206
-22.164 16.378
-22.083 16.378
-22.042 18.206
-22.001 16.378
-21.960 18.206
-21.919 16.378
-21.346 16.378
-21.305 14.556
-21.264 16.378
-20.610 16.378
-20.569 14.556
-20.528 16.378
-20.323 16.378
-20.283 14.556
-20.242 16.378
-20.201 14.556
-20.160 16.378
-19.955 16.378
-19.914 14.556
-19.873 14.556
-19.832 16.378
-19.792 14.556
-19.546 14.556
-19.505 16.378
-19.464 14.556
-19.423 14.556
-19.382 16.378
-19.260 16.378
-19.219 14.556
-18.482 14.556
-18.442 12.734
-18.401 12.734
-18.360 14.556
-18.319 12.734
-18.278 12.734
-18.237 14.556
-18.196 12.734
-17.992 12.734
-17.951 14.556
-17.828 14.556
-17.787 12.734
-17.746 12.734
-17.705 14.556
-17.664 12.734
-17.623 14.556
-17.460 14.556
-17.419 12.734
-17.378 12.734
-17.337 14.556
-17.092 14.556
-17.051 12.734
-16.969 16.378
-16.928 14.556
-16.601 14.556
-16.560 12.734
-16.273 12.734
-16.232 10.907
-16.191 12.734
-15.782 12.734
-15.741 10.907
-15.455 10.907
-15.414 12.734
-15.373 10.907
-15.332 12.734
-15.169 12.734
-15.128 10.907
-15.087 12.734
-14.678 12.734
-14.637 10.907
-14.596 12.734
-14.514 12.734
-14.473 10.907
-14.432 12.734
-14.391 10.907
-14.351 10.907
-14.310 12.734
-14.269 12.734
-14.228 10.907
-14.064 10.907
-14.023 12.734
-13.982 10.907
-11.855 10.907
-11.814 12.734
-11.773 10.907
-11.569 10.907
-11.528 9.085
-11.487 10.907
-11.405 10.907
-11.364 9.085
-11.323 10.907
-11.282 9.085
-11.119 9.085
-11.078 10.907
-11.037 9.085
-10.137 9.085
-10.096 10.907
-10.055 9.085
-8.419 9.085
-8.337 -12.812
-8.296 -18.290
-8.214 -5.513
-8.132 -0.042
-8.050 -21.939
-7.928 -34.716
-7.846 -38.365
-7.805 -42.015
-7.764 -42.015
-7.600 -49.314
-7.478 -49.314
-7.396 -58.441
-7.355 -58.441
-7.314 -56.613
-7.273 -63.912
-7.232 -62.090
-7.191 -62.090
-7.150 -69.390
-7.109 -65.740
-7.069 -65.740
-6.987 -73.039
-6.946 -71.211
-6.905 -73.039
-6.864 -69.390
-6.782 -42.015
-6.741 -56.613
-6.700 -58.441
-6.659 -58.441
-6.578 -69.390
-6.537 -65.740
-6.455 -73.039
-6.414 -73.039
-6.291 -51.142
-6.169 -71.211
-6.087 -74.867
-6.005 -63.912
-5.964 -65.740
-5.882 -74.867
-5.841 -71.211
-5.759 -62.090
-5.678 -73.039
-5.637 -74.867
-5.555 -63.912
-5.514 -62.090
-5.432 -76.689
-5.309 -63.912
-5.228 -74.867
-5.187 -71.211
-5.105 -62.090
-5.023 -71.211
-4.982 -74.867
-4.941 -71.211
-4.859 -58.441
-4.737 -71.211
-4.696 -71.211
-4.614 -76.689
-4.532 -62.090
-4.491 -60.263
-4.450 -71.211
-4.368 -74.867
-4.246 -60.263
-4.164 -71.211
-4.082 -74.867
-4.041 -71.211
-3.959 -60.263
-3.796 -73.039
-3.755 -74.867
-3.673 -74.867
-3.632 -76.689
-3.509 -58.441
-3.346 -71.211
-3.182 -10.991
-2.978 12.734
-2.855 18.206
-2.814 18.206
-2.773 21.855
-2.732 21.855
-2.691 23.677
-2.609 23.677
-2.568 25.505
-2.528 23.677
-2.487 23.677
-2.446 25.505
-2.364 25.505
-2.323 27.326
-2.282 25.505
-2.241 27.326
-2.200 25.505
-2.118 25.505
-2.078 27.326
-2.037 27.326
-1.996 25.505
-1.955 27.326
-1.914 25.505
-1.873 27.326
-1.832 25.505
-1.668 25.505
-1.628 27.326
-1.587 25.505
-1.546 25.505
-1.505 27.326
-1.464 25.505
-0.277 25.505
-0.237 27.326
-0.196 25.505
-0.073 25.505
-0.032 27.326
0.091 27.326
0.132 25.505
0.500 25.505
0.541 23.677
1.073 23.677
1.113 21.855
1.154 23.677
1.195 21.855
1.359 21.855
1.400 23.677
1.441 21.855
1.482 21.855
1.523 23.677
1.563 21.855
2.054 21.855
2.095 20.027
2.136 21.855
2.627 21.855
2.668 23.677
2.709 21.855
2.750 21.855
2.791 20.027
2.832 21.855
2.873 21.855
2.914 20.027
2.954 21.855
2.995 20.027
3.036 20.027
3.077 21.855
3.118 20.027
3.241 20.027
3.282 21.855
3.323 21.855
3.364 20.027
3.404 21.855
3.445 20.027
3.936 20.027
3.977 18.206
4.018 20.027
4.059 18.206
4.100 20.027
4.182 20.027
4.223 18.206
4.427 18.206
4.468 20.027
4.509 18.206
4.550 20.027
4.591 18.206
5.082 18.206
5.123 16.378
5.164 18.206
5.204 18.206
5.245 16.378
5.368 16.378
5.409 18.206
5.450 16.378
5.491 18.206
5.614 18.206
5.654 16.378
5.736 16.378
5.777 18.206
5.941 18.206
5.982 16.378
6.023 18.206
6.064 16.378
6.145 16.378
6.186 18.206
6.227 16.378
6.268 18.206
6.309 16.378
6.350 18.206
6.800 18.206
6.841 16.378
7.782 16.378
7.823 14.556
7.864 16.378
7.986 16.378
8.027 14.556
8.232 14.556
8.273 16.378
8.314 14.556
8.355 16.378
8.436 16.378
8.477 14.556
8.518 14.556
8.559 16.378
8.600 14.556
8.764 14.556
8.805 16.378
8.845 16.378
8.886 14.556
8.968 14.556
9.009 16.378
9.050 14.556
9.091 14.556
9.132 16.378
9.173 14.556
9.623 14.556
9.664 16.378
9.705 14.556
9.868 14.556
9.909 12.734
9.950 14.556
9.991 14.556
10.032 12.734
10.073 14.556
10.277 14.556
10.318 12.734
10.359 12.734
10.400 14.556
10.441 14.556
10.482 12.734
10.932 12.734
10.973 14.556
11.014 12.734
11.464 12.734
11.505 14.556
11.546 12.734
11.586 14.556
11.627 12.734
11.668 12.734
11.709 14.556
11.914 14.556
11.955 12.734
11.996 14.556
12.118 14.556
12.159 12.734
12.200 14.556
12.241 12.734
12.446 12.734
12.486 10.907
12.527 12.734
12.568 10.907
12.609 10.907
12.650 12.734
12.691 10.907
12.773 10.907
12.814 12.734
13.059 12.734
13.100 10.907
13.346 10.907
13.387 12.734
13.427 10.907
13.468 12.734
13.509 10.907
13.550 10.907
13.591 12.734
13.673 12.734
13.714 10.907
13.755 10.907
13.796 12.734
13.837 10.907
14.737 10.907
14.777 12.734
14.818 10.907
15.555 10.907
15.596 9.085
15.677 9.085
15.718 10.907
15.759 9.085
16.087 9.085
16.127 10.907
16.168 9.085
16.209 10.907
16.291 10.907
16.332 9.085
16.373 10.907
16.455 10.907
16.496 9.085
16.577 9.085
16.618 10.907
16.659 9.085
16.700 10.907
16.741 9.085
16.782 10.907
17.232 10.907
17.273 9.085
17.723 9.085
17.764 10.907
17.805 9.085
18.623 9.085
18.664 5.435
18.746 5.435
18.787 7.257
18.828 7.257
18.868 9.085
18.909 7.257
18.950 9.085
19.768 9.085
19.809 7.257
19.850 3.607
19.932 3.607
19.973 1.786
20.096 1.786
20.137 3.607
20.178 1.786
20.259 -5.513
20.341 -0.042
20.382 -5.513
20.464 -0.042
20.505 -1.864
20.546 -1.864
20.628 1.786
20.669 -0.042
20.709 -0.042
20.750 1.786
20.791 -0.042
20.832 1.786
20.873 1.786
20.914 -1.864
20.955 -0.042
20.996 -0.042
21.037 -1.864
21.119 1.786
21.159 -0.042
21.200 -0.042
21.241 1.786
21.323 -1.864
21.364 -0.042
21.405 -0.042
21.446 -5.513
21.528 -0.042
21.569 -5.513
21.650 -0.042
21.691 -3.692
21.773 -0.042
21.814 -3.692
21.855 -3.692
21.896 -1.864
21.937 -1.864
21.978 -5.513
22.019 -1.864
22.059 -1.864
22.100 -7.341
22.141 -3.692
22.182 -5.513
22.223 -12.812
22.305 -5.513
22.346 -10.991
22.428 -5.513
22.509 -9.163
22.550 -5.513
22.632 -10.991
22.673 -7.341
22.714 -7.341
22.755 -10.991
22.796 -3.692
22.878 -16.468
22.959 -10.991
23.000 -18.290
23.082 -10.991
23.123 -16.468
23.164 -16.468
23.205 -10.991
23.287 -18.290
23.328 -12.812
23.369 -12.812
23.409 -18.290
23.450 -12.812
23.491 -12.812
23.532 -18.290
23.573 -14.640
23.614 -16.468
23.655 -21.939
23.737 -14.640
23.778 -20.118
23.819 -20.118
23.859 -16.468
23.941 -25.589
23.982 -18.290
24.023 -20.118
24.064 -25.589
24.105 -20.118
24.146 -20.118
24.187 -23.767
24.228 -20.118
24.269 -20.118
24.310 -23.767
24.350 -23.767
24.391 -21.939
24.473 -27.417
24.514 -20.118
24.596 -25.589
24.637 -21.939
24.719 -29.238
24.760 -25.589
24.841 -29.238
24.923 -25.589
24.964 -29.238
25.005 -29.238
25.046 -27.417
25.087 -29.238
25.128 -32.888
25.169 -23.767
25.250 -32.888
25.373 -38.365
25.414 -32.888
25.455 -34.716
25.537 -34.716
25.578 -32.888
25.619 -34.716
25.741 -34.716
25.782 -36.538
25.823 -34.716
25.905 -38.365
25.946 -38.365
26.028 -42.015
26.069 -40.187
26.110 -42.015
26.150 -42.015
26.191 -43.843
26.232 -43.843
26.314 -47.492
26.519 -47.492
26.560 -49.314
26.600 -47.492
26.641 -49.314
26.682 -47.492
26.764 -47.492
26.846 -43.843
26.887 -45.664
27.010 -45.664
27.050 -43.843
27.091 -45.664
27.132 -45.664
27.173 -43.843
27.378 -43.843
27.419 -49.314
27.460 -47.492
27.500 -49.314
27.582 -45.664
27.664 -45.664
27.705 -43.843
27.869 -43.843
27.910 -42.015
28.114 -42.015
28.155 -40.187
28.319 -40.187
28.360 -42.015
28.401 -40.187
28.769 -40.187
28.810 -38.365
28.932 -38.365
28.973 -36.538
29.096 -36.538
29.137 -34.716
29.260 -34.716
29.301 -36.538
29.341 -34.716
29.382 -36.538
29.669 -36.538
29.710 -34.716
29.873 -34.716
29.914 -36.538
30.119 -36.538
30.160 -34.716
30.528 -34.716
30.569 -32.888
30.610 -32.888
30.651 -34.716
30.691 -32.888
30.732 -32.888
30.773 -31.066
30.937 -31.066
30.978 -29.238
31.141 -29.238
31.182 -31.066
31.223 -29.238
31.264 -29.238
31.305 -31.066
31.346 -31.066
31.387 -29.238
31.796 -29.238
31.837 -27.417
31.919 -27.417
31.960 -29.238
32.001 -27.417
32.042 -29.238
32.082 -27.417
32.778 -27.417
32.819 -25.589
32.860 -27.417
32.901 -25.589
32.942 -25.589
32.982 -27.417
33.023 -25.589
33.760 -25.589
33.801 -23.767
33.842 -25.589
33.882 -25.589
33.923 -23.767
33.964 -25.589
34.005 -25.589
34.046 -23.767
34.251 -23.767
34.292 -21.939
34.373 -21.939
34.414 -23.767
34.455 -21.939
34.496 -21.939
34.537 -23.767
34.660 -23.767
34.701 -21.939
34.905 -21.939
34.946 -20.118
35.519 -20.118
35.560 -18.290
35.601 -20.118
35.642 -20.118
35.683 -18.290
35.723 -20.118
35.764 -20.118
35.805 -18.290
35.846 -18.290
35.887 -20.118
35.928 -18.290
35.969 -20.118
36.010 -18.290
36.173 -18.290
36.214 -20.118
36.255 -18.290
36.460 -18.290
36.501 -16.468
36.542 -18.290
36.583 -18.290
36.623 -16.468
36.664 -18.290
36.705 -16.468
37.196 -16.468
37.237 -14.640
37.278 -16.468
37.483 -16.468
37.523 -14.640
37.564 -16.468
37.605 -14.640
37.646 -14.640
37.687 -16.468
37.728 -16.468
37.769 -14.640
38.014 -14.640
38.055 -16.468
38.096 -14.640
38.137 -14.640
38.178 -16.468
38.219 -14.640
38.505 -14.640
38.546 -12.812
38.587 -12.812
38.628 -14.640
38.669 -12.812
38.710 -12.812
38.751 -14.640
38.792 -12.812
38.996 -12.812
39.037 -14.640
39.119 -14.640
39.160 -12.812
39.242 -12.812
39.283 -14.640
39.487 -14.640
39.528 -12.812
39.569 -14.640
39.774 -14.640
39.814 -12.812
39.855 -12.812
39.896 -14.640
39.937 -14.640
39.978 -12.812
40.878 -12.812
40.919 -10.991
40.960 -12.812
41.001 -12.812
41.042 -10.991
41.083 -12.812
41.124 -12.812
41.164 -10.991
42.351 -10.991
42.392 -9.163
42.433 -10.991
42.474 -10.991
42.514 -9.163
42.555 -10.991
42.596 -10.991
42.637 -9.163
42.801 -9.163
42.842 -10.991
43.046 -10.991
43.087 -9.163
43.128 -10.991
43.169 -9.163
43.210 -10.991
43.251 -9.163
43.374 -9.163
43.415 -10.991
43.455 -9.163
43.496 -9.163
43.537 -10.991
43.578 -9.163
43.619 -10.991
43.660 -9.163
43.701 -9.163
43.742 -10.991
43.783 -9.163
43.905 -9.163
43.946 -10.991
43.987 -9.163
44.028 -10.991
44.069 -9.163
44.151 -9.163
44.192 -10.991
44.233 -9.163
44.601 -9.163
44.642 -7.341
44.683 -7.341
44.724 -9.163
44.928 -9.163
44.969 -7.341
45.010 -9.163
45.051 -9.163
45.092 -7.341
45.133 -7.341
45.174 -9.163
45.215 -9.163
45.255 -7.341
45.337 -7.341
45.378 -9.163
45.419 -7.341
45.460 -9.163
45.501 -7.341
45.787 -7.341
45.828 -5.513
45.869 -7.341
45.951 -7.341
45.992 -5.513
46.033 -7.341
46.319 -7.341
46.360 -5.513
46.401 -7.341
46.442 -5.513
46.524 -5.513
46.565 -7.341
46.605 -5.513
46.646 -5.513
46.687 -7.341
46.728 -7.341
46.769 -5.513
47.178 -5.513
47.219 -7.341
47.260 -5.513
49.878 -5.513
49.919 -3.692
49.960 -5.513
50.001 -3.692
50.042 -3.692
50.083 -5.513
50.369 -5.513
50.410 -3.692
50.451 -5.513
50.492 -3.692
50.533 -5.513
50.574 -3.692
50.615 -5.513
50.778 -5.513
50.819 -3.692
51.228 -3.692
51.269 -5.513
51.310 -3.692
51.351 -3.692
51.392 -5.513
51.433 -3.692
53.601 -3.692
53.642 -1.864
53.683 -3.692
53.806 -3.692
53.847 -1.864
53.888 -3.692
54.010 -3.692
54.051 -1.864
54.092 -3.692
54.215 -3.692
54.256 -1.864
54.297 -3.692
54.460 -3.692
54.501 -1.864
54.542 -3.692
54.747 -3.692
54.788 -1.864
54.828 -1.864
54.869 -3.692
54.992 -3.692
55.033 -1.864
55.074 -3.692
55.115 -3.692
55.156 -1.864
55.197 -1.864
55.238 -3.692
55.278 -1.864
55.319 -1.864
55.360 -3.692
55.565 -3.692
55.606 -1.864
55.647 -3.692
55.688 -1.864
55.728 -3.692
55.769 -3.692
55.810 -1.864
55.851 -3.692
55.892 -1.864
55.933 -3.692
55.974 -3.692
56.015 -1.864
56.056 -1.864
56.097 -3.692
56.138 -1.864
56.178 -1.864
56.219 -3.692
56.301 -3.692
56.342 -1.864
56.383 -1.864
56.424 -3.692
56.465 -1.864
56.506 -3.692
56.547 -1.864
56.628 -1.864
56.669 -3.692
56.710 -1.864
56.833 -1.864
56.874 -3.692
56.915 -1.864
56.956 -3.692
56.997 -1.864
57.038 -1.864
57.078 -3.692
57.119 -3.692
57.160 -1.864
57.242 -1.864
57.283 -3.692
57.324 -1.864
57.528 -1.864
57.569 -3.692
57.610 -1.864
57.733 -1.864
57.774 -3.692
57.815 -1.864
58.224 -1.864
58.265 -3.692
58.306 -1.864
58.960 -1.864
59.001 -3.692
59.042 -1.864
59.451 -1.864
59.492 -3.692
59.533 -1.864
61.415 -1.864
61.456 -0.042
61.497 -1.864
61.538 -0.042
61.620 -0.042
61.660 -1.864
61.988 -1.864
62.029 -0.042
62.070 -1.864
62.192 -1.864
62.233 -0.042
62.274 -1.864
62.315 -1.864
62.356 -0.042
62.397 -1.864
62.438 -0.042
62.479 -1.864
62.520 -0.042
62.560 -1.864
62.601 -1.864
62.642 -0.042
62.724 -0.042
62.765 -1.864
62.847 -1.864
62.888 -0.042
62.929 -1.864
63.092 -1.864
63.133 -0.042
63.174 -1.864
63.420 -1.864
63.460 -0.042
63.501 -1.864
63.542 -1.864
63.583 -0.042
63.624 -0.042
63.665 -1.864
63.706 -0.042
63.747 -1.864
63.829 -1.864
63.870 -0.042
63.992 -0.042
64.033 -1.864
64.074 -1.864
64.115 -0.042
64.156 -1.864
64.197 -0.042
64.238 -1.864
64.279 -1.864
64.320 -0.042
64.360 -1.864
64.401 -0.042
64.524 -0.042
64.565 -1.864
64.606 -0.042
64.647 -1.864
64.688 -0.042
64.729 -0.042
64.770 -1.864
64.810 -0.042
64.851 -1.864
65.015 -1.864
65.056 -0.042
65.097 -1.864
65.138 -0.042
65.179 -1.864
65.220 -0.042
65.301 -0.042
65.342 -1.864
65.383 -0.042
65.424 -1.864
65.506 -1.864
65.547 -0.042
65.588 -1.864
65.629 -0.042
65.751 -0.042
65.792 -1.864
65.833 -1.864
65.874 -0.042
65.915 -1.864
65.956 -0.042
66.242 -0.042
66.283 -1.864
66.324 -0.042
66.406 -0.042
66.447 -1.864
66.488 -0.042
66.529 -1.864
66.570 -0.042
66.611 -0.042
66.651 -1.864
66.692 -0.042
66.815 -0.042
66.856 -1.864
66.897 -0.042
66.938 -1.864
66.979 -0.042
67.061 -0.042
67.101 -1.864
67.142 -0.042
67.224 -0.042
67.265 -1.864
67.306 -0.042
67.470 -0.042
67.511 -1.864
67.551 -0.042
67.920 -0.042
67.961 -1.864
68.001 -0.042
68.247 -0.042
68.288 -1.864
68.329 -0.042
68.656 -0.042
68.697 -1.864
68.738 -0.042
69.433 -0.042
69.474 -1.864
69.515 -0.042
69.556 -0.042
69.597 -1.864
69.638 -1.864
69.679 -0.042
70.006 -0.042


==> figures/data/gear_change_rig_voltage.dat <==
t_ms U_V
-49.574 0.4995
-49.370 0.4995
-49.329 0.4543
-49.288 0.4995
-48.960 0.4995
-48.920 0.4543
-48.879 0.4995
-48.592 0.4995
-48.551 0.4543
-48.470 0.4543
-48.429 0.4995
-48.388 0.4995
-48.347 0.4543
-48.306 0.4995
-47.651 0.4995
-47.610 0.4543
-47.570 0.4543
-47.529 0.4995
-47.406 0.4995
-47.365 0.4543
-47.324 0.4995
-47.283 0.4995
-47.242 0.4543
-47.201 0.4995
-46.874 0.4995
-46.833 0.4543
-46.792 0.4995
-46.751 0.4995
-46.710 0.4543
-46.670 0.4995
-46.342 0.4995
-46.301 0.4543
-46.260 0.4995
-46.220 0.4995
-46.179 0.4543
-46.138 0.4995
-46.056 0.4995
-46.015 0.4543
-45.974 0.4995
-45.606 0.4995
-45.565 0.4543
-45.524 0.4995
-45.360 0.4995
-45.319 0.4543
-45.279 0.4995
-45.115 0.4995
-45.074 0.4543
-45.033 0.4995
-44.992 0.4995
-44.951 0.4543
-44.910 0.4995
-44.869 0.4995
-44.829 0.4543
-44.788 0.4543
-44.747 0.4995
-44.665 0.4995
-44.624 0.4543
-44.583 0.4543
-44.542 0.4995
-44.297 0.4995
-44.256 0.4543
-44.215 0.4543
-44.174 0.4995
-44.133 0.4543
-44.092 0.4995
-43.847 0.4995
-43.806 0.4543
-43.765 0.4995
-43.274 0.4995
-43.233 0.4543
-43.192 0.4995
-42.947 0.4995
-42.906 0.4543
-42.865 0.4995
-42.292 0.4995
-42.251 0.4543
-42.210 0.4995
-42.047 0.4995
-42.006 0.4543
-41.965 0.4995
-41.883 0.4995
-41.842 0.4543
-41.801 0.4995
-41.638 0.4995
-41.597 0.4543
-41.556 0.4995
-41.515 0.4543
-41.474 0.4995
-41.024 0.4995
-40.983 0.4543
-40.942 0.4995
-40.819 0.4995
-40.778 0.4543
-40.738 0.4995
-40.697 0.4543
-40.656 0.4995
-40.369 0.4995
-40.328 0.4543
-40.288 0.4543
-40.247 0.4995
-40.001 0.4995
-39.960 0.4543
-39.919 0.4995
-39.592 0.4995
-39.551 0.4543
-39.510 0.4543
-39.469 0.4995
-38.938 0.4995
-38.897 0.4543
-38.856 0.4995
-38.692 0.4995
-38.651 0.4543
-38.610 0.4995
-38.569 0.4995
-38.528 0.4543
-38.488 0.4995
-38.324 0.4995
-38.283 0.4543
-38.242 0.4995
-38.160 0.4995
-38.119 0.4543
-37.997 0.4543
-37.956 0.4995
-37.874 0.4995
-37.833 0.4543
-37.792 0.4543
-37.751 0.4995
-37.710 0.4543
-37.669 0.4995
-37.628 0.4995
-37.587 0.4543
-37.547 0.4995
-37.301 0.4995
-37.260 0.4543
-37.219 0.4995
-37.097 0.4995
-37.056 0.4543
-37.015 0.4995
-36.851 0.4995
-36.810 0.4543
-36.769 0.4995
-36.687 0.4995
-36.647 0.4543
-36.606 0.4995
-36.565 0.4543
-36.401 0.4543
-36.360 0.4995
-36.115 0.4995
-36.074 0.4543
-36.033 0.4995
-35.828 0.4995
-35.787 0.4543
-35.706 0.4543
-35.665 0.4995
-35.583 0.4995
-35.542 0.4543
-35.501 0.4995
-35.051 0.4995
-35.010 0.4543
-34.969 0.4995
-34.887 0.4995
-34.847 0.4543
-34.806 0.4995
-34.765 0.4543
-34.724 0.4995
-34.683 0.4995
-34.642 0.4543
-34.601 0.4995
-34.437 0.4995
-34.396 0.4543
-34.315 0.4543
-34.274 0.4995
-34.151 0.4995
-34.110 0.4543
-34.069 0.4995
-34.028 0.4543
-33.987 0.4995
-33.946 0.4995
-33.906 0.4543
-33.865 0.4995
-33.824 0.4543
-33.783 0.4543
-33.742 0.4995
-33.415 0.4995
-33.374 0.4543
-33.292 0.4543
-33.251 0.4995
-33.087 0.4995
-33.046 0.4543
-33.006 0.4995
-32.965 0.4543
-32.924 0.4995
-32.883 0.4995
-32.842 0.4543
-32.801 0.4995
-32.760 0.4995
-32.719 0.4543
-32.678 0.4543
-32.637 0.4995
-32.474 0.4995
-32.433 0.4543
-32.392 0.4543
-32.351 0.4995
-32.106 0.4995
-32.065 0.4543
-32.024 0.4995
-31.533 0.4995
-31.492 0.4543
-31.451 0.4995
-28.505 0.4995
-28.465 0.5448
-28.424 0.4995
-28.219 0.4995
-28.178 0.5448
-28.096 0.5448
-28.055 0.4995
-28.015 0.4995
-27.974 0.5448
-27.933 0.4995
-27.892 0.4995
-27.851 0.5448
-27.810 0.5448
-27.769 0.4995
-27.646 0.4995
-27.605 0.5448
-27.565 0.4995
-27.524 0.4995
-27.483 0.5448
-27.442 0.5448
-27.401 0.4995
-27.278 0.4995
-27.237 0.5448
-27.196 0.5448
-27.155 0.4995
-27.114 0.5448
-26.787 0.5448
-26.746 0.4995
-26.705 0.5448
-24.783 0.5448
-24.742 0.5902
-24.701 0.5448
-24.455 0.5448
-24.414 0.5902
-24.374 0.5448
-24.169 0.5448
-24.128 0.5902
-24.087 0.5448
-23.924 0.5448
-23.883 0.5902
-23.842 0.5448
-23.801 0.5448
-23.760 0.5902
-23.719 0.5902
-23.678 0.5448
-23.637 0.5448
-23.596 0.5902
-23.555 0.5448
-23.514 0.5902
-23.392 0.5902
-23.351 0.5448
-23.310 0.5902
-23.023 0.5902
-22.983 0.5448
-22.942 0.5902
-22.901 0.5448
-22.860 0.5902
-22.778 0.5902
-22.737 0.5448
-22.696 0.5902
-22.451 0.5902
-22.410 0.5448
-22.369 0.5902
-21.264 0.5902
-21.223 0.6355
-21.183 0.5902
-20.364 0.5902
-20.323 0.6355
-20.283 0.5902
-20.242 0.5902
-20.201 0.6355
-20.160 0.6355
-20.119 0.5902
-19.955 0.5902
-19.914 0.6355
-19.832 0.6355
-19.792 0.5902
-19.751 0.5902
-19.710 0.6355
-19.669 0.5902
-19.628 0.5902
-19.587 0.6355
-19.546 0.5902
-19.505 0.5902
-19.464 0.6355
-19.423 0.5902
-19.342 0.5902
-19.301 0.6355
-19.260 0.6355
-19.219 0.5902
-19.178 0.6355
-19.096 0.6355
-19.055 0.5902
-19.014 0.6355
-18.728 0.6355
-18.687 0.5902
-18.646 0.5902
-18.605 0.6355
-18.442 0.6355
-18.401 0.5902
-18.360 0.5902
-18.319 0.6355
-18.114 0.6355
-18.073 0.5902
-18.032 0.6355
-17.705 0.6355
-17.664 0.5902
-17.623 0.6355
-17.542 0.6355
-17.501 0.6809
-17.460 0.6355
-16.764 0.6355
-16.723 0.6809
-16.682 0.6355
-16.601 0.6355
-16.560 0.6809
-16.519 0.6355
-16.478 0.6355
-16.437 0.6809
-16.396 0.6355
-16.314 0.6355
-16.273 0.6809
-16.110 0.6809
-16.069 0.6355
-16.028 0.6809
-15.987 0.6355
-15.905 0.6355
-15.864 0.6809
-15.537 0.6809
-15.496 0.6355
-15.455 0.6809
-15.332 0.6809
-15.291 0.6355
-15.251 0.6355
-15.210 0.6809
-15.169 0.6355
-15.128 0.6809
-14.064 0.6809
-14.023 0.7262
-13.982 0.6809
-13.737 0.6809
-13.696 0.7262
-13.655 0.7262
-13.614 0.6809
-13.532 0.6809
-13.491 0.7262
-13.451 0.7262
-13.410 0.6809
-13.369 0.6809
-13.328 0.7262
-13.287 0.6809
-13.246 0.6809
-13.205 0.7262
-13.164 0.6809
-13.041 0.6809
-13.001 0.7262
-12.960 0.7262
-12.919 0.6809
-12.878 0.7262
-12.837 0.6809
-12.796 0.7262
-12.469 0.7262
-12.428 0.6809
-12.387 0.7262
-11.405 0.7262
-11.364 0.7716
-11.323 0.7262
-10.546 0.7262
-10.505 0.7716
-10.423 0.7716
-10.382 0.7262
-10.341 0.7262
-10.300 0.7716
-10.260 0.7716
-10.219 0.7262
-10.178 0.7716
-10.096 0.7716
-10.055 0.7262
-9.932 0.7262
-9.891 0.7716
-9.850 0.7262
-9.810 0.7716
-9.728 0.7716
-9.687 0.7262
-9.646 0.7716
-8.214 0.7716
-8.173 0.8169
-8.132 0.7716
-7.969 0.7716
-7.928 0.8169
-7.846 0.8169
-7.805 0.7716
-7.559 0.7716
-7.519 0.8169
-7.478 0.7716
-7.437 0.8169
-7.396 0.7716
-7.355 0.7716
-7.314 0.8169
-7.150 0.8169
-7.109 0.7716
-7.069 0.7716
-7.028 0.8623
-6.946 0.7716
-6.905 0.8169
-6.864 0.7716
-6.823 0.8169
-6.782 0.8169
-6.741 0.8623
-6.700 0.8169
-6.578 0.8169
-6.537 0.7716
-6.496 0.8169
-6.455 0.8169
-6.414 0.7716
-6.373 0.8169
-6.332 0.8169
-6.291 0.7716
-6.250 0.8169
-6.128 0.8169
-6.087 0.7716
-6.046 0.8169
-6.005 0.8169
-5.964 0.8623
-5.923 0.8169
-5.882 0.8169
-5.841 0.7716
-5.800 0.8169
-5.719 0.8169
-5.678 0.8623
-5.637 0.8169
-5.514 0.8169
-5.473 0.8623
-5.432 0.8623
-5.391 0.7716
-5.350 0.8169
-5.309 0.8169
-5.269 0.8623
-5.228 0.8623
-5.187 0.8169
-5.146 0.8169
-5.105 0.8623
-5.023 0.8623
-4.941 0.7716
-4.859 0.8623
-4.655 0.8623
-4.614 0.8169
-4.491 0.8169
-4.450 0.8623
-4.368 0.8623
-4.328 0.8169
-4.287 0.8169
-4.246 0.8623
-4.082 0.8623
-4.041 0.8169
-4.000 0.8623
-3.632 0.8623
-3.591 0.8169
-3.550 0.8169
-3.509 0.8623
-3.346 0.8623
-3.305 0.8169
-3.264 0.8623
-2.773 0.8623
-2.732 0.9076
-2.691 0.8623
-2.609 0.8623
-2.568 0.9076
-2.528 0.8623
-2.487 0.8623
-2.446 0.9076
-2.405 0.8623
-2.282 0.8623
-2.241 0.9076
-2.200 0.8623
-1.996 0.8623
-1.955 0.9076
-1.832 0.9076
-1.791 0.8623
-1.750 0.9076
-1.587 0.9076
-1.546 0.8623
-1.505 0.9076
-1.382 0.9076
-1.341 0.8623
-1.300 0.9076
-0.523 0.9076
-0.482 0.8623
-0.441 0.9076
-0.032 0.9076
0.009 0.9530
0.050 0.9076
0.991 0.9076
1.032 0.9530
1.073 0.9076
1.113 0.9530
1.154 0.9076
1.195 0.9530
1.236 0.9530
1.277 0.9076
1.359 0.9076
1.400 0.9530
1.523 0.9530
1.563 0.9076
1.604 0.9530
1.645 0.9076
1.809 0.9076
1.850 0.9530
1.932 0.9530
1.973 0.9076
2.054 0.9076
2.095 0.9530
2.177 0.9530
2.218 0.9076
2.259 0.9530
2.300 0.9076
2.341 0.9076
2.382 0.9530
2.586 0.9530
2.627 0.9076
2.668 0.9530
3.364 0.9530
3.404 0.9076
3.445 0.9530
3.609 0.9530
3.650 0.9076
3.691 0.9530
5.573 0.9530
5.614 0.9982
5.654 0.9530
6.023 0.9530
6.064 0.9982
6.105 0.9530
6.227 0.9530
6.268 0.9982
6.309 0.9530
6.555 0.9530
6.595 0.9982
6.636 0.9530
6.841 0.9530
6.882 0.9982
6.923 0.9530
6.964 0.9530
7.005 0.9982
7.045 0.9530
7.209 0.9530
7.250 0.9982
7.455 0.9982
7.495 0.9530
7.659 0.9530
7.700 0.9982
7.741 0.9982
7.782 0.9530
7.905 0.9530
7.945 0.9982
8.109 0.9982
8.150 0.9530
8.191 0.9982
8.436 0.9982
8.477 0.9530
8.518 0.9982
8.559 0.9530
8.600 0.9982
8.845 0.9982
8.886 0.9530
8.927 0.9982
9.132 0.9982
9.173 0.9530
9.214 0.9982
9.746 0.9982
9.786 1.0435
9.827 0.9982
9.868 0.9982
9.909 0.9530
9.950 0.9982
11.382 0.9982
11.423 1.0435
11.464 0.9982
11.505 1.0435
11.546 0.9982
11.791 0.9982
11.832 1.0435
11.873 0.9982
12.036 0.9982
12.077 1.0435
12.118 0.9982
12.159 1.0435
12.200 1.0435
12.241 0.9982
12.282 0.9982
12.323 1.0435
12.732 1.0435
12.773 0.9982
12.814 1.0435
14.205 1.0435
14.246 1.0889
14.287 1.0435
14.491 1.0435
14.532 1.0889
14.573 1.0435
14.818 1.0435
14.859 1.0889
14.900 1.0435
14.941 1.0889
14.982 1.0889
15.023 1.0435
15.064 1.0435
15.105 1.0889
15.146 1.0435
15.187 1.0889
15.391 1.0889
15.432 1.0435
15.473 1.0889
15.514 1.0889
15.555 1.0435
15.596 1.0889
16.700 1.0889
16.741 1.1342
16.782 1.0889
17.232 1.0889
17.273 1.1342
17.314 1.0889
17.478 1.0889
17.518 1.1342
17.559 1.0889
17.764 1.0889
17.805 1.1342
17.928 1.1342
17.968 1.0889
18.050 1.0889
18.091 1.1342
18.337 1.1342
18.378 1.0889
18.500 1.0889
18.541 1.1342
18.746 1.1342
18.787 1.0889
18.828 1.0889
18.868 1.1342
20.464 1.1342
20.505 1.1796
20.546 1.1342
20.587 1.1342
20.628 1.1796
20.669 1.1342
20.914 1.1342
20.955 1.1796
20.996 1.1342
21.078 1.1342
21.119 1.1796
21.200 1.1796
21.241 1.1342
21.282 1.1796
21.364 1.1796
21.405 1.1342
21.487 1.1342
21.528 1.1796
21.569 1.1342
21.609 1.1796
21.978 1.1796
22.019 1.1342
22.059 1.1796
22.550 1.1796
22.591 1.2249
22.632 1.1796
22.673 1.2249
22.714 1.2249
22.755 1.1342
22.796 1.1796
22.837 1.1796
22.878 1.2249
22.919 1.1796
22.959 1.1796
23.000 1.2249
23.041 1.1796
23.082 1.1796
23.123 1.2249
23.164 1.1796
23.369 1.1796
23.409 1.2249
23.450 1.1796
23.491 1.2249
23.655 1.2249
23.696 1.1796
23.737 1.2249
23.778 1.2249
23.819 1.1796
23.859 1.2249
24.064 1.2249
24.105 1.1796
24.146 1.2249
24.187 1.2249
24.228 1.1796
24.269 1.2249
24.514 1.2249
24.555 1.2703
24.596 1.2249
24.882 1.2249
24.923 1.2703
24.964 1.2703
25.005 1.2249
25.046 1.2249
25.087 1.2703
25.128 1.2249
25.210 1.2249
25.250 1.2703
25.291 1.2249
25.332 1.2249
25.373 1.2703
25.414 1.2249
25.455 1.2249
25.496 1.2703
25.537 1.2249
25.578 1.2703
25.619 1.2703
25.660 1.2249
25.700 1.2249
25.741 1.2703
25.782 1.2249
25.823 1.2703
25.905 1.2703
25.946 1.2249
26.028 1.2249
26.069 1.2703
26.600 1.2703
26.641 1.2249
26.682 1.2703
28.482 1.2703
28.523 1.3156
28.564 1.2703
28.605 1.3156
28.646 1.2703
28.687 1.2703
28.728 1.3156
28.851 1.3156
28.891 1.2703
28.932 1.3156
28.973 1.3156
29.014 1.2703
29.055 1.3156
29.096 1.3156
29.137 1.2703
29.178 1.3156
29.260 1.3156
29.301 1.2703
29.341 1.3156
31.264 1.3156
31.305 1.3610
31.346 1.3610
31.387 1.3156
31.428 1.3156
31.469 1.3610
31.591 1.3610
31.632 1.3156
31.673 1.3610
31.714 1.3610
31.755 1.3156
31.837 1.3156
31.878 1.3610
31.919 1.3610
31.960 1.3156
32.001 1.3610
32.123 1.3610
32.164 1.3156
32.205 1.3610
32.246 1.3156
32.287 1.3610
32.614 1.3610
32.655 1.3156
32.696 1.3610
32.982 1.3610
33.023 1.3156
33.064 1.3610
33.923 1.3610
33.964 1.4063
34.005 1.3610
34.864 1.3610
34.905 1.4063
34.946 1.3610
34.987 1.4063
35.028 1.4063
35.069 1.3610
35.314 1.3610
35.355 1.4063
35.437 1.4063
35.478 1.3610
35.519 1.4063
35.560 1.3610
35.683 1.3610
35.723 1.4063
35.764 1.3610
35.805 1.3610
35.846 1.4063
35.887 1.3610
35.928 1.3610
35.969 1.4063
36.010 1.3610
36.173 1.3610
36.214 1.4063
36.255 1.4063
36.296 1.3610
36.337 1.4063
36.378 1.3610
36.542 1.3610
36.583 1.4063
36.623 1.4063
36.664 1.3610
36.869 1.3610
36.910 1.4063
36.951 1.3610
36.992 1.4063
37.073 1.4063
37.114 1.3610
37.155 1.4063
37.196 1.4063
37.237 1.3610
37.319 1.3610
37.360 1.4063
37.401 1.3610
37.523 1.3610
37.564 1.4063
37.605 1.3610
37.646 1.4063
37.892 1.4063
37.933 1.3610
37.973 1.4063
38.014 1.3610
38.055 1.4063
38.096 1.4063
38.137 1.3610
38.178 1.3610
38.219 1.4063
38.260 1.3610
38.301 1.4063
38.342 1.4063
38.383 1.3610
38.423 1.4063
38.464 1.4063
38.505 1.3610
38.546 1.3610
38.587 1.4063
38.669 1.4063
38.710 1.3610
38.751 1.3610
38.792 1.4063
38.996 1.4063
39.037 1.3610
39.078 1.3610
39.119 1.4063
39.201 1.4063
39.242 1.3610
39.283 1.4063
39.324 1.3610
39.364 1.4063
39.692 1.4063
39.733 1.3610
39.774 1.3610
39.814 1.4063
40.060 1.4063
40.101 1.3610
40.142 1.4063
40.387 1.4063
40.428 1.3610
40.469 1.4063
40.510 1.4063
40.551 1.3610
40.592 1.3610
40.633 1.4063
40.878 1.4063
40.919 1.3610
40.960 1.3610
41.001 1.4063
41.042 1.3610
41.083 1.4063
41.287 1.4063
41.328 1.3610
41.369 1.4063
41.410 1.3610
41.451 1.4063
41.655 1.4063
41.696 1.3610
41.737 1.4063
41.778 1.4063
41.819 1.3610
41.860 1.4063
42.105 1.4063
42.146 1.3610
42.187 1.4063
42.637 1.4063
42.678 1.3610
42.719 1.4063
47.056 1.4063
47.096 1.3610
47.137 1.4063
47.669 1.4063
47.710 1.4517
47.751 1.4063
49.060 1.4063
49.101 1.4517
49.142 1.4063
49.428 1.4063
49.469 1.4517
49.510 1.4063
50.206 1.4063
50.247 1.4517
50.287 1.4063
51.065 1.4063
51.106 1.4517
51.147 1.4063
51.924 1.4063
51.965 1.4517
52.006 1.4063
52.047 1.4517
52.087 1.4063
52.210 1.4063
52.251 1.4517
52.292 1.4063
52.619 1.4063
52.660 1.4517
52.701 1.4517
52.742 1.4063
53.356 1.4063
53.397 1.4517
53.437 1.4063
53.724 1.4063
53.765 1.4517
53.847 1.4517
53.888 1.4063
53.928 1.4063
53.969 1.4517
54.010 1.4517
54.051 1.4063
54.256 1.4063
54.297 1.4517
54.378 1.4517
54.419 1.4063
54.624 1.4063
54.665 1.4517
54.706 1.4063
54.828 1.4063
54.869 1.4517
54.910 1.4063
55.156 1.4063
55.197 1.4517
55.238 1.4063
55.278 1.4063
55.319 1.4517
55.360 1.4063
55.442 1.4063
55.483 1.4517
55.524 1.4517
55.565 1.4063
55.851 1.4063
55.892 1.4517
55.933 1.4517
55.974 1.4063
56.138 1.4063
56.178 1.4517
56.219 1.4063
56.342 1.4063
56.383 1.4517
56.424 1.4063
56.465 1.4517
56.506 1.4063
56.547 1.4517
56.588 1.4517
56.628 1.4063
56.710 1.4063
56.751 1.4517
56.874 1.4517
56.915 1.4063
56.997 1.4063
57.038 1.4517
57.078 1.4517
57.119 1.4063
57.447 1.4063
57.488 1.4517
57.528 1.4063
57.569 1.4517
57.610 1.4063
57.651 1.4517
57.692 1.4063
57.774 1.4063
57.815 1.4517
57.856 1.4063
57.897 1.4063
57.938 1.4517
57.979 1.4063
58.101 1.4063
58.142 1.4517
58.183 1.4063
59.001 1.4063
59.042 1.4517
59.083 1.4063
59.124 1.4063
59.165 1.4517
59.206 1.4063
59.247 1.4063
59.288 1.4517
59.329 1.4063
59.410 1.4063
59.451 1.4517
59.492 1.4063
59.533 1.4517
59.574 1.4517
59.615 1.4063
59.942 1.4063
59.983 1.4517
60.024 1.4063
60.065 1.4517
60.106 1.4517
60.147 1.4063
60.188 1.4517
60.229 1.4063
60.269 1.4063
60.310 1.4517
60.351 1.4063
60.392 1.4517
60.433 1.4063
60.556 1.4063
60.597 1.4517
60.719 1.4517
60.760 1.4063
60.801 1.4063
60.842 1.4517
60.883 1.4063
61.006 1.4063
61.047 1.4517
61.169 1.4517
61.210 1.4063
61.251 1.4517
61.292 1.4063
61.333 1.4517
61.374 1.4517
61.415 1.4063
61.538 1.4063
61.579 1.4517
61.620 1.4517
61.660 1.4063
61.783 1.4063
61.824 1.4517
61.865 1.4063
61.988 1.4063
62.029 1.4517
62.070 1.4063
62.192 1.4063
62.233 1.4517
62.274 1.4063
62.315 1.4517
62.356 1.4063
62.397 1.4517
62.438 1.4063
62.479 1.4517
62.520 1.4517
62.560 1.4063
62.642 1.4063
62.683 1.4517
62.724 1.4063
62.765 1.4517
62.806 1.4063
62.847 1.4517
62.888 1.4063
63.174 1.4063
63.215 1.4517
63.297 1.4517
63.338 1.4063
63.542 1.4063
63.583 1.4517
63.624 1.4517
63.665 1.4063
63.706 1.4517
63.747 1.4063
63.870 1.4063
63.910 1.4517
63.951 1.4063
63.992 1.4517
64.033 1.4063
64.279 1.4063
64.320 1.4517
64.360 1.4517
64.401 1.4063
64.442 1.4063
64.483 1.4517
64.565 1.4517
64.606 1.4063
64.851 1.4063
64.892 1.4517
64.933 1.4063
64.974 1.4517
65.015 1.4063
65.261 1.4063
65.301 1.4517
65.342 1.4063
65.383 1.4517
65.424 1.4517
65.465 1.4063
65.506 1.4517
65.547 1.4517
65.588 1.4063
65.629 1.4063
65.670 1.4517
65.711 1.4063
65.751 1.4517
65.792 1.4063
65.874 1.4063
65.915 1.4517
65.956 1.4063
65.997 1.4517
66.038 1.4517
66.079 1.4063
66.120 1.4517
66.161 1.4063
66.201 1.4517
66.242 1.4063
66.283 1.4517
66.324 1.4063
66.447 1.4063
66.488 1.4517
66.611 1.4517
66.651 1.4063
66.692 1.4517
66.733 1.4063
66.774 1.4063
66.815 1.4517
66.938 1.4517
66.979 1.4063
67.020 1.4517
67.061 1.4517
67.101 1.4063
67.142 1.4517
67.183 1.4063
67.224 1.4517
67.265 1.4063
67.306 1.4517
67.388 1.4517
67.429 1.4063
67.551 1.4063
67.592 1.4517
67.633 1.4063
67.756 1.4063
67.797 1.4517
67.838 1.4063
67.879 1.4517
67.920 1.4063
68.042 1.4063
68.083 1.4517
68.124 1.4517
68.165 1.4063
68.206 1.4517
68.370 1.4517
68.411 1.4063
68.451 1.4063
68.492 1.4517
68.533 1.4063
68.574 1.4517
68.615 1.4063
68.656 1.4517
68.738 1.4517
68.779 1.4063
68.861 1.4063
68.902 1.4517
69.024 1.4517
69.065 1.4063
69.106 1.4517
69.229 1.4517
69.270 1.4063
69.311 1.4517
69.352 1.4517
69.392 1.4063
69.433 1.4063
69.474 1.4517
69.515 1.4517
69.556 1.4063
69.597 1.4517
69.638 1.4063
69.720 1.4063
69.761 1.4517
69.802 1.4063
69.842 1.4517
69.965 1.4517
70.006 1.4063


==> figures/data/gear_change_test_bench.dat <==
t_ms phi_deg
0.040 -0.983
0.241 -0.983
0.641 -0.482
0.841 -0.482
1.041 -0.303
1.241 -0.303
1.441 -0.232
1.641 -0.053
1.841 0.949
2.041 2.953
2.241 3.096
2.441 0.985
2.841 -0.518
3.041 -0.053
3.242 -0.053
3.642 -0.697
3.842 -0.447
4.042 -0.661
4.242 -0.697
4.442 -0.876
4.642 -0.482
4.842 -0.590
5.042 -0.590
5.242 -0.303
5.442 -0.303
5.642 -0.125
5.842 -0.125
6.043 0.770
6.243 2.810
6.443 0.520
6.843 -0.196
7.043 -0.375
7.243 -0.089
7.443 -0.626
7.643 -0.482
7.843 -0.518
8.043 -0.482
8.243 -0.733
8.443 -0.375
8.643 -0.303
8.843 -0.482
9.044 -0.375
9.244 -0.375
9.444 -0.590
9.644 -0.554
9.844 -0.876
10.044 -0.697
10.244 -0.697
10.444 -0.590
10.644 -0.661
10.844 -0.482
11.244 0.376
11.444 1.235
11.644 0.627
11.845 0.412
12.045 3.132
12.245 2.881
12.645 -0.053
12.845 -0.303
13.045 -0.089
13.245 -0.232
13.445 -0.590
13.645 -0.303
13.845 -0.590
14.045 -0.447
14.245 -0.840
14.645 -0.375
14.846 -0.411
15.046 -0.447
15.246 -0.339
15.446 -0.518
15.646 -1.305
15.846 -0.590
16.046 -0.447
16.246 -0.626
17.246 0.842
17.446 2.524
17.647 2.667
18.247 -0.268
18.447 0.269
18.647 -0.089
18.847 0.233
19.247 -0.840
19.447 -0.804
19.647 -1.341
19.847 -1.055
20.047 -1.055
20.247 -0.554
20.648 -0.303
20.848 -0.375
21.248 1.629
22.048 -0.411
22.248 -0.554
22.448 -0.518
22.848 -0.232
23.048 -0.661
23.248 -0.554
23.449 -0.769
23.649 -0.518
24.049 -0.411
24.449 -0.733
24.649 -0.626
24.849 -0.339
25.049 -0.447
25.249 -1.091
25.649 -0.626
25.849 -0.733
26.250 -0.017
26.450 -0.017
26.650 1.235
26.850 0.520
27.050 2.738
27.250 2.989
27.450 0.269
27.650 0.162
27.850 -0.303
28.050 -0.303
28.250 -0.590
28.450 -0.482
28.650 -0.697
28.850 -0.411
29.050 -0.697
29.251 -0.697
29.651 -0.912
29.851 -1.019
30.051 -0.590
30.251 -0.661
30.451 -0.590
30.651 -0.590
30.851 -0.447
31.051 -0.626
31.251 -0.447
31.451 -0.554
31.651 -0.554
32.052 -0.948
32.252 -0.983
32.452 -0.876
33.052 -0.089
33.252 0.520
33.452 0.412
33.852 3.132
34.052 1.199
34.252 0.949
34.452 -0.125
34.652 -0.411
34.852 -0.447
35.053 -0.303
35.253 -0.411
35.453 -0.232
35.653 -0.554
35.853 -0.232
36.053 -0.590
36.253 -0.339
36.453 -0.268
36.653 -0.268
37.253 -0.769
37.453 -0.769
37.653 -0.590
37.854 -0.590
38.054 -0.268
38.254 -0.411
38.654 0.448
38.854 2.380
39.054 3.060
39.254 2.058
39.454 -0.160
39.854 -0.482
40.054 -0.232
40.654 -0.661
41.055 -0.626
41.255 -0.125
41.455 -0.554
41.855 -0.053
42.055 -0.196
42.255 -0.017
42.455 -0.017
42.655 1.951
42.855 1.378
43.055 0.233
43.255 0.126
43.455 -0.482
43.656 -0.303
43.856 -0.518
44.256 -0.482
44.456 -0.375
44.656 -0.089
45.056 -0.626
45.256 -0.518
45.456 -0.518
45.656 -0.268
45.856 -0.411
46.056 -0.447
46.657 -0.769
46.857 -0.482
47.057 -0.697
47.457 -0.268
47.657 0.412
47.857 0.019
48.457 2.846
48.657 2.416
48.857 0.448
49.057 0.627
49.458 -0.518
49.858 -1.019
50.058 -0.482
50.258 -0.554
50.658 -0.375
50.858 -0.482
51.258 -0.339
51.458 -0.518
51.658 -0.983
51.858 -0.948
52.058 -0.482
52.258 -0.626
52.659 -0.411
52.859 -0.411
53.059 0.126
53.259 0.233
53.659 3.311
53.859 2.738
54.059 0.412
54.259 -0.447
54.459 0.198
54.859 -0.339
55.260 -0.733
55.660 -0.626
55.860 -0.769
56.660 -0.125
56.860 2.988
57.060 2.166
57.460 -0.411
57.660 -0.339
57.860 -0.375
58.061 -0.160
58.261 -0.303
58.661 -0.375
58.861 0.090
59.061 -0.876
59.461 -1.127
59.661 -0.518
59.861 -0.554
60.261 -0.411
60.461 0.162
60.861 2.738
61.262 1.378
61.462 -0.125
61.662 -0.160
61.862 0.341
62.062 -0.375
62.262 -0.590
62.462 -0.339
62.862 -0.554
63.062 -0.661
63.262 -0.626
63.462 -0.125
63.662 -0.661
63.863 -0.268
64.063 -0.482
64.463 -0.375
64.663 -0.554
64.863 -0.590
65.063 -0.268
65.263 -0.447
65.863 -0.447
66.063 -0.303
66.263 -0.339
66.463 0.019
66.663 -0.053
66.864 -0.268
67.264 -0.840
67.464 -0.661
67.664 -0.303
67.864 -0.303
68.464 1.199
68.864 4.098
69.064 2.881
69.264 0.233
69.464 0.019
69.665 -0.518
69.865 -0.268
70.065 -0.375
70.265 -0.733
70.465 -0.375
70.665 -0.518
70.865 0.054
71.065 -0.482
71.465 0.126
71.665 -0.375
71.865 -0.017
72.065 -0.518
72.265 -0.411
72.465 -0.411
72.666 -0.303
72.866 0.305
73.066 1.450
73.266 1.593
73.666 2.917
73.866 3.239
74.066 3.239
74.466 0.484
74.666 1.235
74.866 1.092
75.066 -0.125
75.266 -0.053
75.467 -0.339
76.067 0.627
76.467 2.273
76.867 2.810
77.067 2.273
77.267 4.706
77.467 3.060
77.667 2.917
77.867 2.917
78.067 2.667
78.267 3.025
78.468 2.774
78.668 2.917
78.868 2.917
79.068 3.382
79.268 2.953
79.468 3.060
79.668 2.738
80.268 3.597
80.468 3.132
80.668 3.347
80.868 3.239
81.068 3.991
81.269 3.490
81.469 3.812
81.669 5.923
81.869 5.887
82.069 5.923
82.269 6.782
82.469 7.032
82.669 9.824
83.069 6.245
83.269 6.460
83.469 6.102
83.669 6.603
83.869 5.852
84.069 6.174
84.270 5.887
84.470 6.388
84.670 5.887
85.070 6.496
85.270 6.281
85.470 6.460
85.670 6.353
85.870 6.603
86.070 6.388
86.270 6.567
86.470 6.353
86.670 6.818
86.870 6.353
87.071 6.531
87.271 6.531
87.471 5.601
87.671 5.637
87.871 6.102
88.071 5.923
88.271 6.424
88.471 6.245
88.671 6.782
89.071 6.531
89.271 7.891
89.471 8.357
89.671 6.675
89.872 6.317
90.072 6.639
90.272 6.710
90.472 6.603
90.672 10.182
90.872 6.854
91.272 6.209
91.472 6.496
91.672 6.317
91.872 6.675
92.072 6.281
92.272 6.245
92.472 6.460
92.672 5.351
92.873 5.279
93.073 6.174
93.273 5.852
93.473 6.031
93.873 6.854
94.073 6.710
94.273 6.746
94.473 9.359
94.673 9.502
95.073 6.818
95.273 6.746
95.473 6.603
95.674 6.066
95.874 6.245
96.074 6.102
96.274 6.460
96.474 5.780
96.674 6.460
97.074 6.102
97.274 6.531
97.474 5.959
97.674 6.424
97.874 6.031
98.274 6.209
98.474 6.639
98.875 6.353
99.075 5.744
99.475 5.565
99.875 6.424
100.075 6.639
100.275 6.675
100.475 7.784
100.675 9.752
100.875 9.072
101.075 7.068
101.476 6.424
101.676 6.746
102.076 6.639
102.276 6.066
102.476 6.675
102.676 6.388
102.876 6.782
103.076 6.531
103.476 6.531
103.676 6.245
103.876 6.639
104.076 6.031
104.276 6.639
104.477 6.531
104.677 6.531
104.877 6.710
105.077 6.639
105.277 6.245
105.477 6.639
105.677 6.603
105.877 6.353
106.077 6.639
106.277 6.460
106.477 6.496
106.677 6.746
106.877 5.744
107.077 6.424
107.478 6.388
107.678 6.496
108.078 7.032
108.278 6.782
108.678 9.752
109.078 7.140
109.278 6.997
109.478 7.032
109.678 6.174
109.878 6.639
110.078 9.394
110.279 7.068
110.479 6.603
110.879 6.424
111.079 6.782
111.679 6.424
111.879 6.496
112.079 6.710
112.279 6.639
112.479 6.818
112.679 6.496
112.879 6.567
113.080 6.854
113.280 6.710
113.480 6.174
113.680 5.995
113.880 6.531
114.080 6.353
114.280 6.818
114.480 6.818
114.680 7.176
114.880 7.032
115.080 7.784
115.280 9.824
115.480 9.001
115.680 7.211
115.880 6.639
116.081 6.675
116.281 6.639
116.481 6.531
116.681 6.854
116.881 6.603
117.081 6.138
117.281 6.746
117.481 6.639
117.681 6.818
117.881 6.603
118.081 6.639
118.281 5.816
118.481 6.353
118.681 6.460
118.882 6.281
119.082 6.639
119.282 6.603
119.482 6.746
119.682 6.603
120.082 9.681
120.282 7.319
120.482 6.818
121.282 6.281
121.482 6.245
121.682 6.424
121.883 6.388
122.483 6.854
122.683 9.573
122.883 9.322
123.083 6.603
123.283 6.245
123.483 6.567
123.883 6.567
124.083 6.460
124.283 6.496
124.483 6.281
124.684 6.317
124.884 5.887
125.084 6.388
125.284 6.281
126.084 7.032
126.484 10.325
126.684 8.070
127.084 7.032
127.284 7.032
127.484 6.675
127.685 6.603
128.085 6.639
128.285 6.424
128.485 6.675
128.685 6.460
128.885 6.603
129.085 6.460
129.285 6.567
129.485 6.460
129.885 5.995
130.285 6.675
130.486 6.818
130.686 6.209
130.886 6.746
131.086 6.603
131.286 6.782
131.486 6.531
131.686 6.925
132.086 8.822
132.286 10.432
132.686 7.569
132.886 7.176
133.086 7.140
133.487 6.567
133.687 6.567
133.887 6.746
134.087 6.639
134.287 6.925
134.887 6.424
135.287 6.746
135.487 6.782
135.887 6.460
136.087 6.818
136.288 6.746
136.488 6.388
136.688 6.388
136.888 6.496
137.088 6.818
137.288 6.710
137.888 7.390
138.088 10.253
138.288 9.824
138.488 7.748
138.688 7.319
138.888 7.462
139.089 6.388
139.289 6.460
139.489 5.995
139.889 6.388
140.489 7.068
140.689 6.961
140.889 9.430
141.289 6.460
141.489 6.496
141.689 6.818
141.889 6.854
142.090 7.283
142.290 7.355
142.490 7.533
142.690 8.357
142.890 10.647
143.290 7.355
143.490 6.997
143.690 7.140
143.890 6.710
144.090 6.818
144.490 6.567
144.690 6.675
145.091 6.710
145.291 7.032
145.491 6.746
145.691 6.818
145.891 6.639
146.091 6.925
146.291 6.639
146.491 6.567
146.691 6.818
146.891 6.675
147.091 6.746
147.291 6.102
147.491 6.746
147.691 6.567
148.492 7.068
148.892 11.184
149.292 7.498
149.692 6.102
149.892 6.639
150.092 6.710
150.292 6.675
150.693 6.424
150.893 6.675
151.093 6.639
151.293 6.388
151.493 6.675
151.893 6.567
152.093 6.567
152.293 6.854
152.493 6.889
152.893 9.466
153.293 6.353
153.493 6.496
153.694 6.531
153.894 6.639
154.094 6.639
154.494 7.176
154.694 7.498
154.894 10.361
155.094 10.253
155.494 6.961
155.694 6.997
155.894 6.782
156.094 6.854
156.294 6.639
156.495 6.639
156.695 6.854
156.895 6.603
157.095 6.818
157.295 6.782
157.495 6.603
157.895 6.603
158.095 6.746
158.295 6.782
158.495 6.889
158.695 6.639
158.895 6.782
159.095 6.281
159.496 6.639
159.696 6.675
159.896 6.639
160.096 6.854
160.296 7.283
160.696 10.504
160.896 8.357
161.296 7.247
161.496 6.818
161.696 6.997
162.096 6.710
162.497 6.675
162.697 6.854
162.897 6.675
163.097 6.889
163.297 6.639
163.497 6.675
163.697 6.889
163.897 6.710
164.097 6.889
164.297 6.889
164.497 6.603
164.697 5.995
164.897 6.531
165.098 6.460
165.698 7.032
165.898 7.140
166.098 9.895
166.298 10.468
166.698 7.355
167.098 6.854
167.298 7.104
167.498 6.961
167.698 6.675
167.898 6.746
168.099 6.675
168.299 6.531
168.499 6.531
168.699 6.639
169.099 6.603
169.299 6.854
169.499 6.818
169.699 6.997
169.899 6.353
170.099 9.681
170.299 8.822
170.699 10.432
170.900 9.251
171.100 7.211
171.300 7.355
171.500 6.818
171.700 6.889
171.900 6.889
172.100 7.068
172.300 6.854
172.500 6.997
172.700 6.854
172.900 6.925
173.100 7.176
173.300 6.782
173.500 6.854
173.901 6.746
174.301 6.889
174.501 6.710
174.701 6.818
174.901 6.639
175.101 6.675
175.301 6.854
175.501 6.854
175.701 6.782
175.901 6.782
176.301 6.209
176.501 6.889
176.702 6.710
176.902 6.746
177.302 7.104
177.502 7.963
177.702 11.040
177.902 10.539
178.302 7.283
178.502 6.889
178.902 7.677
179.502 5.780
180.303 6.675
180.503 6.782
180.703 7.355
180.903 5.816
181.103 7.891
181.303 8.571
181.503 8.285
181.703 7.748
182.103 10.754
182.504 7.820
182.704 7.569
182.904 6.997
183.504 6.746
183.704 6.889
183.904 6.925
184.104 6.818
184.304 6.854
184.504 6.961
184.704 6.746
184.904 6.925
185.104 6.603
185.304 6.818
185.505 6.710
185.705 6.925
185.905 6.961
186.105 6.567
186.305 6.746
186.705 6.675
187.305 7.784
187.505 10.182
187.705 10.289
188.105 7.784
188.306 7.104
188.706 6.925
188.906 6.782
189.106 6.997
189.506 6.854
189.706 6.460
190.106 6.746
190.306 6.496
190.506 6.782
190.706 6.639
190.906 6.639
191.107 6.925
191.507 8.607
191.707 11.184
192.307 7.319
192.507 7.498
192.707 7.104
192.907 6.997
193.307 6.567
193.507 6.782
193.907 6.746
194.108 6.675
194.308 6.961
194.508 6.675
194.708 6.854
194.908 6.603
195.108 7.032
195.308 6.854
195.508 6.496
195.708 6.388
196.108 7.355
196.308 7.211
196.508 6.925
196.708 6.997
196.909 7.533
197.109 8.500
197.309 13.009
197.909 7.533
198.309 6.925
198.509 7.032
198.709 6.854
198.909 6.818
199.109 6.603
199.509 6.854
199.709 6.603
200.110 6.710
200.510 6.889
200.710 6.854
200.910 6.925
201.110 6.818
201.310 6.818
201.510 6.639
201.710 6.818
202.310 6.746
202.911 8.356
203.111 10.754
203.311 10.325
203.511 8.535
203.711 8.070
203.911 7.140
204.311 6.997
204.511 7.068
204.711 6.854
204.911 6.925
205.111 6.818
205.311 7.140
205.712 6.889
205.912 6.424
206.112 6.675
206.312 6.603
206.512 6.460
206.712 6.639
206.912 7.032
207.112 6.961
207.512 10.504
207.912 7.999
208.112 7.247
208.513 10.110
208.713 7.999
209.113 6.997
209.313 7.032
209.513 6.782
209.713 6.746
209.913 6.639
210.113 6.782
210.313 6.531
210.513 6.675
210.713 6.710
210.913 6.854
211.113 6.675
211.313 6.997
211.514 6.710
211.714 6.138
211.914 6.603
212.114 6.567
212.514 6.746
212.714 7.032
212.914 7.748
213.314 11.005
213.714 7.498
213.914 7.426
214.315 6.925
214.515 6.639
214.715 6.889
214.915 6.961
215.115 6.782
215.515 7.068
215.715 7.032
215.915 6.639
216.515 6.997
216.715 6.782
216.915 7.068
217.316 8.643
217.516 11.184
217.716 9.036
217.916 8.893
218.716 6.925
219.116 7.390
219.316 6.961
219.516 7.104
219.716 6.961
219.916 6.639
220.117 6.746
220.317 6.710
220.517 6.925
220.717 6.925
220.917 6.782
221.317 6.961
221.517 6.889
221.717 6.531
221.917 6.997
222.117 6.925
222.317 6.746
222.517 7.032
223.318 10.504
223.518 9.215
223.718 8.750
224.118 7.032
224.318 6.531
224.518 6.675
224.718 6.675
224.918 6.961
225.118 6.854
225.318 6.961
225.518 7.390
225.718 7.283
225.919 9.394
226.119 9.967
226.319 7.927
226.719 7.247
227.519 6.531
227.719 6.818
227.919 6.675
228.319 6.925
228.719 7.927
229.120 11.577
229.520 7.390
229.920 6.639
230.120 6.675
230.320 6.889
230.520 6.818
230.720 6.818
230.920 6.925
231.120 6.889
231.320 7.176
231.721 6.675
231.921 6.746
232.121 6.603
232.321 6.818
232.521 6.818
232.721 7.104
233.121 8.285
233.321 10.468
233.521 10.504
233.721 8.357
234.321 7.140
234.522 6.997
234.722 6.710
234.922 6.675
235.122 7.140
235.322 6.889
235.522 7.068
235.722 6.710
236.122 6.782
236.522 7.032
236.722 7.032
236.922 7.462
237.122 7.426
237.322 6.889
237.723 12.615
237.923 9.359
238.323 7.712
238.523 7.462
238.723 6.961
238.923 7.068
239.123 6.818
239.323 6.818
239.723 6.424
239.923 6.997
240.123 6.746
240.324 6.675
240.524 6.925
240.724 6.746
240.924 7.140
241.124 6.746
241.324 7.104
241.524 6.997
241.724 6.567
241.924 6.567
242.324 6.782
242.524 6.639
242.724 6.854
243.124 7.605
243.525 11.076
243.925 8.142
244.125 7.355
244.325 7.712
244.525 7.426
244.725 7.390
244.925 7.176
245.125 7.355
245.325 7.390
245.525 7.963
245.725 9.144
245.925 8.893
246.126 8.392
246.326 9.359
246.526 9.430
246.726 9.144
247.126 11.255
247.526 12.436
247.726 15.084
247.926 14.046
248.526 13.009
248.726 13.724
249.127 13.832
249.327 13.438
249.527 13.545
249.727 13.832
249.927 13.796
250.127 14.046
250.527 15.227
250.727 14.512
251.127 15.800
251.327 16.909
251.527 16.730
251.727 16.408
251.928 15.406
252.128 16.838
252.728 17.446
252.928 17.410
253.128 18.126
253.328 20.702
253.528 20.631
253.728 18.913
253.928 20.345
254.528 19.593
254.728 22.487
255.129 20.917
255.329 20.845
255.529 21.095
255.729 22.772
255.929 22.914
256.129 23.200
256.329 22.986
256.529 23.699
256.729 24.913
256.929 25.128
257.329 26.166
257.529 27.991
257.730 28.169
257.930 27.955
258.130 28.062
258.330 31.140
258.530 31.784
258.730 31.820
258.930 32.535
259.130 35.863
259.530 34.360
259.730 32.678
259.930 33.358
260.130 35.076
260.330 34.897
260.530 35.112
260.731 35.148
260.931 35.398
261.131 35.291
261.331 35.649
261.931 35.434
262.131 35.541
262.331 35.541
262.531 36.150
262.731 38.977
262.931 39.084
263.131 39.907
263.532 43.199
263.732 42.161
263.932 41.983
264.132 41.446
264.332 41.517
264.732 42.591
264.932 42.340
265.132 42.627
265.332 45.418
265.532 45.346
265.732 45.704
265.932 47.171
266.332 45.704
266.533 46.098
266.933 46.348
267.133 46.527
267.533 47.744
267.733 49.569
267.933 49.032
268.133 46.885
268.333 46.742
268.533 46.706
268.733 46.134
269.133 46.384
269.534 45.991
269.734 45.847
269.934 45.812
270.134 46.026
270.334 45.955
270.534 46.062
270.934 46.026
271.134 46.241
271.334 45.847
271.534 45.776
271.934 46.026
272.134 45.561
272.535 45.883
272.735 45.812
273.335 46.169
273.535 46.456
273.735 48.746
273.935 48.853
274.135 46.670
274.335 46.098
274.535 46.205
274.935 46.098
275.136 46.205
275.336 46.134
275.536 46.169
275.736 46.098
276.336 46.169
276.536 46.026
276.736 45.991
276.936 45.561
277.136 46.134
277.336 46.134
277.536 45.991
277.736 46.134
277.936 46.384
278.137 46.348
278.337 46.670
278.537 49.319
278.737 49.283
279.137 46.563
279.337 46.635
279.737 45.883
279.937 45.847
280.337 46.026
280.537 45.955
280.737 46.062
281.138 45.991
281.338 46.026
281.738 45.955
281.938 45.454
282.138 45.812
282.338 45.847
282.538 46.026
282.738 45.955
282.938 46.205
283.138 46.026
283.338 46.348
283.538 46.169
283.939 48.495
284.139 46.420
284.339 46.277
284.539 46.313
284.739 46.169
284.939 46.277
285.139 46.098
285.339 48.925
285.739 45.991
285.939 46.062
286.139 46.241
286.339 45.991
286.940 45.991
287.140 46.062
287.540 45.668
287.940 45.919
288.140 45.883
288.540 45.955
288.740 45.883
288.940 46.134
289.140 45.991
289.340 45.203
289.541 45.418
289.741 45.812
290.141 45.955
290.741 46.313
290.941 46.169
291.141 46.491
291.541 49.319
291.941 46.134
292.141 46.134
292.341 46.348
292.942 45.919
293.142 45.955
293.342 45.919
293.542 45.991
293.742 45.991
293.942 46.205
294.142 46.026
294.542 46.026
294.742 45.883
294.942 45.919
295.343 45.740
295.543 45.883
296.143 45.919
296.343 46.062
296.543 46.348
296.943 46.384
297.143 46.814
297.343 48.639
297.543 49.104
297.743 46.670
298.143 45.991
298.344 45.991
298.544 46.205
298.744 45.883
298.944 46.062
299.144 45.740
299.344 45.919
299.744 45.096
300.144 45.812
300.744 46.026
300.944 45.740
301.145 49.390
301.345 46.384
301.545 45.883
301.745 45.955
301.945 45.919
302.145 46.098
302.345 46.062
302.545 46.169
302.945 46.527
303.145 46.670
303.345 46.277
303.745 49.104
304.146 46.241
304.346 46.169
304.546 45.991
304.746 46.348
304.946 46.205
305.146 45.955
305.346 46.062
305.546 45.955
305.746 45.991
305.946 46.098
306.146 45.812
306.346 46.169
306.546 46.026
306.746 46.062
306.947 45.991
307.347 46.062
307.747 46.026
307.947 46.098
308.147 46.098
308.347 46.241
308.547 46.134
308.747 46.134
308.947 46.706
309.147 46.491
309.347 46.026
309.547 46.098
309.748 46.062
309.948 46.205
310.348 46.241
310.548 46.670
310.948 48.818
311.348 48.818
311.948 50.929
312.148 49.712
312.348 49.283
312.749 49.533
312.949 49.283
313.349 49.605
313.749 49.641
313.949 49.211
314.149 49.963
314.549 50.106
314.749 50.428
314.949 50.213
315.149 51.788
315.349 52.181
315.550 51.537
315.750 50.249
315.950 52.253
316.150 52.790
316.350 52.825
316.550 52.933
316.950 55.187
317.150 55.080
317.550 55.617
317.950 58.014
318.150 57.513
318.350 56.046
318.551 56.905
318.951 56.869
319.151 57.048
319.351 56.869
319.551 57.012
319.951 56.619
320.351 58.372
320.551 58.229
321.151 59.875
321.352 60.054
321.552 60.090
321.752 59.302
321.952 59.624
322.152 60.233
322.752 60.661
322.952 61.410
323.152 62.837
323.352 62.230
323.552 62.980
323.752 63.051
323.952 64.015
324.152 64.015
324.553 62.302
324.753 63.087
324.953 62.766
325.153 62.123
325.353 63.015
325.553 62.266
325.753 62.908
325.953 64.267
326.153 63.123
326.353 62.730
326.553 61.446
326.753 61.481
326.953 61.125
327.154 61.196
327.754 60.483
327.954 60.554
328.154 59.982
328.354 60.161
328.554 60.161
329.354 60.625
329.554 60.590
329.954 60.269
330.355 61.517
330.555 61.446
330.755 59.874
331.155 59.195
331.355 59.374
331.555 59.338
331.755 58.301
331.955 58.444
332.155 57.513
332.355 57.656
332.555 57.549
332.755 58.336
333.356 57.478
333.556 57.692
333.756 57.406
333.956 58.086
334.156 57.513
334.356 57.477
334.556 57.012
334.956 57.728
335.356 57.585
335.556 58.265
335.757 57.334
335.957 57.406
336.357 57.621
336.557 56.905
336.757 57.263
336.957 56.869
337.157 57.191
337.357 58.050
337.557 58.157
337.757 58.444
337.957 58.300
338.157 58.587
338.357 59.123
338.758 60.697
338.958 60.982
339.358 57.156
339.558 58.766
339.758 56.798
339.958 58.480
340.158 57.406
340.358 57.800
340.558 57.656
340.758 57.979
340.958 58.587
341.158 57.549
341.358 57.979
341.559 58.837
341.759 58.336
341.959 58.157
342.159 58.980
342.559 57.728
342.759 59.052
343.159 59.911
343.559 59.982
343.759 62.734
344.359 60.161
344.560 59.803
345.360 60.340
345.560 60.161
345.760 60.269
345.960 60.161
346.160 60.304
346.360 60.126
346.560 60.340
346.760 60.412
346.960 60.340
347.160 59.947
347.361 60.161
347.561 60.233
347.761 60.233
347.961 60.412
348.161 60.269
348.361 60.590
348.561 60.554
349.161 61.589
349.361 63.158
349.561 62.444
349.761 60.911
350.161 60.197
350.362 60.340
350.762 60.090
350.962 60.090
351.362 60.304
351.562 60.161
351.962 59.553
352.162 60.197
352.362 60.412
352.762 59.374
352.962 59.660
353.163 59.446
353.563 57.513
353.763 58.193
353.963 58.301
354.163 58.694
354.363 60.161
354.563 60.412
354.763 60.340
354.963 60.054
355.163 60.090
355.363 60.483
355.563 61.589
355.763 61.732
356.164 59.875
356.564 60.126
356.964 59.732
357.164 59.804
357.364 59.195
357.564 59.517
357.764 59.625
357.964 59.410
358.164 59.517
358.364 59.446
358.564 59.482
358.764 60.161
358.965 60.054
359.165 60.197
359.565 57.585
359.765 59.016
359.965 59.016
360.765 60.233
361.165 60.554
361.365 60.554
361.565 62.302
361.766 62.123
362.166 60.376
362.766 59.982
362.966 60.125
363.366 59.625
363.566 60.054
363.766 59.088
363.966 59.660
364.366 59.839
364.566 59.839
364.767 59.767
364.967 60.161
365.167 60.089
365.367 59.660
365.567 59.803
365.767 60.376
366.167 59.947
366.367 60.090
366.567 60.054
366.767 60.125
366.967 59.947
367.167 59.302
367.568 59.875
367.768 60.018
367.968 60.305
368.168 60.090
368.368 60.090
368.568 60.304
368.768 60.054
368.968 60.269
369.168 60.944
369.368 63.372
369.568 62.801
369.968 59.374
370.168 59.660
370.368 60.376
370.969 59.911
371.169 59.696
371.369 59.839
371.569 59.875
371.769 60.054
371.969 59.446
372.169 59.589
372.569 60.268
372.769 59.804
372.969 59.839
373.169 60.054
373.370 59.696
373.970 59.947
374.170 59.732
374.370 59.696
374.570 59.732
374.770 59.947
374.970 58.909
375.170 59.517
375.370 59.410
375.570 59.947
376.170 60.376
376.371 60.269
376.771 62.694
377.171 60.411
377.571 60.233
378.171 59.589
378.371 59.625
378.571 60.018
378.771 59.696
378.971 60.018
379.172 60.018
379.372 60.233
379.572 59.875
379.772 58.873
379.972 58.873
380.572 60.090
381.372 59.302
381.572 58.837
381.772 59.696
381.972 59.947
382.173 60.018
382.373 60.233
382.573 60.304
382.773 60.233
382.973 59.625
383.373 63.158
383.773 61.018
383.973 60.447
384.373 60.161
384.573 59.911
384.773 59.875
384.974 58.801
385.174 59.696
385.374 59.946
385.574 59.624
385.774 60.054
385.974 59.195
386.174 60.053
386.374 59.839
386.574 59.982
386.774 59.553
386.974 59.660
387.174 59.409
387.574 60.125
387.975 59.446
388.175 59.231
388.575 59.875
388.775 59.875
389.175 60.625
389.375 60.447
389.575 60.840
389.775 62.623
390.175 60.411
390.375 60.269
390.575 60.554
390.776 59.732
390.976 59.625
391.176 59.803
391.376 59.302
391.576 59.410
391.776 59.803
391.976 59.338
392.176 60.018
392.376 59.732
392.576 58.730
392.976 60.018
393.176 59.696
393.376 60.197
393.576 59.660
393.777 59.804
393.977 59.803
394.377 59.124
394.777 60.018
394.977 60.304
395.377 60.412
395.577 62.944
395.777 62.587
395.977 60.768
396.377 59.839
396.778 60.161
396.978 59.052
397.178 59.982
397.378 59.768
397.578 59.696
397.778 59.803
398.178 60.161
398.378 59.696
398.578 60.054
398.778 60.126
398.978 60.053
399.378 60.483
399.579 60.054
399.779 58.479
400.179 59.839
400.579 60.233
400.779 60.304
400.979 60.197
401.179 60.197
401.379 60.340
401.579 62.908
401.779 63.051
402.179 60.233
402.380 60.519
402.580 60.340
402.980 59.875
403.380 60.126
403.580 59.947
403.780 60.126
403.980 59.803
404.180 59.982
404.380 60.018
404.580 59.910
404.780 60.161
405.180 59.409
405.381 59.982
405.581 60.161
405.781 60.161
405.981 59.911
406.181 60.161
406.381 59.910
406.581 60.018
406.781 60.340
406.981 60.340
407.181 60.268
407.381 57.979
407.581 59.553
407.781 59.804
407.981 59.231
408.182 60.197
408.382 60.197
408.582 60.411
408.982 62.801
409.382 60.268
409.582 60.161
409.982 58.658
410.182 59.589
410.382 59.589
410.582 59.660
410.782 59.195
410.982 59.374
411.383 59.410
411.583 58.945
411.783 60.233
412.183 60.233
412.383 60.376
412.583 59.159
412.783 61.089
412.983 61.553
413.183 62.730
413.583 60.590
413.783 60.054
413.984 60.197
414.184 60.126
414.784 59.267
414.984 59.302
415.184 59.839
415.384 59.768
415.584 59.768
415.784 59.124
415.984 59.839
416.184 60.053
416.384 59.911
416.584 60.018
416.784 59.660
416.985 60.161
417.185 60.018
417.385 60.233
417.785 59.768
417.985 59.839
418.185 59.446
418.385 59.696
418.585 58.193
418.785 59.124
418.985 58.945
419.185 59.947
419.585 60.197
419.786 60.625
419.986 61.910
420.186 60.267
420.386 60.340
420.586 60.125
420.786 60.233
420.986 59.982
421.186 59.553
421.386 59.625
421.586 59.410
421.786 59.839
422.186 59.982
422.386 59.589
422.587 59.517
422.787 59.660
423.187 59.410
423.387 59.338
423.587 59.553
423.787 58.336
424.187 59.589
424.387 59.303
424.587 59.553
424.787 60.054
424.987 60.126
425.187 60.697
425.387 62.659
425.588 62.623
425.788 60.554
426.388 59.625
426.588 59.803
426.788 59.768
426.988 59.088
427.188 59.052
427.588 59.732
427.788 58.480
428.188 59.374
428.389 59.517
428.589 59.983
428.989 60.233
429.189 60.554
429.389 60.269
429.589 61.734
429.989 58.372
430.189 59.410
430.389 59.338
430.789 60.126
430.989 60.233
431.189 60.661
431.390 60.233
431.590 62.338
431.790 61.695
431.990 61.552
432.190 60.054
432.390 60.625
432.590 59.267
432.790 59.123
432.990 59.124
433.190 58.837
433.390 58.909
433.590 58.372
433.790 59.445
433.990 58.873
434.191 60.053
434.391 59.696
434.591 59.875
434.791 59.481
434.991 58.587
435.191 58.801
435.391 58.837
435.591 59.874
435.791 58.873
435.991 59.767
436.191 58.372
436.391 59.374
436.591 58.372
436.791 59.517
436.991 58.122
437.192 59.123
437.592 59.267
437.792 57.621
438.192 58.837
438.392 58.444
438.992 60.304
439.392 60.268
439.592 62.266
440.193 59.267
440.393 59.553
440.593 59.159
440.793 57.978
441.193 58.837
441.393 58.551
441.593 59.660
441.793 59.910
441.993 59.803
442.193 61.733
442.393 61.196
442.793 59.517
442.994 59.410
443.194 59.195
443.394 59.159
443.594 59.768
443.794 59.875
443.994 59.088
444.194 59.732
444.394 58.480
444.594 59.124
444.794 57.656
444.994 58.730
445.194 58.229
445.795 60.161
445.995 60.340
446.195 60.304
446.595 62.231
446.795 60.625
447.195 60.126
447.395 60.054
447.795 58.873
448.195 59.696
448.395 58.801
448.595 59.410
448.796 59.016
449.196 60.126
449.596 57.621
449.996 58.980
450.196 58.766
450.396 59.159
450.796 60.340
450.996 60.696
451.196 62.552
451.597 60.412
451.797 60.197
451.997 60.340
452.197 60.340
452.797 59.446
452.997 59.911
453.197 59.982
453.397 59.983
453.597 59.481
453.797 59.982
453.997 59.982
454.398 60.340
454.598 59.696
454.798 59.839
454.998 59.768
455.398 60.304
455.598 60.340
455.798 58.551
456.198 59.911
456.398 59.696
456.798 60.448
456.998 60.161
457.198 60.411
457.399 60.483
457.599 62.802
457.799 62.873
457.999 60.732
458.199 60.304
458.599 60.126
458.799 60.233
458.999 60.233
459.199 60.090
459.399 59.266
459.599 59.589
459.799 58.551
460.200 59.839
460.400 59.517
460.600 59.553
460.800 58.587
461.000 59.589
461.400 59.982
461.600 59.803
461.800 60.447
462.000 60.519
462.200 60.483
462.400 60.233
462.600 63.304
462.800 60.982
463.201 60.161
463.401 60.375
463.601 60.125
463.801 59.696
464.001 59.911
464.201 59.839
464.401 59.696
464.601 59.911
464.801 58.623
465.001 59.374
465.201 59.446
465.401 59.768
465.601 59.732
465.801 60.412
466.002 60.447
466.202 60.375
466.402 60.840
466.802 63.407
467.002 61.410
467.402 60.340
467.602 60.126
468.002 60.233
468.202 59.803
468.402 59.696
468.802 60.125
469.003 59.768
469.203 59.947
469.603 59.195
470.003 58.658
470.403 60.197
470.603 59.732
470.803 59.947
471.003 59.911
471.203 59.982
471.403 59.732
471.603 58.694
471.804 59.517
472.204 59.983
472.404 60.340
472.604 60.411
472.804 60.626
473.004 60.626
473.204 62.338
473.404 62.587
473.604 60.661


==> figures/data/inrush_current.dat <==
t_ms I_A
-1.4303 0.071
-1.4297 0.071
-1.4284 0.977
-1.4271 0.071
-1.4226 0.071
-1.4220 0.977
-1.4201 0.071
-1.4188 0.071
-1.4175 0.977
-1.4162 0.071
-1.4156 0.071
-1.4130 0.977
-1.4098 0.071
-1.3951 0.071
-1.3932 0.977
-1.3926 0.071
-1.3919 0.071
-1.3913 0.977
-1.3894 0.071
-1.3817 0.071
-1.3811 0.977
-1.3791 0.071
-1.3772 0.071
-1.3740 0.977
-1.3708 0.071
-1.3689 0.071
-1.3657 0.977
-1.3625 0.071
-1.3574 0.071
-1.3542 0.977
-1.3536 0.977
-1.3504 0.071
-1.3478 0.071
-1.3472 0.977
-1.3452 0.071
-1.3440 0.071
-1.3427 0.977
-1.3414 0.071
-1.3369 0.071
-1.3350 0.977
-1.3344 0.071
-1.3331 0.071
-1.3324 0.977
-1.3305 0.071
-1.3286 0.071
-1.3260 0.977
-1.3228 0.071
-1.3216 0.071
-1.3190 0.977
-1.3158 0.071
-1.3126 0.977
-1.3120 0.977
-1.3113 0.071
-1.3094 0.977
-1.3088 0.977
-1.3056 0.071
-1.2966 0.071
-1.2960 0.977
-1.2941 0.071
-1.2909 0.071
-1.2889 0.977
-1.2883 0.071
-1.2845 0.071
-1.2813 0.977
-1.2781 0.071
-1.2774 0.977
-1.2755 0.071
-1.2742 0.071
-1.2736 0.977
-1.2717 0.071
-1.2710 0.071
-1.2685 0.977
-1.2659 0.071
-1.2653 0.977
-1.2634 0.071
-1.2582 0.071
-1.2576 0.977
-1.2557 0.071
-1.2550 0.071
-1.2544 0.977
-1.2525 0.071
-1.2448 0.071
-1.2442 0.977
-1.2423 0.071
-1.2403 0.071
-1.2371 0.977
-1.2339 0.071
-1.2327 0.071
-1.2301 0.977
-1.2269 0.071
-1.2243 0.977
-1.2211 0.071
-1.2186 0.071
-1.2179 0.977
-1.2160 0.071
-1.2122 0.071
-1.2115 0.977
-1.2096 0.071
-1.2090 0.071
-1.2064 0.977
-1.2032 0.071
-1.1994 0.071
-1.1988 0.977
-1.1968 0.071
-1.1943 0.071
-1.1936 0.977
-1.1917 0.071
-1.1911 0.071
-1.1904 0.977
-1.1885 0.071
-1.1879 0.071
-1.1847 0.977
-1.1821 0.071
-1.1815 0.977
-1.1796 0.071
-1.1744 0.071
-1.1712 0.977
-1.1687 0.071
-1.1655 0.977
-1.1623 0.071
-1.1610 0.071
-1.1578 0.977
-1.1572 0.977
-1.1540 0.071
-1.1514 0.071
-1.1508 0.977
-1.1489 0.071
-1.1469 0.071
-1.1437 0.977
-1.1412 0.071
-1.1405 0.977
-1.1386 0.071
-1.1373 0.071
-1.1367 0.977
-1.1348 0.071
-1.1341 0.071
-1.1310 0.977
-1.1303 0.977
-1.1278 0.071
-1.1271 0.977
-1.1252 0.071
-1.1246 0.071
-1.1214 0.977
-1.1182 0.071
-1.1156 0.071
-1.1150 0.977
-1.1130 0.071
-1.1079 0.071
-1.1054 0.977
-1.1041 0.071
-1.1028 0.977
-1.1015 0.977
-1.0983 0.071
-1.0964 0.071
-1.0958 0.977
-1.0939 0.071
-1.0932 0.071
-1.0907 0.977
-1.0875 0.071
-1.0849 0.977
-1.0817 0.071
-1.0791 0.071
-1.0779 0.977
-1.0766 0.071
-1.0727 0.071
-1.0702 0.977
-1.0670 0.071
-1.0612 0.071
-1.0599 0.977
-1.0587 0.071
-1.0580 0.071
-1.0548 0.977
-1.0516 0.071
-1.0497 0.071
-1.0491 0.977
-1.0472 0.071
-1.0465 0.071
-1.0459 0.977
-1.0440 0.071
-1.0427 0.071
-1.0408 0.977
-1.0401 0.071
-1.0382 0.071
-1.0376 0.977
-1.0356 0.071
-1.0350 0.071
-1.0324 0.977
-1.0299 0.071
-1.0267 0.977
-1.0235 0.071
-1.0190 0.071
-1.0184 0.977
-1.0165 0.071
-1.0158 0.071
-1.0152 0.977
-1.0133 0.071
-1.0094 0.071
-1.0069 0.977
-1.0049 0.071
-1.0043 0.977
-1.0037 0.977
-1.0005 0.071
-0.9992 0.071
-0.9985 0.977
-0.9966 0.071
-0.9941 0.071
-0.9915 0.977
-0.9889 0.071
-0.9870 0.977
-0.9864 0.071
-0.9768 0.071
-0.9762 0.977
-0.9742 0.071
-0.9653 0.071
-0.9646 0.977
-0.9627 0.071
-0.9595 0.071
-0.9589 0.977
-0.9570 0.071
-0.9563 0.071
-0.9538 0.977
-0.9506 0.071
-0.9480 0.977
-0.9448 0.071
-0.9435 0.071
-0.9410 0.977
-0.9378 0.071
-0.9327 0.071
-0.9320 0.977
-0.9301 0.071
-0.9224 0.071
-0.9218 0.977
-0.9199 0.071
-0.9167 0.071
-0.9160 0.977
-0.9141 0.071
-0.9128 0.071
-0.9122 0.977
-0.9103 0.071
-0.9090 0.071
-0.9084 0.977
-0.9064 0.071
-0.9020 0.071
-0.9013 0.977
-0.8994 0.071
-0.8943 0.071
-0.8936 0.977
-0.8917 0.071
-0.8872 0.071
-0.8853 0.977
-0.8847 0.071
-0.8815 0.071
-0.8808 0.977
-0.8789 0.071
-0.8776 0.071
-0.8770 0.977
-0.8751 0.071
-0.8744 0.071
-0.8713 0.977
-0.8687 0.071
-0.8681 0.977
-0.8661 0.071
-0.8572 0.071
-0.8559 0.977
-0.8546 0.071
-0.8527 0.071
-0.8508 0.977
-0.8501 0.071
-0.8482 0.071
-0.8476 0.977
-0.8457 0.071
-0.8450 0.071
-0.8431 0.977
-0.8425 0.071
-0.8367 0.071
-0.8335 0.977
-0.8303 0.071
-0.8258 0.071
-0.8252 0.977
-0.8233 0.071
-0.8207 0.071
-0.8182 0.977
-0.8150 0.071
-0.8124 0.977
-0.8092 0.071
-0.8022 0.071
-0.8015 0.977
-0.7996 0.071
-0.7990 0.071
-0.7964 0.977
-0.7932 0.071
-0.7926 0.977
-0.7907 0.071
-0.7900 0.071
-0.7894 0.977
-0.7875 0.071
-0.7843 0.071
-0.7836 0.977
-0.7817 0.071
-0.7804 0.071
-0.7791 0.977
-0.7779 0.071
-0.7759 0.071
-0.7753 0.977
-0.7734 0.071
-0.7715 0.071
-0.7708 0.977
-0.7689 0.071
-0.7612 0.071
-0.7593 0.977
-0.7587 0.071
-0.7574 0.071
-0.7561 0.977
-0.7548 0.071
-0.7529 0.071
-0.7497 0.977
-0.7465 0.071
-0.7440 0.977
-0.7414 0.071
-0.7395 0.977
-0.7388 0.071
-0.7369 0.071
-0.7350 0.977
-0.7344 0.071
-0.7312 0.071
-0.7305 0.977
-0.7286 0.071
-0.7260 0.071
-0.7228 0.977
-0.7222 0.977
-0.7190 0.071
-0.7177 0.071
-0.7158 0.977
-0.7152 0.071
-0.7120 0.071
-0.7101 0.977
-0.7094 0.071
-0.7069 0.071
-0.7049 0.977
-0.7043 0.071
-0.7017 0.071
-0.6992 0.977
-0.6960 0.071
-0.6947 0.071
-0.6934 0.977
-0.6921 0.071
-0.6896 0.071
-0.6889 0.977
-0.6870 0.071
-0.6857 0.071
-0.6832 0.977
-0.6800 0.071
-0.6794 0.977
-0.6774 0.071
-0.6755 0.071
-0.6749 0.977
-0.6730 0.071
-0.6710 0.071
-0.6704 0.977
-0.6685 0.071
-0.6589 0.071
-0.6570 0.977
-0.6563 0.071
-0.6538 0.071
-0.6506 0.977
-0.6474 0.071
-0.6467 0.071
-0.6435 0.977
-0.6429 0.977
-0.6397 0.071
-0.6359 0.071
-0.6327 0.977
-0.6295 0.071
-0.6282 0.071
-0.6275 0.977
-0.6256 0.071
-0.6224 0.071
-0.6199 0.977
-0.6167 0.071
-0.6147 0.071
-0.6141 0.977
-0.6122 0.071
-0.6090 0.071
-0.6077 0.977
-0.6064 0.071
-0.6058 0.071
-0.6026 0.977
-0.5994 0.071
-0.5981 0.071
-0.5956 0.977
-0.5930 0.071
-0.5904 0.977
-0.5872 0.071
-0.5847 0.071
-0.5828 0.977
-0.5821 0.071
-0.5764 0.071
-0.5757 0.977
-0.5738 0.071
-0.5732 0.071
-0.5725 0.977
-0.5706 0.071
-0.5693 0.071
-0.5687 0.977
-0.5668 0.071
-0.5636 0.071
-0.5629 0.977
-0.5610 0.071
-0.5585 0.071
-0.5565 0.977
-0.5559 0.071
-0.5508 0.071
-0.5501 0.977
-0.5482 0.071
-0.5425 0.071
-0.5418 0.977
-0.5399 0.071
-0.5367 0.071
-0.5354 0.977
-0.5342 0.071
-0.5316 0.071
-0.5310 0.977
-0.5290 0.071
-0.5162 0.071
-0.5130 0.977
-0.5105 0.071
-0.5092 0.977
-0.5079 0.071
-0.5073 0.071
-0.5066 0.977
-0.5047 0.071
-0.5022 0.071
-0.5015 0.977
-0.4996 0.071
-0.4990 0.071
-0.4958 0.977
-0.4926 0.071
-0.4887 0.071
-0.4875 0.977
-0.4862 0.071
-0.4836 0.071
-0.4811 0.977
-0.4779 0.071
-0.4702 0.071
-0.4676 0.977
-0.4644 0.071
-0.4631 0.071
-0.4625 0.977
-0.4606 0.071
-0.4587 0.071
-0.4555 0.977
-0.4523 0.071
-0.4440 0.071
-0.4408 0.977
-0.4395 0.977
-0.4363 0.071
-0.4356 0.071
-0.4337 0.977
-0.4331 0.071
-0.4299 0.071
-0.4292 0.977
-0.4273 0.071
-0.4248 0.071
-0.4228 0.977
-0.4222 0.071
-0.4184 0.071
-0.4165 0.977
-0.4158 0.071
-0.4113 0.071
-0.4107 0.977
-0.4088 0.071
-0.4056 0.071
-0.4049 0.977
-0.4030 0.071
-0.4017 0.071
-0.3985 0.977
-0.3953 0.071
-0.3934 0.071
-0.3928 0.977
-0.3909 0.071
-0.3877 0.071
-0.3864 0.977
-0.3851 0.071
-0.3826 0.071
-0.3800 0.977
-0.3768 0.071
-0.3736 0.071
-0.3723 0.977
-0.3710 0.071
-0.3659 0.071
-0.3653 0.977
-0.3634 0.071
-0.3608 0.071
-0.3602 0.977
-0.3582 0.071
-0.3531 0.071
-0.3499 0.977
-0.3467 0.071
-0.3455 0.071
-0.3429 0.977
-0.3397 0.071
-0.3378 0.071
-0.3371 0.977
-0.3352 0.071
-0.3333 0.071
-0.3307 0.977
-0.3275 0.071
-0.3269 0.071
-0.3263 0.977
-0.3243 0.071
-0.3218 0.071
-0.3211 0.977
-0.3192 0.071
-0.3186 0.071
-0.3154 0.977
-0.3128 0.071
-0.3122 0.977
-0.3103 0.071
-0.3045 0.071
-0.3039 0.977
-0.3020 0.071
-0.3007 0.071
-0.2988 0.977
-0.2981 0.071
-0.2860 0.071
-0.2828 0.977
-0.2796 0.071
-0.2642 0.071
-0.2636 0.977
-0.2617 0.071
-0.2437 0.071
-0.2431 0.977
-0.2412 0.071
-0.2405 0.071
-0.2399 0.977
-0.2380 0.071
-0.2220 0.071
-0.2188 0.977
-0.2156 0.071
-0.2118 0.071
-0.2111 0.977
-0.2092 0.071
-0.2079 0.071
-0.2073 0.977
-0.2054 0.071
-0.2002 0.071
-0.1996 0.977
-0.1977 0.071
-0.1971 0.071
-0.1964 0.977
-0.1945 0.071
-0.1926 0.071
-0.1894 0.977
-0.1862 0.071
-0.1817 0.071
-0.1811 0.977
-0.1791 0.071
-0.1747 0.071
-0.1721 0.977
-0.1689 0.071
-0.1657 0.977
-0.1606 0.977
-0.1574 1.883
-0.1529 1.883
-0.1523 0.977
-0.1504 1.883
-0.1484 1.883
-0.1459 0.977
-0.1452 1.883
-0.1433 0.977
-0.1408 0.977
-0.1401 1.883
-0.1382 0.977
-0.1324 0.977
-0.1318 1.883
-0.1299 0.977
-0.1292 0.977
-0.1273 1.883
-0.1267 0.977
-0.1254 0.977
-0.1222 1.883
-0.1062 1.883
-0.1030 2.789
-0.0953 2.789
-0.0921 3.695
-0.0813 3.695
-0.0806 4.601
-0.0787 3.695
-0.0768 3.695
-0.0762 4.601
-0.0742 3.695
-0.0723 3.695
-0.0691 4.601
-0.0666 4.601
-0.0653 3.695
-0.0640 4.601
-0.0538 4.601
-0.0506 5.507
-0.0486 4.601
-0.0480 5.507
-0.0384 5.507
-0.0352 6.413
-0.0288 6.413
-0.0269 7.319
-0.0263 6.413
-0.0250 6.413
-0.0218 7.319
-0.0199 7.319
-0.0167 8.226
-0.0071 8.226
-0.0039 9.132
0.0012 9.132
0.0057 12.756
0.0064 11.850
0.0076 12.756
0.0115 14.568
0.0128 14.568
0.0166 16.380
0.0185 16.380
0.0224 18.192
0.0256 18.192
0.0287 19.098
0.0300 19.098
0.0332 20.004
0.0345 20.004
0.0383 21.816
0.0409 21.816
0.0441 22.723
0.0467 22.723
0.0499 23.629
0.0524 23.629
0.0556 24.535
0.0575 24.535
0.0601 26.347
0.0607 25.441
0.0620 25.441
0.0652 26.347
0.0684 26.347
0.0716 27.253
0.0748 27.253
0.0780 28.159
0.0806 28.159
0.0838 29.065
0.0844 29.065
0.0876 29.971
0.0940 29.971
0.0972 30.877
0.0978 30.877
0.1004 31.783
0.1010 30.877
0.1029 31.783
0.1042 31.783
0.1074 32.689
0.1113 32.689
0.1145 33.595
0.1189 33.595
0.1221 34.501
0.1273 34.501
0.1305 35.407
0.1317 35.407
0.1349 36.313
0.1381 36.313
0.1413 37.219
0.1484 37.219
0.1516 38.126
0.1573 38.126
0.1605 39.032
0.1612 39.032
0.1618 39.938
0.1637 39.032
0.1644 39.032
0.1676 39.938
0.1701 39.938
0.1733 40.844
0.1791 40.844
0.1823 41.750
0.1867 41.750
0.1893 42.656
0.1899 41.750
0.1919 42.656
0.1963 42.656
0.1995 43.562
0.2047 43.562
0.2079 44.468
0.2168 44.468
0.2200 45.374
0.2277 45.374
0.2309 46.280
0.2341 46.280
0.2373 47.186
0.2379 46.280
0.2398 47.186
0.2462 47.186
0.2494 48.092
0.2590 48.092
0.2622 48.998
0.2718 48.998
0.2750 49.904
0.2776 49.904
0.2801 50.810
0.2808 49.904
0.2827 50.810
0.2833 50.810
0.2859 49.904
0.2891 50.810
0.2904 50.810
0.2936 51.716
0.2942 50.810
0.2961 51.716
0.3032 51.716
0.3038 52.622
0.3057 51.716
0.3070 51.716
0.3102 52.622
0.3108 52.622
0.3128 51.716
0.3134 52.622
0.3236 52.622
0.3268 53.529
0.3313 53.529
0.3345 54.435
0.3454 54.435
0.3486 55.341
0.3518 55.341
0.3524 54.435
0.3543 55.341
0.3658 55.341
0.3690 56.247
0.3710 56.247
0.3716 55.341
0.3735 56.247
0.3857 56.247
0.3889 57.153
0.3921 56.247
0.3953 57.153
0.4004 57.153
0.4029 58.059
0.4036 57.153
0.4055 58.059
0.4061 58.059
0.4068 57.153
0.4087 58.059
0.4138 58.059
0.4145 58.965
0.4164 58.059
0.4189 58.059
0.4221 58.965
0.4452 58.965
0.4484 59.871
0.4624 59.871
0.4650 60.777
0.4682 59.871
0.4688 59.871
0.4720 60.777
0.4835 60.777
0.4861 61.683
0.4887 60.777
0.4919 61.683
0.4925 61.683
0.4931 60.777
0.4951 61.683
0.5085 61.683
0.5091 62.589
0.5111 61.683
0.5117 61.683
0.5149 62.589
0.5174 61.683
0.5206 62.589
0.5482 62.589
0.5513 63.495
0.5526 63.495
0.5539 62.589
0.5552 63.495
0.5616 63.495
0.5622 62.589
0.5641 63.495
0.5673 63.495
0.5680 64.401
0.5699 63.495
0.5712 63.495
0.5744 64.401
0.5763 64.401
0.5795 63.495
0.5801 63.495
0.5821 64.401
0.5827 63.495
0.5833 63.495
0.5865 64.401
0.5884 64.401
0.5891 63.495
0.5910 64.401
0.5980 64.401
0.5987 65.307
0.6006 64.401
0.6057 64.401
0.6076 65.307
0.6083 64.401
0.6096 64.401
0.6102 65.307
0.6121 64.401
0.6134 64.401
0.6166 65.307
0.6192 65.307
0.6198 64.401
0.6217 65.307
0.6505 65.307
0.6537 66.213
0.6569 65.307
0.6601 66.213
0.7055 66.213
0.7087 67.119
0.7093 67.119
0.7125 66.213
0.7157 67.119
0.7189 66.213
0.7221 67.119
0.7292 67.119
0.7298 66.213
0.7317 67.119
0.7330 67.119
0.7362 66.213
0.7375 66.213
0.7407 67.119
0.7426 67.119
0.7432 66.213
0.7452 67.119
0.8034 67.119
0.8040 68.026
0.8059 67.119
0.8104 67.119
0.8123 68.026
0.8130 67.119
0.8136 67.119
0.8142 68.026
0.8162 67.119
0.8174 67.119
0.8181 68.026
0.8200 67.119
0.8232 67.119
0.8251 68.026
0.8258 67.119
0.8264 67.119
0.8290 68.026
0.8322 67.119
0.8347 68.026
0.8373 67.119
0.8392 68.026
0.8398 67.119
0.8411 67.119
0.8443 68.026
0.8469 67.119
0.8501 68.026
0.8641 68.026
0.8648 68.932
0.8667 68.026
0.8712 68.026
0.8718 68.932
0.8737 68.026
0.8776 68.026
0.8801 68.932
0.8821 68.026
0.8827 68.932
0.8846 68.932
0.8878 68.026
0.8910 68.932
0.8942 68.932
0.8948 68.026
0.8968 68.932
0.9012 68.932
0.9038 68.026
0.9070 68.932
0.9217 68.932
0.9224 68.026
0.9243 68.932
0.9499 68.932
0.9505 68.026
0.9524 68.932
1.0017 68.932
1.0023 68.026
1.0042 68.932
1.0074 68.932
1.0081 68.026
1.0100 68.932
1.0209 68.932
1.0215 68.026
1.0234 68.932
1.0253 68.932
1.0279 68.026
1.0311 68.932
1.0349 68.932
1.0381 68.026
1.0400 68.026
1.0426 68.932
1.0452 68.026
1.0471 68.932
1.0477 68.026
1.0503 68.026
1.0528 68.932
1.0554 68.026
1.0573 68.932
1.0580 68.026
1.0631 68.026
1.0637 68.932
1.0656 68.026
1.0663 68.026
1.0676 68.932
1.0688 68.026
1.0778 68.026
1.0784 68.932
1.0803 68.026
1.1104 68.026
1.1123 67.119
1.1130 68.026
1.1264 68.026
1.1270 67.119
1.1290 68.026
1.1302 68.026
1.1322 67.119
1.1328 68.026
1.1373 68.026
1.1386 67.119
1.1398 68.026
1.1405 68.026
1.1437 67.119
1.1456 68.026
1.1462 67.119
1.1469 67.119
1.1501 68.026
1.1507 68.026
1.1539 67.119
1.1558 68.026
1.1565 67.119
1.1622 67.119
1.1629 68.026
1.1648 67.119
1.1929 67.119
1.1936 66.213
1.1955 67.119
1.1968 67.119
1.1974 66.213
1.1993 67.119
1.2064 67.119
1.2096 66.213
1.2128 67.119
1.2134 67.119
1.2166 66.213
1.2198 67.119
1.2230 67.119
1.2262 66.213
1.2268 66.213
1.2281 67.119
1.2294 66.213
1.2332 66.213
1.2339 67.119
1.2358 66.213
1.3285 66.213
1.3317 65.307
1.3349 66.213
1.3381 65.307
1.3394 65.307
1.3426 66.213
1.3458 65.307
1.3471 66.213
1.3484 65.307
1.3516 65.307
1.3548 66.213
1.3573 65.307
1.3580 66.213
1.3599 65.307
1.4142 65.307
1.4149 66.213
1.4168 65.307
1.4174 65.307
1.4181 66.213
1.4200 65.307
1.4769 65.307
1.4782 64.401
1.4795 65.307
1.4859 65.307
1.4891 64.401
1.4916 65.307
1.4942 64.401
1.4968 65.307
1.5000 64.401
1.5012 65.307
1.5025 64.401
1.5032 64.401
1.5064 65.307
1.5070 65.307
1.5096 64.401
1.5128 65.307
1.5160 65.307
1.5185 64.401
1.5211 65.307
1.5236 64.401
1.5255 65.307
1.5262 64.401
1.5275 64.401
1.5307 65.307
1.5358 65.307
1.5390 64.401
1.5396 65.307
1.5415 64.401
1.5422 64.401
1.5435 65.307
1.5447 64.401
1.5467 64.401
1.5486 65.307
1.5492 64.401
1.5505 64.401
1.5511 65.307
1.5531 64.401
1.5537 64.401
1.5556 65.307
1.5563 64.401
1.5588 64.401
1.5595 65.307
1.5614 64.401
1.5620 64.401
1.5626 65.307
1.5646 64.401
1.5652 64.401
1.5684 65.307
1.5710 64.401
1.5716 65.307
1.5735 64.401
1.5838 64.401
1.5844 65.307
1.5863 64.401
1.5927 64.401
1.5959 65.307
1.5991 64.401
1.6004 64.401
1.6023 65.307
1.6029 64.401
1.6049 64.401
1.6081 65.307
1.6106 64.401
1.6138 65.307
1.6170 64.401
1.6202 65.307
1.6209 65.307
1.6234 64.401
1.6260 65.307
1.6292 64.401
1.6305 64.401
1.6311 65.307
1.6330 64.401
1.6349 64.401
1.6375 65.307
1.6407 64.401
1.6413 65.307
1.6432 64.401
1.6528 64.401
1.6535 65.307
1.6554 64.401
1.6567 64.401
1.6599 65.307
1.6618 65.307
1.6624 64.401
1.6644 65.307
1.6663 65.307
1.6688 64.401
1.6720 65.307
1.6752 64.401
1.6765 64.401
1.6778 65.307
1.6791 64.401
1.6797 64.401
1.6829 65.307
1.6835 65.307
1.6867 64.401
1.6874 64.401
1.6899 65.307
1.6925 64.401
1.6951 65.307
1.6983 64.401
1.6995 64.401
1.7021 65.307
1.7053 64.401
1.7079 65.307
1.7104 64.401
1.7136 65.307
1.7142 65.307
1.7149 64.401
1.7168 65.307
1.7181 65.307
1.7194 64.401
1.7206 65.307
1.7219 65.307
1.7245 64.401
1.7277 65.307
1.7386 65.307
1.7405 64.401
1.7411 65.307
1.7430 65.307
1.7462 64.401
1.7469 64.401
1.7501 65.307
1.7526 65.307
1.7533 64.401
1.7552 65.307
1.7558 65.307
1.7565 64.401
1.7584 65.307
1.8000 65.307
1.8006 66.213
1.8025 65.307
1.8108 65.307
1.8121 66.213
1.8134 65.307
1.8192 65.307
1.8224 66.213
1.8230 66.213
1.8262 65.307
1.8268 65.307
1.8275 66.213
1.8294 65.307
1.8332 65.307
1.8358 66.213
1.8390 65.307
1.8396 65.307
1.8422 66.213
1.8454 65.307
1.8467 65.307
1.8473 66.213
1.8492 65.307
1.8531 65.307
1.8556 66.213
1.8588 65.307
1.8595 65.307
1.8601 66.213
1.8620 65.307
1.8639 65.307
1.8652 66.213
1.8665 65.307
1.8806 65.307
1.8825 66.213
1.8831 65.307
1.8844 65.307
1.8850 66.213
1.8870 65.307
1.8882 65.307
1.8895 66.213
1.8908 65.307
1.8927 65.307
1.8934 66.213
1.8953 65.307
1.8966 65.307
1.8972 66.213
1.8991 65.307
1.9029 65.307
1.9061 66.213
1.9093 65.307
1.9157 65.307
1.9189 66.213
1.9215 65.307
1.9247 66.213
1.9305 66.213
1.9337 65.307
1.9343 65.307
1.9375 66.213
1.9400 65.307
1.9426 66.213
1.9432 65.307
1.9452 66.213
1.9464 66.213
1.9484 65.307
1.9490 66.213
1.9516 66.213
1.9548 65.307
1.9580 66.213
1.9586 66.213
1.9592 65.307
1.9612 66.213
2.0021 66.213
2.0027 65.307
2.0047 66.213
2.0059 66.213
2.0066 65.307
2.0085 66.213
2.0136 66.213
2.0168 65.307
2.0200 66.213
2.0392 66.213
2.0398 65.307
2.0418 66.213
2.0942 66.213
2.0974 65.307
2.1006 66.213
2.1594 66.213
2.1601 65.307
2.1620 66.213
2.1665 66.213
2.1671 65.307
2.1690 66.213
2.1914 66.213
2.1921 65.307
2.1940 66.213
2.1966 66.213
2.1972 65.307
2.1991 66.213
2.1997 66.213
2.2004 65.307
2.2023 66.213
2.2068 66.213
2.2074 65.307
2.2093 66.213
2.2119 66.213
2.2151 65.307
2.2183 66.213
2.2215 66.213
2.2228 65.307
2.2241 66.213
2.2247 66.213
2.2260 65.307
2.2273 66.213
2.2279 66.213
2.2285 65.307
2.2305 66.213
2.2311 66.213
2.2343 65.307
2.2368 66.213
2.2400 65.307
2.2426 65.307
2.2452 66.213
2.2484 65.307
2.2496 65.307
2.2503 66.213
2.2522 65.307
2.2867 65.307
2.2874 66.213
2.2893 65.307
2.3117 65.307
2.3136 66.213
2.3142 65.307
2.3616 65.307
2.3622 64.401
2.3641 65.307
2.3654 65.307
2.3661 64.401
2.3680 65.307
2.3718 65.307
2.3725 64.401
2.3744 65.307
2.3757 65.307
2.3782 64.401
2.3808 65.307
2.3827 64.401
2.3833 65.307
2.3840 65.307
2.3859 64.401
2.3865 65.307
2.3878 65.307
2.3884 64.401
2.3904 65.307
2.3929 65.307
2.3961 64.401
2.3993 65.307
2.4000 64.401
2.4019 65.307
2.4032 65.307
2.4038 64.401
2.4057 65.307
2.4064 65.307
2.4096 64.401
2.4121 65.307
2.4153 64.401
2.4185 65.307
2.4204 65.307
2.4230 64.401
2.4255 65.307
2.4281 64.401
2.4307 65.307
2.4339 64.401
2.4351 65.307
2.4364 64.401
2.4415 64.401
2.4422 65.307
2.4441 64.401
2.4447 64.401
2.4479 65.307
2.4486 65.307
2.4518 64.401
2.4524 64.401
2.4556 65.307
2.4563 65.307
2.4594 64.401
2.4614 65.307
2.4620 64.401
2.4626 64.401
2.4658 65.307
2.4684 64.401
2.4716 65.307
2.4742 64.401
2.4761 65.307
2.4767 64.401
2.4774 64.401
2.4806 65.307
2.4812 65.307
2.4844 64.401
2.4863 64.401
2.4889 65.307
2.4921 64.401
2.4946 65.307
2.4972 64.401
2.5004 65.307
2.5010 65.307
2.5042 64.401
2.5049 65.307
2.5061 63.495
2.5068 64.401
2.5081 64.401
2.5100 65.307
2.5106 64.401
2.5151 64.401
2.5183 65.307
2.5209 64.401
2.5215 65.307
2.5234 64.401
2.5241 64.401
2.5273 65.307
2.5305 64.401
2.5330 65.307
2.5362 64.401
2.5445 64.401
2.5477 63.495
2.5509 64.401
2.5516 64.401
2.5541 63.495
2.5573 64.401
2.5580 64.401
2.5612 63.495
2.5618 63.495
2.5644 64.401
2.5656 63.495
2.5669 64.401
2.5695 64.401
2.5727 63.495
2.5759 63.495
2.5784 64.401
2.5810 63.495
2.5842 64.401
2.5874 63.495
2.5906 63.495
2.5912 64.401
2.5931 63.495
2.5938 63.495
2.5944 64.401
2.5963 63.495
2.6040 63.495
2.6047 64.401
2.6066 63.495
2.6334 63.495
2.6341 62.589
2.6360 63.495
2.6366 63.495
2.6379 62.589
2.6392 63.495
2.6398 63.495
2.6418 62.589
2.6424 63.495
2.6450 63.495
2.6456 62.589
2.6475 63.495
2.6481 63.495
2.6494 62.589
2.6507 63.495
2.6513 63.495
2.6545 62.589
2.6577 63.495
2.6584 62.589
2.6603 63.495
2.6622 63.495
2.6635 62.589
2.6648 63.495
2.6705 63.495
2.6737 62.589
2.6763 63.495
2.6789 62.589
2.6814 63.495
2.6846 62.589
2.6878 63.495
2.6891 63.495
2.6923 62.589
2.6955 63.495
2.6974 63.495
2.7006 62.589
2.7012 63.495
2.7032 62.589
2.7076 62.589
2.7083 63.495
2.7102 62.589
2.7108 62.589
2.7140 63.495
2.7172 62.589
2.7185 62.589
2.7211 63.495
2.7243 62.589
2.7249 62.589
2.7275 63.495
2.7287 62.589
2.7300 63.495
2.7307 63.495
2.7319 62.589
2.7332 63.495
2.7339 63.495
2.7364 62.589
2.7390 63.495
2.7403 62.589
2.7415 63.495
2.7454 63.495
2.7473 62.589
2.7479 63.495
2.7492 63.495
2.7518 62.589
2.7543 63.495
2.7550 62.589
2.7569 63.495
2.7601 63.495
2.7620 62.589
2.7626 63.495
2.7633 63.495
2.7665 62.589
2.7671 62.589
2.7703 63.495
2.7710 63.495
2.7742 62.589
2.7761 62.589
2.7767 63.495
2.7786 62.589
2.7806 62.589
2.7831 63.495
2.7863 62.589
2.7889 62.589
2.7908 63.495
2.7914 62.589
2.7940 62.589
2.7946 63.495
2.7965 62.589
2.7978 62.589
2.7985 63.495
2.8004 62.589
2.8010 62.589
2.8017 63.495
2.8036 62.589
2.8093 62.589
2.8100 63.495
2.8119 62.589
2.8138 62.589
2.8145 63.495
2.8164 62.589
2.8170 62.589
2.8189 63.495
2.8196 62.589
2.8228 62.589
2.8234 63.495
2.8253 62.589
2.8260 62.589
2.8285 63.495
2.8317 62.589
2.8343 62.589
2.8349 63.495
2.8368 62.589
2.8464 62.589
2.8471 63.495
2.8490 62.589
2.9110 62.589
2.9117 61.683
2.9136 62.589
2.9142 62.589
2.9168 61.683
2.9200 62.589
2.9232 61.683
2.9245 61.683
2.9277 62.589
2.9309 61.683
2.9315 61.683
2.9341 62.589
2.9373 61.683
2.9437 61.683
2.9443 62.589
2.9462 61.683
2.9501 61.683
2.9526 62.589
2.9558 61.683
2.9635 61.683
2.9641 62.589
2.9661 61.683
2.9852 61.683
2.9884 60.777
2.9916 61.683
2.9993 61.683
3.0012 60.777
3.0019 61.683
3.0025 61.683
3.0057 60.777
3.0089 61.683
3.0121 60.777
3.0153 61.683
3.0185 60.777
3.0192 60.777
3.0211 61.683
3.0217 60.777
3.0230 60.777
3.0255 61.683
3.0287 60.777
3.0300 61.683
3.0313 60.777
3.0358 60.777
3.0364 61.683
3.0383 60.777
3.0550 60.777
3.0556 61.683
3.0575 60.777
3.0626 60.777
3.0633 59.871
3.0652 60.777
3.0665 60.777
3.0671 59.871
3.0690 60.777
3.0742 60.777
3.0774 59.871
3.0799 60.777
3.0831 59.871
3.0863 60.777
3.0895 60.777
3.0914 59.871
3.0921 60.777
3.0940 60.777
3.0972 59.871
3.0978 59.871
3.0991 60.777
3.1004 59.871
3.1023 59.871
3.1029 60.777
3.1049 59.871
3.1061 59.871
3.1074 60.777
3.1087 59.871
3.1426 59.871
3.1458 58.965
3.1464 58.965
3.1496 59.871
3.1509 59.871
3.1516 58.965
3.1535 59.871
3.2002 59.871
3.2034 58.965
3.2059 59.871
3.2091 58.965
3.2667 58.965
3.2680 58.059
3.2693 58.965
3.2808 58.965
3.2840 58.059
3.2859 58.059
3.2891 58.965
3.2897 58.965
3.2904 58.059
3.2923 58.965
3.2929 58.965
3.2961 58.059
3.3147 58.059
3.3153 58.965
3.3172 58.059
3.3192 58.059
3.3217 57.153
3.3236 58.059
3.3243 57.153
3.3268 57.153
3.3275 56.247
3.3294 57.153
3.3313 57.153
3.3332 56.247
3.3339 57.153
3.3351 57.153
3.3383 56.247
3.3403 56.247
3.3409 57.153
3.3428 56.247
3.3435 56.247
3.3467 57.153
3.3499 56.247
3.3825 56.247
3.3844 55.341
3.3850 56.247
3.3863 56.247
3.3895 55.341
3.3914 55.341
3.3940 56.247
3.3972 55.341
3.3978 56.247
3.3997 55.341
3.4029 55.341
3.4036 56.247
3.4055 55.341
3.4631 55.341
3.4656 54.435
3.4688 55.341
3.4714 54.435
3.4739 55.341
3.4759 54.435
3.4765 55.341
3.4771 55.341
3.4803 54.435
3.4810 54.435
3.4823 55.341
3.4835 54.435
3.4842 54.435
3.4861 55.341
3.4867 54.435
3.5085 54.435
3.5104 53.529
3.5110 54.435
3.5117 54.435
3.5142 53.529
3.5174 54.435
3.5181 53.529
3.5200 54.435
3.5232 54.435
3.5264 53.529
3.5277 54.435
3.5290 53.529
3.5296 53.529
3.5328 54.435
3.5341 54.435
3.5373 53.529
3.5379 53.529
3.5386 54.435
3.5405 53.529
3.5424 53.529
3.5430 54.435
3.5449 53.529
3.5603 53.529
3.5609 52.622
3.5629 53.529
3.5699 53.529
3.5725 52.622
3.5731 53.529
3.5750 52.622
3.5763 52.622
3.5789 53.529
3.5820 52.622
3.5833 52.622
3.5840 53.529
3.5859 52.622
3.5872 52.622
3.5878 53.529
3.5897 52.622
3.6147 52.622
3.6160 51.716
3.6172 52.622
3.6230 52.622
3.6262 51.716
3.6268 52.622
3.6287 51.716
3.6294 51.716
3.6326 52.622
3.6358 51.716
3.6921 51.716
3.6927 50.810
3.6946 51.716
3.6991 51.716
3.7023 50.810
3.7036 51.716
3.7049 50.810
3.7055 50.810
3.7081 51.716
3.7106 50.810
3.7119 51.716
3.7132 50.810
3.7138 50.810
3.7145 51.716
3.7164 50.810
3.7202 50.810
3.7209 51.716
3.7228 50.810
3.7279 50.810
3.7285 49.904
3.7305 50.810
3.7612 50.810
3.7618 51.716
3.7624 49.904
3.7637 50.810
3.7739 50.810
3.7746 49.904
3.7765 50.810
3.7925 50.810
3.7931 49.904
3.7951 50.810
3.7963 50.810
3.7995 49.904
3.8008 49.904
3.8040 50.810
3.8072 50.810
3.8098 49.904
3.8130 50.810
3.8149 49.904
3.8155 50.810
3.8162 50.810
3.8168 49.904
3.8187 50.810
3.8200 50.810
3.8226 49.904
3.8251 50.810
3.8277 49.904
3.8309 50.810
3.8334 49.904
3.8366 50.810
3.8398 49.904
3.8430 50.810
3.8437 49.904
3.8456 50.810
3.8526 50.810
3.8558 49.904
3.8565 49.904
3.8597 50.810
3.8616 50.810
3.8648 49.904
3.8680 50.810
3.8686 50.810
3.8712 49.904
3.8737 50.810
3.8769 49.904
3.8801 49.904
3.8808 50.810
3.8827 49.904
3.8833 49.904
3.8859 50.810
3.8884 49.904
3.8916 50.810
3.8923 50.810
3.8936 49.904
3.8948 50.810
3.8961 50.810
3.8993 49.904
3.9000 49.904
3.9006 50.810
3.9025 49.904
3.9032 49.904
3.9064 50.810
3.9070 50.810
3.9096 49.904
3.9128 50.810
3.9134 50.810
3.9166 49.904
3.9198 50.810
3.9223 49.904
3.9255 50.810
3.9262 50.810
3.9294 49.904
3.9326 50.810
3.9351 50.810
3.9358 49.904
3.9377 50.810
3.9390 50.810
3.9415 49.904
3.9441 50.810
3.9473 49.904
3.9505 50.810
3.9518 50.810
3.9524 49.904
3.9543 50.810
3.9594 50.810
3.9601 49.904
3.9620 50.810
3.9626 50.810
3.9652 49.904
3.9684 50.810
3.9710 50.810
3.9742 49.904
3.9754 50.810
3.9767 49.904
3.9774 49.904
3.9806 50.810
3.9857 50.810
3.9876 49.904
3.9882 50.810
3.9895 50.810
3.9902 49.904
3.9921 50.810
3.9972 50.810
3.9978 51.716
3.9997 50.810
4.0036 50.810
4.0055 51.716
4.0061 50.810
4.0068 50.810
4.0100 51.716
4.0464 51.716
4.0471 52.622
4.0490 51.716
4.0567 51.716
4.0599 52.622
4.0707 52.622
4.0733 51.716
4.0746 52.622
4.0759 51.716
4.0765 51.716
4.0784 52.622
4.0791 51.716
4.0803 51.716
4.0810 52.622
4.0829 51.716
4.0970 51.716
4.0989 52.622
4.0995 51.716
4.1002 51.716
4.1015 52.622
4.1027 51.716
4.1078 51.716
4.1085 52.622
4.1104 51.716
4.1200 51.716
4.1206 52.622
4.1226 51.716
4.1245 51.716
4.1277 52.622
4.1302 51.716
4.1328 52.622
4.1360 51.716
4.1379 51.716
4.1411 52.622
4.1443 52.622
4.1475 51.716
4.1507 52.622
4.1513 52.622
4.1545 51.716
4.1571 52.622
4.1577 51.716
4.1597 52.622
4.1616 52.622
4.1635 51.716
4.1641 52.622
4.1654 52.622
4.1661 51.716
4.1680 52.622
4.1693 52.622
4.1718 51.716
4.1750 52.622
4.1789 52.622
4.1795 51.716
4.1814 52.622
4.1827 52.622
4.1833 51.716
4.1852 52.622
4.1872 52.622
4.1904 51.716
4.1936 52.622
4.1942 51.716
4.1961 52.622
4.2025 52.622
4.2032 51.716
4.2051 52.622
4.2332 52.622
4.2339 51.716
4.2358 52.622
4.2467 52.622
4.2473 51.716
4.2492 52.622
4.2684 52.622
4.2697 53.529
4.2710 52.622
4.2716 52.622
4.2742 53.529
4.2774 52.622
4.2799 53.529
4.2818 52.622
4.2825 53.529
4.2972 53.529
4.2978 54.435
4.2997 53.529
4.3036 53.529
4.3061 54.435
4.3093 53.529
4.3113 53.529
4.3145 54.435
4.3151 54.435
4.3177 53.529
4.3209 54.435
4.3215 54.435
4.3241 53.529
4.3273 54.435
4.3324 54.435
4.3330 53.529
4.3349 54.435
4.3388 54.435
4.3394 53.529
4.3413 54.435
4.3663 54.435
4.3669 55.341
4.3688 54.435
4.3707 54.435
4.3714 53.529
4.3733 54.435
4.3970 54.435
4.4002 53.529
4.4008 53.529
4.4040 54.435
4.4066 53.529
4.4091 54.435
4.4123 53.529
4.4130 54.435
4.4149 53.529
4.4181 53.529
4.4187 54.435
4.4206 53.529
4.4238 53.529
4.4245 54.435
4.4264 53.529
4.4296 53.529
4.4302 54.435
4.4322 53.529
4.4354 53.529
4.4360 54.435
4.4379 53.529
4.4584 53.529
4.4590 54.435
4.4609 53.529
4.4622 53.529
4.4654 54.435
4.4667 54.435
4.4686 53.529
4.4693 54.435
4.4705 54.435
4.4731 53.529
4.4763 54.435
4.5447 54.435
4.5454 55.341
4.5473 54.435
4.5569 54.435
4.5575 55.341
4.5594 54.435
4.5601 54.435
4.5633 55.341
4.5665 54.435
4.5671 55.341
4.5690 54.435
4.5697 54.435
4.5722 55.341
4.5754 54.435
4.5786 55.341
4.5799 55.341
4.5806 54.435
4.5825 55.341
4.5838 55.341
4.5857 54.435
4.5863 55.341
4.5914 55.341
4.5921 54.435
4.5940 55.341
4.6010 55.341
4.6036 54.435
4.6068 55.341
4.6189 55.341
4.6215 54.435
4.6247 55.341
4.6266 55.341
4.6273 54.435
4.6292 55.341
4.6343 55.341
4.6356 54.435
4.6368 55.341
4.6375 55.341
4.6407 54.435
4.6432 55.341
4.6464 54.435
4.6490 55.341
4.6509 54.435
4.6516 55.341
4.6528 55.341
4.6535 54.435
4.6554 55.341
4.6663 55.341
4.6669 54.435
4.6688 55.341
4.6976 55.341
4.6983 56.247
4.7002 55.341
4.7117 55.341
4.7123 56.247
4.7142 55.341
4.7200 55.341
4.7219 56.247
4.7226 55.341
4.7232 55.341
4.7264 56.247
4.7270 55.341
4.7290 56.247
4.7302 56.247
4.7334 55.341
4.7366 56.247
4.7373 55.341
4.7392 56.247
4.7424 56.247
4.7430 55.341
4.7449 56.247
4.7494 56.247
4.7501 55.341
4.7520 56.247
4.7539 56.247
4.7571 55.341
4.7603 56.247
4.7648 56.247
4.7654 55.341
4.7673 56.247
4.7705 56.247
4.7712 55.341
4.7731 56.247
4.7737 56.247
4.7750 55.341
4.7763 56.247
4.7769 56.247
4.7801 55.341
4.8262 55.341
4.8268 54.435
4.8287 55.341
4.8319 55.341
4.8326 54.435
4.8345 55.341
4.8403 55.341
4.8415 54.435
4.8428 55.341
4.8441 55.341
4.8473 54.435
4.8499 55.341
4.8531 54.435
4.8556 55.341
4.8588 54.435
4.8614 54.435
4.8620 55.341
4.8639 54.435
4.8735 54.435
4.8742 55.341
4.8761 54.435
4.9061 54.435
4.9074 55.341
4.9087 54.435
4.9336 54.435
4.9368 53.529
4.9400 54.435
4.9432 53.529
4.9464 54.435
4.9592 54.435
4.9618 55.341
4.9650 54.435
4.9663 54.435
4.9682 55.341
4.9688 54.435
4.9695 54.435
4.9727 55.341
4.9739 55.341
4.9765 54.435
4.9791 55.341
4.9803 54.435
4.9816 55.341
5.0046 55.341
5.0091 52.622
5.0123 52.622
5.0155 53.529
5.0187 52.622
5.0219 53.529
5.0251 52.622
5.0277 52.622
5.0302 53.529
5.0328 52.622
5.0341 53.529
5.0354 52.622
5.0417 52.622
5.0424 53.529
5.0443 52.622
5.0897 52.622
5.0904 51.716
5.0923 52.622
5.0942 52.622
5.0968 51.716
5.0974 52.622
5.0993 51.716
5.1064 51.716
5.1070 52.622
5.1089 51.716
5.1396 51.716
5.1409 50.810
5.1422 51.716
5.1428 51.716
5.1454 50.810
5.1467 51.716
5.1479 50.810
5.1492 50.810
5.1511 51.716
5.1518 50.810
5.1543 50.810
5.1575 51.716
5.1582 51.716
5.1607 50.810
5.1614 51.716
5.1633 50.810
5.1658 50.810
5.1665 51.716
5.1684 50.810
5.1690 50.810
5.1722 51.716
5.1748 51.716
5.1780 50.810
5.1838 50.810
5.1863 51.716
5.1895 50.810
5.1908 50.810
5.1940 51.716
5.1972 50.810
5.1991 50.810
5.2023 51.716
5.2049 51.716
5.2055 50.810
5.2074 51.716
5.2081 51.716
5.2113 50.810
5.2119 51.716
5.2138 50.810
5.2145 50.810
5.2177 51.716
5.2183 51.716
5.2209 50.810
5.2241 51.716
5.2247 51.716
5.2260 50.810
5.2273 51.716
5.2810 51.716
5.2816 52.622
5.2835 51.716
5.3571 51.716
5.3603 50.810
5.3641 50.810
5.3667 51.716
5.3699 50.810
5.3737 50.810
5.3763 49.904
5.3788 50.810
5.3820 49.904
5.3852 50.810
5.3865 50.810
5.3897 49.904
5.3929 50.810
5.3942 50.810
5.3974 49.904
5.4006 50.810
5.4032 49.904
5.4038 50.810
5.4057 49.904
5.4070 49.904
5.4102 50.810
5.4128 49.904
5.4134 50.810
5.4153 49.904
5.4204 49.904
5.4230 48.998
5.4249 49.904
5.4255 48.998
5.4268 48.998
5.4281 49.904
5.4294 48.998
5.4326 48.998
5.4339 49.904
5.4351 48.998
5.4652 48.998
5.4658 48.092
5.4678 48.998
5.4690 48.998
5.4697 48.092
5.4716 48.998
5.4748 48.998
5.4754 48.092
5.4774 48.998
5.4946 48.998
5.4978 49.904
5.5004 48.998
5.5023 49.904
5.5029 48.998
5.5061 48.998
5.5068 49.904
5.5087 48.998
5.5093 48.998
5.5100 49.904
5.5119 48.998
5.5247 48.998
5.5266 48.092
5.5273 48.998
5.5279 48.998
5.5311 48.092
5.5317 48.998
5.5336 48.092
5.5343 48.092
5.5368 48.998
5.5400 48.092
5.5618 48.092
5.5624 47.186
5.5643 48.092
5.5682 48.092
5.5688 47.186
5.5707 48.092
5.5759 48.092
5.5784 47.186
5.5803 48.092
5.5810 47.186
5.5823 47.186
5.5842 48.092
5.5848 47.186
5.5887 47.186
5.5906 48.092
5.5912 47.186
5.5976 47.186
5.5983 48.092
5.6002 47.186
5.6168 47.186
5.6174 46.280
5.6194 47.186
5.6206 47.186
5.6238 46.280
5.6245 46.280
5.6277 47.186
5.6309 46.280
5.6315 46.280
5.6347 47.186
5.6366 47.186
5.6373 46.280
5.6392 47.186
5.6424 47.186
5.6449 46.280
5.6475 47.186
5.6494 46.280
5.6501 47.186
5.6513 47.186
5.6526 46.280
5.6539 47.186
5.6597 47.186
5.6616 46.280
5.6622 47.186
5.6654 47.186
5.6686 46.280
5.6718 46.280
5.6750 47.186
5.6782 46.280
5.6846 46.280
5.6852 47.186
5.6872 46.280
5.6904 46.280
5.6910 47.186
5.6929 46.280
5.7153 46.280
5.7166 45.374
5.7179 46.280
5.7383 46.280
5.7415 45.374
5.7447 46.280
5.7473 45.374
5.7505 46.280
5.7524 45.374
5.7530 46.280
5.7537 46.280
5.7543 45.374
5.7562 46.280
5.7582 46.280
5.7588 45.374
5.7607 46.280
5.7684 46.280
5.7703 45.374
5.7710 46.280
5.7716 46.280
5.7748 45.374
5.7767 45.374
5.7774 46.280
5.7793 45.374
5.7812 45.374
5.7818 46.280
5.7838 45.374
5.7844 45.374
5.7870 46.280
5.7895 45.374
5.7927 46.280
5.7940 46.280
5.7972 45.374
5.7991 45.374
5.8010 46.280
5.8017 45.374
5.8029 45.374
5.8055 46.280
5.8081 45.374
5.8106 46.280
5.8138 45.374
5.8157 46.280
5.8164 45.374
5.8209 45.374
5.8221 46.280
5.8234 45.374
5.8241 45.374
5.8247 46.280
5.8266 45.374
5.8272 45.374
5.8304 46.280
5.8317 46.280
5.8349 45.374
5.8375 46.280
5.8407 45.374
5.8413 46.280
5.8432 45.374
5.8464 45.374
5.8490 46.280
5.8522 45.374
5.8541 45.374
5.8573 46.280
5.8580 46.280
5.8612 45.374
5.8637 46.280
5.8669 45.374
5.8701 46.280
5.8733 45.374
5.8739 46.280
5.8759 45.374
5.8803 45.374
5.8823 46.280
5.8829 45.374
5.8842 45.374
5.8855 46.280
5.8867 45.374
5.8874 45.374
5.8906 46.280
5.8938 45.374
5.8951 45.374
5.8976 46.280
5.9008 45.374
5.9015 45.374
5.9034 46.280
5.9040 45.374
5.9053 45.374
5.9066 46.280
5.9078 45.374
5.9123 45.374
5.9155 46.280
5.9181 45.374
5.9187 46.280
5.9206 45.374
5.9213 45.374
5.9219 46.280
5.9238 45.374
5.9251 45.374
5.9264 46.280
5.9277 45.374
5.9296 45.374
5.9302 46.280
5.9322 45.374
5.9405 45.374
5.9437 46.280
5.9469 45.374
5.9475 45.374
5.9501 46.280
5.9533 45.374
5.9565 45.374
5.9571 46.280
5.9590 45.374
5.9609 45.374
5.9616 46.280
5.9635 45.374
5.9648 45.374
5.9661 46.280
5.9673 45.374
5.9731 45.374
5.9763 46.280
5.9795 45.374
5.9814 45.374
5.9846 46.280
5.9872 46.280
5.9904 45.374
5.9910 45.374
5.9942 46.280
5.9968 46.280
5.9974 45.374
5.9993 46.280
6.0000 46.280
6.0019 45.374
6.0025 46.280
6.0051 46.280
6.0083 45.374
6.0236 45.374
6.0268 46.280
6.0281 46.280
6.0300 45.374
6.0307 46.280
6.0364 46.280
6.0390 47.186
6.0409 46.280
6.0415 47.186
6.0601 47.186
6.0626 48.092
6.0652 47.186
6.0684 48.092
6.0703 48.092
6.0710 47.186
6.0729 48.092
6.0908 48.092
6.0914 48.998
6.0933 48.092
6.0972 48.092
6.1017 45.374
6.1042 45.374
6.1049 46.280
6.1068 45.374
6.1388 45.374
6.1413 44.468
6.1445 45.374
6.1458 45.374
6.1490 44.468
6.1503 44.468
6.1535 45.374
6.1548 44.468
6.1560 45.374
6.1567 45.374
6.1599 44.468
6.1605 45.374
6.1624 44.468
6.1643 44.468
6.1650 45.374
6.1669 44.468
6.1682 44.468
6.1688 45.374
6.1707 44.468
6.1765 44.468
6.1771 45.374
6.1791 44.468
6.1835 44.468
6.1867 45.374
6.1899 44.468
6.1906 44.468
6.1938 45.374
6.1944 44.468
6.1963 45.374
6.1970 45.374
6.1989 44.468
6.1995 45.374
6.2008 45.374
6.2034 44.468
6.2053 45.374
6.2059 44.468
6.2085 44.468
6.2110 45.374
6.2142 44.468
6.2162 45.374
6.2168 44.468
6.2174 44.468
6.2181 45.374
6.2200 44.468
6.2481 44.468
6.2488 43.562
6.2507 44.468
6.2539 44.468
6.2565 43.562
6.2597 44.468
6.2635 44.468
6.2667 43.562
6.2673 43.562
6.2693 44.468
6.2699 43.562
6.2814 43.562
6.2820 44.468
6.2840 43.562
6.2846 43.562
6.2852 44.468
6.2872 43.562
6.2897 43.562
6.2923 44.468
6.2955 43.562
6.2974 43.562
6.2980 44.468
6.3000 43.562
6.3102 43.562
6.3127 44.468
6.3159 43.562
6.3185 44.468
6.3211 43.562
6.3243 44.468
6.3255 44.468
6.3262 43.562
6.3281 44.468
6.4138 44.468
6.4151 43.562
6.4164 44.468
6.4170 44.468
6.4183 43.562
6.4196 44.468
6.4452 44.468
6.4458 45.374
6.4477 44.468
6.4484 44.468
6.4490 45.374
6.4509 44.468
6.4528 44.468
6.4554 45.374
6.4580 44.468
6.4599 45.374
6.4605 44.468
6.4669 44.468
6.4675 45.374
6.4695 44.468
6.4714 44.468
6.4720 45.374
6.4739 44.468
6.4791 44.468
6.4797 45.374
6.4816 44.468
6.4880 44.468
6.4893 45.374
6.4906 44.468
6.4919 44.468
6.4931 45.374
6.4944 44.468
6.4951 44.468
6.4983 45.374
6.4989 45.374
6.4995 44.468
6.5014 45.374
6.5187 45.374
6.5213 46.280
6.5232 45.374
6.5238 46.280
6.5251 46.280
6.5264 45.374
6.5277 46.280
6.5283 46.280
6.5315 45.374
6.5347 46.280
6.5693 46.280
6.5699 45.374
6.5718 46.280
6.5859 46.280
6.5865 45.374
6.5884 46.280
6.5897 46.280
6.5923 45.374
6.5948 46.280
6.5980 45.374
6.5993 45.374
6.6006 46.280
6.6019 45.374
6.6051 45.374
6.6057 46.280
6.6076 45.374
6.6300 45.374
6.6326 44.468
6.6351 45.374
6.6371 44.468
6.6377 45.374
6.6383 45.374
6.6415 44.468
6.6422 44.468
6.6428 45.374
6.6447 44.468
6.6940 44.468
6.6946 43.562
6.6965 44.468
6.6991 44.468
6.7023 43.562
6.7055 44.468
6.7081 44.468
6.7087 43.562
6.7106 44.468
6.7388 44.468
6.7394 45.374
6.7413 44.468
6.7445 44.468
6.7471 45.374
6.7477 44.468
6.7496 45.374
6.7746 45.374
6.7752 46.280
6.7771 45.374
6.7810 45.374
6.7816 46.280
6.7835 45.374
6.7848 45.374
6.7874 46.280
6.7906 45.374
6.7938 46.280
6.8021 46.280
6.8040 47.186
6.8046 46.280
6.8066 46.280
6.8098 47.186
6.8104 47.186
6.8136 46.280
6.8162 47.186
6.8181 46.280
6.8187 47.186
6.8194 47.186
6.8213 46.280
6.8219 47.186
6.8373 47.186
6.8405 48.092
6.8411 48.092
6.8443 47.186
6.8462 47.186
6.8475 48.092
6.8488 47.186
6.8552 47.186
6.8558 48.092
6.8577 47.186
6.8635 47.186
6.8641 46.280
6.8661 47.186
6.8693 47.186
6.8699 46.280
6.8718 47.186
6.8731 47.186
6.8763 46.280
6.8795 47.186
6.8808 47.186
6.8840 46.280
6.8872 47.186
6.8878 46.280
6.8897 47.186
6.8955 47.186
6.8961 46.280
6.8980 47.186
6.9000 47.186
6.9006 46.280
6.9025 47.186
6.9032 47.186
6.9064 46.280
6.9070 46.280
6.9096 47.186
6.9102 46.280
6.9121 47.186
6.9147 47.186
6.9172 46.280
6.9191 47.186
6.9198 46.280
6.9281 46.280
6.9287 45.374
6.9307 46.280
6.9511 46.280
6.9518 45.374
6.9537 46.280
6.9569 46.280
6.9601 45.374
6.9607 45.374
6.9620 46.280
6.9633 45.374
6.9665 45.374
6.9690 46.280
6.9722 45.374
6.9870 45.374
6.9876 44.468
6.9895 45.374
6.9901 45.374
6.9927 44.468
6.9940 45.374
6.9953 44.468
7.0445 44.468
7.0452 43.562
7.0471 44.468
7.0484 44.468
7.0490 43.562
7.0509 44.468
7.0516 44.468
7.0535 43.562
7.0541 44.468
7.0567 44.468
7.0573 43.562
7.0592 44.468
7.0605 44.468
7.0637 43.562
7.0643 44.468
7.0663 43.562
7.0669 43.562
7.0675 44.468
7.0695 43.562
7.0707 43.562
7.0727 44.468
7.0733 43.562
7.0739 43.562
7.0759 44.468
7.0765 43.562
7.0989 43.562
7.0995 42.656
7.1014 43.562
7.1085 43.562
7.1091 42.656
7.1110 43.562
7.1123 43.562
7.1155 42.656
7.1168 42.656
7.1194 43.562
7.1226 42.656
7.1245 42.656
7.1251 43.562
7.1270 42.656
7.1277 42.656
7.1309 43.562
7.1315 42.656
7.1334 43.562
7.1354 43.562
7.1379 42.656
7.1411 43.562
7.1417 43.562
7.1449 42.656
7.1475 43.562
7.1494 42.656
7.1501 43.562
7.1520 43.562
7.1526 42.656
7.1545 43.562
7.1577 43.562
7.1609 42.656
7.1641 43.562
7.1648 42.656
7.1667 43.562
7.1686 43.562
7.1699 42.656
7.1712 43.562
7.2032 43.562
7.2057 44.468
7.2083 43.562
7.2108 44.468
7.2134 43.562
7.2140 44.468
7.2159 43.562
7.2166 43.562
7.2172 44.468
7.2191 43.562
7.2492 43.562
7.2524 42.656
7.2658 42.656
7.2690 41.750
7.2716 41.750
7.2742 42.656
7.2774 41.750
7.2825 41.750
7.2831 42.656
7.2850 41.750
7.2895 41.750
7.2921 42.656
7.2953 41.750
7.2985 42.656
7.3017 41.750
7.3042 41.750
7.3074 42.656
7.3081 42.656
7.3100 41.750
7.3106 42.656
7.3113 42.656
7.3138 41.750
7.3170 42.656
7.3202 41.750
7.3228 42.656
7.3234 41.750
7.3253 42.656
7.3349 42.656
7.3375 43.562
7.3407 42.656
7.3413 42.656
7.3445 41.750
7.3637 41.750
7.3663 40.844
7.3669 41.750
7.3688 40.844
7.3874 40.844
7.3880 39.938
7.3899 40.844
7.3925 40.844
7.3957 39.938
7.3976 39.938
7.4008 40.844
7.4046 40.844
7.4078 39.938
7.4085 39.938
7.4091 40.844
7.4110 39.938
7.4149 39.938
7.4155 40.844
7.4174 39.938
7.4200 39.938
7.4206 40.844
7.4226 39.938
7.4232 39.938
7.4238 40.844
7.4258 39.938
7.4430 39.938
7.4437 39.032
7.4456 39.938
7.4699 39.938
7.4718 39.032
7.4725 39.938
7.4737 39.938
7.4744 39.032
7.4763 39.938
7.4769 39.938
7.4801 39.032
7.4820 39.938
7.4827 39.032
7.4878 39.032
7.4897 39.938
7.4904 39.032
7.4936 39.032
7.4942 39.938
7.4961 39.032
7.5127 39.032
7.5147 38.126
7.5153 39.032
7.5217 39.032
7.5223 38.126
7.5243 39.032
7.5249 39.032
7.5281 38.126
7.5294 38.126
7.5307 39.032
7.5319 38.126
7.5326 38.126
7.5351 39.032
7.5383 38.126
7.5409 39.032
7.5435 38.126
7.5467 39.032
7.5498 38.126
7.5543 38.126
7.5550 39.032
7.5569 38.126
7.5607 38.126
7.5614 39.032
7.5633 38.126
7.5639 38.126
7.5646 39.032
7.5665 38.126
7.6068 38.126
7.6074 37.219
7.6093 38.126
7.6138 38.126
7.6170 37.219
7.6189 38.126
7.6196 37.219
7.6202 37.219
7.6234 38.126
7.6266 37.219
7.6298 38.126
7.6304 38.126
7.6336 37.219
7.6343 37.219
7.6375 38.126
7.6388 38.126
7.6400 37.219
7.6413 38.126
7.6420 38.126
7.6452 37.219
7.6458 37.219
7.6471 38.126
7.6484 37.219
7.7238 37.219
7.7245 36.313
7.7264 37.219
7.7290 37.219
7.7315 36.313
7.7347 37.219
7.7354 37.219
7.7385 36.313
7.7609 36.313
7.7641 37.219
7.7667 37.219
7.7673 36.313
7.7693 37.219
7.7827 37.219
7.7833 38.126
7.7852 37.219
7.7859 37.219
7.7878 38.126
7.7884 37.219
7.7891 37.219
7.7897 38.126
7.7916 37.219
7.7942 37.219
7.7974 38.126
7.8006 37.219
7.8038 38.126
7.8064 38.126
7.8083 37.219
7.8089 38.126
7.8172 38.126
7.8204 37.219
7.8230 38.126
7.8262 37.219
7.8748 37.219
7.8780 38.126
7.8806 37.219
7.8838 38.126
7.8869 37.219
7.9554 37.219
7.9560 38.126
7.9580 37.219
7.9605 37.219
7.9624 38.126
7.9631 37.219
7.9637 37.219
7.9656 38.126
7.9663 37.219
7.9675 37.219
7.9701 38.126
7.9727 37.219
7.9752 38.126
7.9784 37.219
7.9803 37.219
7.9835 38.126
7.9842 37.219
7.9861 38.126
7.9893 38.126
7.9906 37.219
7.9919 38.126
7.9957 38.126
7.9963 37.219
7.9982 38.126
8.0072 38.126
8.0098 39.032
8.0123 38.126
8.0130 39.032
8.0149 38.126
8.0174 38.126
8.0206 39.032
8.0213 39.032
8.0232 38.126
8.0238 39.032
8.0277 39.032
8.0309 38.126
8.0341 39.032
8.0398 39.032
8.0405 39.938
8.0424 39.032
8.0469 39.032
8.0475 39.938
8.0494 39.032
8.0501 39.032
8.0507 39.938
8.0526 39.032
8.0533 39.032
8.0565 39.938
8.0597 39.032
8.0629 39.938
8.0654 39.938
8.0680 39.032
8.0712 39.938
8.0724 39.938
8.0756 39.032
8.0776 39.032
8.0782 39.938
8.0801 39.032
8.0840 39.032
8.0846 38.126
8.0865 39.032
8.0872 39.032
8.0897 38.126
8.0923 39.032
8.0955 38.126
8.1415 38.126
8.1422 39.032
8.1441 38.126
8.1473 38.126
8.1505 39.032
8.1511 39.032
8.1543 38.126
8.1889 38.126
8.1895 37.219
8.1914 38.126
8.1933 38.126
8.1965 37.219
8.1991 38.126
8.2010 37.219
8.2017 38.126
8.2029 38.126
8.2042 37.219
8.2055 38.126
8.2087 38.126
8.2093 37.219
8.2113 38.126
8.2560 38.126
8.2580 39.032
8.2586 38.126
8.2611 38.126
8.2624 39.032
8.2637 38.126
8.2650 38.126
8.2675 39.032
8.2682 38.126
8.2701 39.032
8.3008 39.032
8.3014 39.938
8.3034 39.032
8.3078 39.032
8.3110 38.126
8.3315 38.126
8.3322 39.032
8.3341 38.126
8.3405 38.126
8.3437 37.219
8.3443 37.219
8.3475 38.126
8.3507 37.219
8.3571 37.219
8.3577 38.126
8.3597 37.219
8.4268 37.219
8.4294 36.313
8.4326 37.219
8.4364 37.219
8.4396 36.313
8.4409 36.313
8.4435 37.219
8.4466 36.313
8.4735 36.313
8.4742 37.219
8.4761 36.313
8.4799 36.313
8.4806 37.219
8.4825 36.313
8.4838 36.313
8.4863 37.219
8.4889 36.313
8.4921 37.219
8.4953 37.219
8.4959 36.313
8.4978 37.219
8.5196 37.219
8.5228 36.313
8.5253 36.313


==> figures/data/motor_current_25pwm_current.dat <==
t_us I_A
28.268 2.6243
28.909 2.6243
28.989 2.7158
29.069 2.6243
29.951 2.6243
30.031 2.5328
30.432 2.5328
30.512 2.4415
30.912 2.4415
30.993 2.3500
31.153 2.3500
31.233 2.2585
31.554 2.2585
31.634 2.1670
32.275 2.1670
32.355 2.0754
32.435 2.0754
32.515 1.9839
32.756 1.9839
32.836 1.8924
33.237 1.8924
33.317 1.8012
33.397 1.8924
33.477 1.8012
33.717 1.8012
33.798 1.7096
34.359 1.7096
34.439 1.6181
34.599 1.6181
34.679 1.5266
34.759 1.6181
34.840 1.5266
34.920 1.6181
35.000 1.5266
35.561 1.5266
35.641 1.4351
35.721 1.5266
35.801 1.4351
36.603 1.4351
36.683 1.3435
36.763 1.4351
36.843 1.3435
37.805 1.3435
37.885 1.2523
38.045 1.2523
38.125 1.3435
38.206 1.2523
38.286 1.3435
38.366 1.2523
38.606 1.2523
38.686 1.3435
38.767 1.2523
39.488 1.2523
39.568 1.1608
39.648 1.2523
39.728 1.2523
39.808 1.1608
40.930 1.1608
41.011 1.0693
41.091 1.1608
41.171 1.1608
41.251 1.0693
41.491 1.0693
41.572 1.1608
41.652 1.0693
43.255 1.0693
43.335 0.9778
43.415 0.9778
43.495 1.0693
43.575 0.9778
43.976 0.9778
44.056 0.8862
44.136 0.9778
44.216 0.9778
44.297 0.8862
44.377 0.9778
44.617 0.9778
44.697 0.8862
46.060 0.8862
46.140 0.7947
46.220 0.8862
46.300 0.7947
46.541 0.7947
46.621 0.8862
46.701 0.8862
46.781 0.7947
47.823 0.7947
47.903 0.7035
48.143 0.7035
48.224 0.7947
48.544 0.7947
48.624 0.7035
48.945 0.7035
49.025 0.7947
49.105 0.7035
49.746 0.7035
49.826 0.6123
49.907 0.7035
50.227 0.7035
50.307 0.6123
50.548 0.6123
50.628 0.7035
50.708 0.6123
50.788 0.7035
50.868 0.6123
51.509 0.6123
51.590 0.5207
51.670 0.6123
51.750 0.5207
51.830 0.6123
51.910 0.6123
51.990 0.5207
52.070 0.6123
52.151 0.5207
52.391 0.5207
52.471 0.4292
52.551 0.4292
52.631 0.2462
52.712 0.2462
52.872 0.7947
52.952 0.7947
53.273 0.4292
53.513 0.4292
53.593 0.5207
53.673 0.5207
53.753 0.6123
53.834 0.5207
54.314 0.5207
54.395 0.6123
54.715 0.6123
54.795 0.7035
55.036 0.7035
55.116 0.7947
55.517 0.7947
55.597 0.8862
55.757 0.8862
55.837 0.9778
55.917 0.9778
55.998 1.0693
56.078 1.0693
56.158 1.1608
56.398 1.1608
56.478 1.2523
56.639 1.2523
56.799 1.4351
56.879 1.4351
56.959 1.5266
57.120 1.5266
57.200 1.7096
57.280 1.7096
57.360 1.8012
57.520 1.8012
57.600 1.8924
57.841 1.8924
58.001 2.0754
58.322 2.0754
58.402 2.1670
58.482 2.1670
58.642 2.3500
58.803 2.3500
58.883 2.4415
58.963 2.3500
59.123 2.5328
59.203 2.4415
59.283 2.5328
59.364 2.5328
59.444 2.6243
60.405 2.6243
60.486 2.7158
60.566 2.6243
61.527 2.6243
61.608 2.5328
61.768 2.5328
61.848 2.4415
62.088 2.4415
62.169 2.3500
62.649 2.3500
62.730 2.2585
63.130 2.2585
63.210 2.1670
63.451 2.1670
63.531 2.0754
63.691 2.0754
63.771 1.9839
63.852 2.0754
63.932 1.9839
64.172 1.9839
64.252 1.8924
64.333 1.9839
64.413 1.8924
64.733 1.8924
64.813 1.8012
65.134 1.8012
65.214 1.7096
65.294 1.8012
65.374 1.7096
65.615 1.7096
65.695 1.6181
65.775 1.7096
65.855 1.7096
65.935 1.6181
66.016 1.6181
66.096 1.5266
66.176 1.6181
66.256 1.5266
66.336 1.6181
66.416 1.6181
66.496 1.5266
67.057 1.5266
67.138 1.4351
67.218 1.4351
67.298 1.5266
67.378 1.4351
68.179 1.4351
68.260 1.3435
68.660 1.3435
68.740 1.2523
68.821 1.3435
68.901 1.2523
68.981 1.3435
69.061 1.2523
69.221 1.2523
69.301 1.3435
69.382 1.2523
69.462 1.3435
69.542 1.2523
69.702 1.2523
69.782 1.3435
69.862 1.2523
70.183 1.2523
70.263 1.1608
70.343 1.1608
70.423 1.2523
70.504 1.1608
72.187 1.1608
72.267 1.0693
73.148 1.0693
73.228 0.9778
73.309 1.0693
73.389 0.9778
73.469 1.0693
73.549 0.9778
74.591 0.9778
74.671 0.8862
74.751 0.9778
74.831 0.8862
74.912 0.9778
74.992 0.9778
75.072 0.8862
75.312 0.8862
75.392 0.9778
75.473 0.8862
76.514 0.8862
76.595 0.7947
76.675 0.8862
76.755 0.7947
76.835 0.7947
76.915 0.8862
76.995 0.7947
78.678 0.7947
78.758 0.7035
80.281 0.7035
80.361 0.6123
80.441 0.7035
80.522 0.6123
80.602 0.6123
80.682 0.7035
80.762 0.6123
81.644 0.6123
81.724 0.5207
83.487 0.5207
83.567 0.4292
83.647 0.5207
83.727 0.5207
83.888 0.3377
83.968 0.1546
84.048 0.1546
84.128 0.5207
84.208 0.7035
84.288 0.7947
84.368 0.7035
84.449 0.5207
84.529 0.4292
84.930 0.4292
85.010 0.5207
85.250 0.5207
85.330 0.4292
85.410 0.4292
85.491 0.5207
85.891 0.5207
85.971 0.6123
86.132 0.6123
86.212 0.7035
86.532 0.7035
86.613 0.7947
86.853 0.7947
86.933 0.8862
87.093 0.8862
87.174 0.9778
87.254 0.9778
87.334 1.0693
87.494 1.0693
87.574 1.1608
87.735 1.1608
87.895 1.3435
88.135 1.3435
88.215 1.4351
88.296 1.4351
88.376 1.5266
88.456 1.5266
88.696 1.8012
89.017 1.8012
89.097 1.8924
89.177 1.8924
89.257 1.9839
89.418 1.9839
89.498 2.0754
89.578 2.0754
89.658 2.1670
89.818 2.1670
89.979 2.3500
90.379 2.3500
90.540 2.5328
90.620 2.4415
90.700 2.5328
90.940 2.5328
91.020 2.6243
91.181 2.6243
91.261 2.5328
91.341 2.6243
91.982 2.6243
92.062 2.5328
92.142 2.6243
92.223 2.5328
92.303 2.5328
92.383 2.6243
92.463 2.6243
92.543 2.5328
92.623 2.6243
92.703 2.5328
92.784 2.6243
92.864 2.5328
92.944 2.5328
93.024 2.4415
93.104 2.4415
93.184 2.3500
93.264 2.4415
93.345 2.3500
93.665 2.3500
93.745 2.2585
94.226 2.2585
94.306 2.1670
94.386 2.1670
94.467 2.2585
94.627 2.0754
94.947 2.0754
95.028 1.9839
95.268 1.9839
95.348 1.8924
95.909 1.8924
95.989 1.8012
96.230 1.8012
96.310 1.7096
96.390 1.8012
96.631 1.8012
96.711 1.7096
96.791 1.8012
96.871 1.7096
96.951 1.7096
97.031 1.6181
97.272 1.6181
97.352 1.7096
97.432 1.6181
97.993 1.6181
98.073 1.5266
98.875 1.5266
98.955 1.4351
99.035 1.5266
99.115 1.4351
99.836 1.4351
99.916 1.3435
100.077 1.3435
100.157 1.4351
100.237 1.3435
100.718 1.3435
100.798 1.2523
100.878 1.3435
100.958 1.2523
101.038 1.3435
101.119 1.2523
101.840 1.2523
101.920 1.1608
102.000 1.2523
102.080 1.1608
102.160 1.1608
102.241 1.2523
102.321 1.1608
103.843 1.1608
103.924 1.0693
104.004 1.1608
104.164 1.1608
104.244 1.0693
104.324 1.1608
104.404 1.1608
104.485 1.0693
104.645 1.0693
104.725 1.1608
104.805 1.0693
105.366 1.0693
105.446 0.9778
105.527 1.0693
105.607 1.0693
105.687 0.9778
105.767 0.9778
105.847 1.0693
105.927 1.0693
106.007 0.9778
106.809 0.9778
106.889 0.8862
106.969 0.9778
107.049 0.8862
108.011 0.8862
108.091 0.7947
108.171 0.7947
108.251 0.8862
108.332 0.7947
110.736 0.7947
110.816 0.7035
110.896 0.7947
110.976 0.7035
111.056 0.7947
111.137 0.7035
111.297 0.7035
111.377 0.7947
111.457 0.7035
112.419 0.7035
112.499 0.6123
112.659 0.6123
112.739 0.7035
112.820 0.7035
112.900 0.6123
112.980 0.7035
113.060 0.6123
114.182 0.6123
114.262 0.5207
114.422 0.5207
114.503 0.6123
114.583 0.5207
114.823 0.5207
114.903 0.6123
114.983 0.6123
115.304 0.2462
115.384 0.4292
115.464 0.7035
115.545 0.7947
115.625 0.7947
115.705 0.7035
115.785 0.5207
115.865 0.5207
115.945 0.4292
116.106 0.4292
116.186 0.5207
116.266 0.4292
116.346 0.5207
116.426 0.5207
116.506 0.6123
116.586 0.5207
116.907 0.5207
116.987 0.6123
117.067 0.5207
117.147 0.6123
117.308 0.6123
117.388 0.7035
117.628 0.7035
117.708 0.7947
117.789 0.7035
117.869 0.7947
118.109 0.7947
118.189 0.8862
118.350 0.8862
118.430 0.9778
118.590 0.9778
118.670 1.0693
118.750 1.0693
118.830 1.1608
118.991 1.1608
119.071 1.2523
119.151 1.2523
119.231 1.3435
119.311 1.3435
119.391 1.4351
119.472 1.4351
119.552 1.5266
119.712 1.5266
119.792 1.7096
119.872 1.6181
119.952 1.7096
120.033 1.7096
120.113 1.8012
120.193 1.8012
120.273 1.8924
120.433 1.8924
120.513 1.9839
120.594 1.9839
120.674 2.0754
120.754 1.9839
120.834 2.0754
121.074 2.0754
121.155 2.2585
121.235 2.2585
121.315 2.3500
121.635 2.3500
121.716 2.4415
121.876 2.4415
121.956 2.5328
122.116 2.5328
122.196 2.6243
123.960 2.6243
124.040 2.5328
124.280 2.5328
124.360 2.4415
124.601 2.4415
124.681 2.3500
125.162 2.3500
125.242 2.2585
125.563 2.2585
125.643 2.1670
125.723 2.2585
125.803 2.1670
125.963 2.1670
126.043 2.0754
126.364 2.0754
126.444 1.9839
126.685 1.9839
126.765 1.8924
127.165 1.8924
127.246 1.8012
127.807 1.8012
127.887 1.7096
128.207 1.7096
128.287 1.6181
128.448 1.6181
128.528 1.5266
128.608 1.6181
128.688 1.5266
128.768 1.6181
128.929 1.6181
129.009 1.5266
129.650 1.5266
129.730 1.4351
129.970 1.4351
130.051 1.5266
130.131 1.4351
130.692 1.4351
130.772 1.3435
130.852 1.4351
131.173 1.4351
131.253 1.3435
131.333 1.4351
131.413 1.4351
131.493 1.3435
132.455 1.3435
132.535 1.2523
132.615 1.3435
132.695 1.3435
132.775 1.2523
132.856 1.3435
132.936 1.3435
133.016 1.2523
133.978 1.2523
134.058 1.1608
135.500 1.1608
135.580 1.0693
135.661 1.1608
135.741 1.0693
136.302 1.0693
136.382 0.9778
136.462 1.0693
136.622 1.0693
136.703 0.9778
136.863 0.9778
136.943 1.0693
137.023 0.9778
137.103 0.9778
137.183 1.0693
137.344 0.8862
137.424 0.9778
137.664 0.9778
137.744 0.8862
137.825 0.9778
138.225 0.9778
138.305 0.8862
139.828 0.8862
139.908 0.7947
139.988 0.7947
140.069 0.8862
140.229 0.8862
140.309 0.7947
140.710 0.7947
140.790 0.8862
140.870 0.7947
141.992 0.7947
142.072 0.7035
142.232 0.7035
142.313 0.7947
142.393 0.7035
143.354 0.7035
143.435 0.6123
143.515 0.7035
143.595 0.7035
143.675 0.6123
143.755 0.7035
143.835 0.6123
144.076 0.6123
144.156 0.7035
144.236 0.6123
144.717 0.6123
144.797 0.7035
144.877 0.6123
145.358 0.6123
145.438 0.5207
145.679 0.5207
145.759 0.6123
145.839 0.5207
145.919 0.5207
145.999 0.6123
146.079 0.5207
146.159 0.6123
146.240 0.5207
146.400 0.5207
146.640 0.2462
146.721 0.4292
146.801 0.7947
146.961 0.7947
147.041 0.6123
147.121 0.5207
147.201 0.5207
147.282 0.4292
147.522 0.4292
147.602 0.5207
148.243 0.5207
148.323 0.6123
148.724 0.6123
148.804 0.7035
148.965 0.7035
149.045 0.7947
149.365 0.7947
149.445 0.8862
149.526 0.7947
149.606 0.8862
149.686 0.8862
149.766 0.9778
149.926 0.9778
150.006 1.0693
150.087 1.0693
150.167 1.1608
150.327 1.1608
150.407 1.2523
150.567 1.2523
150.648 1.3435
150.728 1.3435


==> figures/data/motor_current_25pwm_voltage.dat <==
t_us U_IS_mV
28.268 154.91
28.348 154.91
28.428 150.35
28.749 150.35
28.829 164.02
28.909 154.91
29.149 154.91
29.229 159.47
29.390 150.35
29.470 159.47
29.550 154.91
29.630 154.91
29.710 159.47
29.871 159.47
29.951 154.91
30.031 159.47
30.111 159.47
30.191 150.35
30.351 150.35
30.432 154.91
30.512 154.91
30.592 150.35
30.672 154.91
30.752 164.02
30.832 159.47
31.153 159.47
31.233 150.35
31.473 150.35
31.554 154.91
31.634 154.91
31.714 159.47
31.874 159.47
31.954 154.91
32.034 154.91
32.115 150.35
32.195 154.91
32.275 154.91
32.355 150.35
32.435 154.91
32.595 154.91
32.676 159.47
32.996 159.47
33.156 150.35
33.237 159.47
33.317 164.02
33.397 154.91
33.557 154.91
33.637 159.47
33.717 159.47
33.798 154.91
33.878 164.02
33.958 154.91
34.038 150.35
34.198 150.35
34.279 154.91
34.359 154.91
34.439 159.47
34.519 154.91
34.679 154.91
34.759 159.47
34.920 150.35
35.000 154.91
35.080 150.35
35.160 150.35
35.240 154.91
35.320 154.91
35.401 159.47
35.481 154.91
35.561 159.47
35.641 159.47
35.801 150.35
35.881 154.91
36.042 154.91
36.122 150.35
36.202 154.91
36.362 154.91
36.442 159.47
36.523 150.35
36.603 154.91
36.683 164.02
36.763 154.91
36.843 154.91
36.923 150.35
37.164 150.35
37.244 154.91
37.564 154.91
37.645 150.35
37.725 150.35
37.805 154.91
37.885 150.35
37.965 150.35
38.045 154.91
38.286 154.91
38.366 159.47
38.446 159.47
38.606 150.35
38.767 150.35
38.847 154.91
38.927 136.68
39.007 154.91
39.087 154.91
39.167 159.47
39.328 150.35
39.408 159.47
39.488 159.47
39.568 154.91
39.728 154.91
39.808 150.35
39.889 150.35
39.969 154.91
40.129 154.91
40.209 159.47
40.289 154.91
40.530 154.91
40.610 150.35
40.930 150.35
41.091 159.47
41.171 159.47
41.251 154.91
41.331 159.47
41.411 154.91
41.491 154.91
41.572 150.35
41.812 150.35
41.892 154.91
41.972 154.91
42.052 159.47
42.133 154.91
42.533 154.91
42.694 145.79
42.774 150.35
42.934 150.35
43.094 159.47
43.174 154.91
43.335 154.91
43.415 150.35
43.816 150.35
43.976 159.47
44.056 154.91
44.136 154.91
44.216 150.35
44.457 150.35
44.537 145.79
44.617 150.35
44.697 145.79
44.858 154.91
45.338 154.91
45.499 145.79
45.579 154.91
45.659 159.47
45.739 150.35
45.819 150.35
45.899 154.91
46.060 154.91
46.140 159.47
46.220 150.35
46.621 150.35
46.701 145.79
46.781 154.91
46.861 150.35
46.941 154.91
47.102 154.91
47.262 145.79
47.342 150.35
47.502 150.35
47.582 145.79
47.663 150.35
47.743 150.35
47.823 154.91
47.903 154.91
47.983 150.35
48.063 154.91
48.143 150.35
48.224 150.35
48.304 145.79
48.384 150.35
48.624 150.35
48.704 154.91
48.945 154.91
49.025 150.35
49.105 150.35
49.185 145.79
49.265 150.35
49.346 145.79
49.426 145.79
49.506 150.35
49.666 150.35
49.746 154.91
49.826 154.91
49.907 150.35
50.147 150.35
50.227 145.79
50.387 145.79
50.548 154.91
50.628 150.35
50.708 150.35
50.788 154.91
50.868 150.35
50.948 150.35
51.029 145.79
51.109 150.35
51.189 145.79
51.269 150.35
51.349 145.79
51.429 150.35
51.670 150.35
51.750 154.91
51.830 150.35
51.910 150.35
51.990 145.79
52.070 150.35
52.151 145.79
52.231 150.35
52.311 150.35
52.391 154.91
52.471 164.02
52.551 159.47
52.631 150.35
52.712 127.56
52.792 123.01
52.872 145.79
52.952 150.35
53.032 136.68
53.112 136.68
53.192 145.79
53.273 145.79
53.353 150.35
53.433 141.24
53.593 150.35
53.753 150.35
53.914 141.24
53.994 145.79
54.314 145.79
54.395 150.35
54.555 141.24
54.635 145.79
54.715 145.79
54.795 154.91
54.876 141.24
54.956 145.79
55.196 145.79
55.276 150.35
55.597 150.35
55.677 154.91
55.757 141.24
55.917 150.35
56.158 150.35
56.238 154.91
56.398 154.91
56.478 150.35
56.639 150.35
56.719 145.79
57.039 145.79
57.120 154.91
57.200 154.91
57.280 150.35
57.360 154.91
57.440 150.35
57.520 154.91
57.681 154.91
57.761 150.35
57.841 154.91
57.921 154.91
58.001 159.47
58.081 159.47
58.161 154.91
58.242 154.91
58.322 164.02
58.402 159.47
58.482 150.35
58.562 150.35
58.642 154.91
58.722 154.91
58.803 159.47
58.883 150.35
58.963 159.47
59.283 159.47
59.364 154.91
59.524 154.91
59.604 150.35
59.684 150.35
59.764 154.91
59.844 150.35
59.925 154.91
60.005 154.91
60.085 159.47
60.165 168.58
60.245 154.91
60.325 159.47
60.405 150.35
60.486 154.91
60.566 150.35
60.806 150.35
60.966 159.47
61.047 154.91
61.127 154.91
61.207 159.47
61.287 154.91
61.447 154.91
61.527 150.35
61.608 154.91
61.848 154.91
61.928 159.47
62.008 159.47
62.088 154.91
62.249 154.91
62.329 168.58
62.409 150.35
62.489 154.91
62.649 154.91
62.730 150.35
62.810 150.35
62.890 164.02
62.970 164.02
63.050 159.47
63.130 159.47
63.210 154.91
63.291 154.91
63.371 145.79
63.451 154.91
63.531 150.35
63.611 154.91
63.771 154.91
63.852 159.47
64.012 159.47
64.092 154.91
64.172 154.91
64.252 150.35
64.653 150.35
64.894 164.02
64.974 159.47
65.054 164.02
65.134 159.47
65.214 150.35
65.294 154.91
65.374 150.35
65.455 150.35
65.535 136.68
65.615 154.91
65.775 154.91
65.855 159.47
65.935 154.91
66.176 154.91
66.256 150.35
66.336 154.91
66.416 150.35
66.577 159.47
66.657 154.91
66.737 159.47
66.977 159.47
67.057 154.91
67.618 154.91
67.699 159.47
67.859 159.47
67.939 136.68
68.019 154.91
68.179 154.91
68.260 150.35
68.340 150.35
68.500 159.47
68.580 154.91
68.660 159.47
68.740 159.47
68.821 154.91
68.981 154.91
69.061 150.35
69.221 150.35
69.301 154.91
69.542 154.91
69.622 159.47
69.702 154.91
69.862 154.91
69.943 150.35
70.183 150.35
70.263 154.91
70.423 154.91
70.504 159.47
70.584 150.35
70.664 154.91
70.744 145.79
70.824 154.91
70.904 159.47
71.065 150.35
71.145 150.35
71.225 154.91
71.305 154.91
71.385 159.47
71.465 154.91
71.545 159.47
71.706 150.35
71.786 154.91
71.866 150.35
71.946 150.35
72.026 154.91
72.187 154.91
72.267 150.35
72.347 159.47
72.427 159.47
72.507 154.91
72.587 159.47
72.748 150.35
73.068 150.35
73.148 154.91
73.309 154.91
73.389 159.47
73.469 159.47
73.549 154.91
73.709 154.91
73.789 150.35
73.870 150.35
73.950 145.79
74.030 154.91
74.110 154.91
74.190 159.47
74.350 159.47
74.511 150.35
74.992 150.35
75.072 154.91
75.312 154.91
75.473 145.79
75.553 150.35
75.873 150.35
75.953 154.91
76.034 150.35
76.194 159.47
76.274 150.35
76.354 154.91
76.434 150.35
76.514 150.35
76.595 159.47
76.675 150.35
76.835 150.35
76.915 154.91
77.156 154.91
77.236 150.35
77.316 154.91
77.476 145.79
77.556 150.35
77.797 150.35
77.877 154.91
78.197 154.91
78.278 150.35
78.678 150.35
78.758 164.02
78.839 154.91
78.919 154.91
78.999 159.47
79.079 159.47
79.159 150.35
79.239 145.79
79.319 154.91
79.400 150.35
79.800 150.35
79.880 154.91
80.121 154.91
80.201 150.35
80.281 150.35
80.361 145.79
80.602 145.79
80.682 154.91
80.762 150.35
81.002 150.35
81.083 154.91
81.243 145.79
81.403 145.79
81.563 154.91
81.644 150.35
81.724 154.91
81.884 154.91
81.964 145.79
82.044 145.79
82.124 150.35
82.205 141.24
82.365 150.35
82.445 150.35
82.525 145.79
82.605 150.35
82.766 150.35
82.846 154.91
82.926 150.35
83.006 154.91
83.086 145.79
83.407 145.79
83.487 150.35
83.647 150.35
83.727 154.91
83.807 164.02
83.888 159.47
83.968 145.79
84.048 123.01
84.128 132.12
84.208 145.79
84.288 150.35
84.368 109.33
84.449 141.24
84.529 150.35
84.689 150.35
84.769 145.79
84.930 145.79
85.010 141.24
85.090 145.79
85.170 145.79
85.250 141.24
85.410 150.35
85.491 145.79
85.571 145.79
85.651 150.35
85.811 150.35
85.891 145.79
86.372 145.79
86.452 150.35
86.532 150.35
86.613 154.91
86.693 150.35
86.773 150.35
86.853 145.79
86.933 150.35
87.013 145.79
87.093 145.79
87.174 141.24
87.254 150.35
87.975 150.35
88.055 145.79
88.135 150.35
88.215 150.35
88.296 154.91
88.376 150.35
88.456 154.91
88.696 154.91
88.776 150.35
88.857 154.91
88.937 150.35
89.017 150.35
89.177 159.47
89.418 159.47
89.498 154.91
89.578 154.91
89.658 164.02
89.738 159.47
89.818 150.35
89.898 154.91
90.139 154.91
90.219 159.47
90.459 159.47
90.540 154.91
90.620 154.91
90.700 159.47
90.780 150.35
90.860 154.91
90.940 150.35
91.020 154.91
91.101 154.91
91.181 159.47
91.501 159.47
91.581 150.35
91.662 150.35
91.742 154.91
91.822 150.35
91.902 150.35
91.982 154.91
92.142 154.91
92.223 159.47
92.303 159.47
92.463 150.35
92.623 159.47
92.784 150.35
93.024 164.02
93.104 154.91
93.184 159.47
93.264 159.47
93.345 154.91
93.585 154.91
93.665 150.35
93.825 159.47
93.906 154.91
94.066 154.91
94.146 159.47
94.226 150.35
94.306 159.47
94.386 154.91
94.467 154.91
94.547 150.35
94.627 154.91
94.947 154.91
95.028 159.47
95.108 159.47
95.188 173.14
95.268 154.91
95.348 154.91
95.428 150.35
95.509 154.91
95.589 154.91
95.669 145.79
95.749 159.47
95.829 159.47
95.909 154.91
95.989 154.91
96.070 159.47
96.150 159.47
96.230 154.91
96.390 154.91
96.470 150.35
96.550 150.35
96.631 154.91
96.791 154.91
96.871 159.47
96.951 154.91
97.031 159.47
97.111 159.47
97.192 154.91
97.272 154.91
97.352 150.35
97.512 150.35
97.672 159.47
97.753 159.47
97.833 164.02
97.993 154.91
98.073 159.47
98.153 150.35
98.233 154.91
98.314 150.35
98.394 150.35
98.474 154.91
98.554 150.35
98.714 159.47
99.035 159.47
99.195 150.35
99.275 150.35
99.355 154.91
99.436 150.35
99.516 154.91
99.676 154.91
99.756 159.47
99.836 159.47
99.916 164.02
99.997 159.47
100.077 150.35
100.157 150.35
100.237 154.91
100.317 150.35
100.397 154.91
100.558 154.91
100.638 159.47
100.718 154.91
100.878 164.02
101.119 150.35
101.279 159.47
101.359 150.35
101.439 154.91
101.519 154.91
101.599 159.47
101.760 159.47
101.840 164.02
101.920 154.91
102.000 154.91
102.080 150.35
102.321 150.35
102.401 159.47
102.481 154.91
102.561 159.47
102.641 154.91
102.882 154.91
102.962 150.35
103.122 150.35
103.202 145.79
103.443 159.47
103.523 159.47
103.603 154.91
103.843 154.91
103.924 150.35
104.004 159.47
104.084 150.35
104.164 154.91
104.324 154.91
104.404 150.35
104.485 159.47
104.645 159.47
104.725 154.91
104.805 154.91
104.885 150.35
104.965 154.91
105.046 150.35
105.126 150.35
105.206 154.91
105.366 154.91
105.446 159.47
105.527 159.47
105.607 154.91
105.687 154.91
105.767 145.79
105.927 154.91
106.007 150.35
106.088 150.35
106.168 164.02
106.248 154.91
106.328 164.02
106.488 154.91
106.568 154.91
106.649 145.79
106.729 154.91
106.809 150.35
107.049 150.35
107.129 154.91
107.210 150.35
107.290 154.91
107.370 154.91
107.450 159.47
107.610 150.35
108.011 150.35
108.091 154.91
108.492 154.91
108.572 150.35
108.893 150.35
108.973 159.47
109.053 141.24
109.133 159.47
109.213 154.91
109.293 154.91
109.373 150.35
109.534 150.35
109.614 154.91
109.774 145.79
109.934 154.91
110.015 150.35
110.175 159.47
110.255 154.91
110.335 154.91
110.415 150.35
110.976 150.35
111.056 154.91
111.217 154.91
111.297 150.35
111.537 150.35
111.617 145.79
111.698 145.79
111.778 141.24
111.938 150.35
112.018 150.35
112.098 154.91
112.178 150.35
112.499 150.35
112.579 145.79
112.659 154.91
112.739 150.35
112.900 150.35
112.980 154.91
113.060 154.91
113.140 150.35
113.381 150.35
113.461 145.79
113.541 150.35
113.781 150.35
113.861 154.91
114.022 154.91
114.102 150.35
114.182 154.91
114.342 145.79
114.422 145.79
114.503 150.35
114.583 141.24
114.663 145.79
114.743 154.91
114.823 150.35
114.983 150.35
115.064 159.47
115.144 164.02
115.224 154.91
115.384 113.89
115.545 150.35
115.625 150.35
115.705 141.24
115.785 141.24
115.865 150.35
115.945 154.91
116.025 145.79
116.186 145.79
116.266 141.24
116.346 145.79
116.586 145.79
116.667 154.91
116.747 150.35
116.907 150.35
116.987 145.79
117.147 145.79
117.228 141.24
117.308 150.35
117.388 141.24
117.468 145.79
117.548 141.24
117.708 159.47
117.789 150.35
117.869 145.79
117.949 150.35
118.029 145.79
118.350 145.79
118.430 150.35
118.590 150.35
118.670 154.91
118.750 154.91
118.911 145.79
118.991 150.35
119.151 150.35
119.231 145.79
119.311 145.79
119.391 150.35
119.472 150.35
119.552 154.91
119.872 154.91
120.033 145.79
120.113 150.35
120.193 150.35
120.273 154.91
120.353 154.91
120.433 173.14
120.513 159.47
120.594 159.47
120.674 168.58
120.754 159.47
120.834 141.24
120.914 154.91
120.994 159.47
121.074 150.35
121.155 150.35
121.235 154.91
121.315 154.91
121.395 159.47
121.635 159.47
121.716 154.91
121.796 154.91
121.876 150.35
122.036 150.35
122.116 154.91
122.277 154.91
122.357 159.47
122.517 159.47
122.597 173.14
122.677 159.47
122.757 159.47
122.838 154.91
122.918 154.91
123.078 145.79
123.158 150.35
123.238 159.47
123.318 154.91
123.399 159.47
123.639 159.47
123.799 150.35
123.879 154.91
123.960 150.35
124.040 154.91
124.280 154.91
124.360 159.47
124.601 159.47
124.681 154.91
125.001 154.91
125.082 159.47
125.162 159.47
125.242 154.91
125.402 164.02
125.482 145.79
125.563 159.47
125.643 154.91
125.723 154.91
125.803 150.35
125.883 150.35
125.963 154.91
126.043 154.91
126.124 159.47
126.364 159.47
126.444 154.91
126.925 154.91
127.005 159.47
127.326 159.47
127.406 150.35
127.486 154.91
127.646 154.91
127.726 150.35
127.807 154.91
127.887 154.91
127.967 159.47
128.127 159.47
128.207 145.79
128.287 154.91
128.368 154.91
128.448 159.47
128.528 150.35
128.608 145.79
128.688 150.35
128.768 159.47
128.848 154.91
128.929 159.47
129.169 159.47
129.249 154.91
129.650 154.91
129.730 150.35
129.810 154.91
129.890 154.91
129.970 159.47
130.051 159.47
130.131 150.35
130.211 159.47
130.291 154.91
130.371 154.91
130.451 150.35
130.531 154.91
130.852 154.91
130.932 164.02
131.012 150.35
131.092 154.91
131.333 154.91
131.413 150.35
131.493 150.35
131.573 154.91
131.734 154.91
131.814 159.47
132.054 159.47
132.134 154.91
132.214 154.91
132.295 150.35
132.375 150.35
132.455 154.91
132.535 154.91
132.615 159.47
132.695 154.91
132.775 159.47
132.856 154.91
132.936 154.91
133.016 164.02
133.256 150.35
133.336 154.91
133.417 150.35
133.497 154.91
133.577 150.35
133.737 159.47
133.978 159.47
134.058 154.91
134.138 154.91
134.218 150.35
134.458 150.35
134.619 159.47
134.699 154.91
134.779 159.47
134.859 159.47
135.019 150.35
135.100 154.91
135.180 154.91
135.260 159.47
135.340 154.91
135.420 154.91
135.500 159.47
135.580 154.91
135.661 159.47
135.821 159.47
135.901 154.91
135.981 154.91
136.061 150.35
136.142 154.91
136.222 150.35
136.302 154.91
136.542 154.91
136.622 150.35
136.703 159.47
136.783 154.91
136.863 164.02
136.943 150.35
137.103 150.35
137.183 154.91
137.905 154.91
137.985 150.35
138.065 150.35
138.145 145.79
138.225 150.35
138.305 150.35
138.386 154.91
138.786 154.91
138.866 150.35
138.947 150.35
139.027 164.02
139.107 154.91
139.187 154.91
139.267 150.35
139.347 154.91
139.427 154.91
139.508 150.35
139.588 159.47
139.668 159.47
139.748 150.35
140.149 150.35
140.229 154.91
140.710 154.91
140.790 150.35
140.870 154.91
140.950 150.35
141.110 150.35
141.191 154.91
141.511 154.91
141.591 150.35
141.671 150.35
141.752 154.91
141.832 154.91
141.912 141.24
141.992 150.35
142.072 154.91
142.152 154.91
142.232 145.79
142.393 154.91
142.473 150.35
142.553 150.35
142.633 154.91
142.713 150.35
142.954 150.35
143.034 154.91
143.114 150.35
143.194 154.91
143.274 154.91
143.354 150.35
143.435 150.35
143.515 154.91
143.595 150.35
143.915 150.35
143.996 154.91
144.076 150.35
144.156 154.91
144.236 150.35
144.476 150.35
144.557 145.79
144.637 136.68
144.717 145.79
144.877 154.91
145.037 145.79
145.198 154.91
145.278 154.91
145.358 150.35
145.518 150.35
145.598 145.79
145.679 145.79
145.759 150.35
145.839 150.35
145.919 154.91
145.999 145.79
146.079 150.35
146.240 150.35
146.320 154.91
146.400 150.35
146.480 159.47
146.560 150.35
146.721 118.45
146.801 145.79
146.881 154.91
146.961 145.79
147.041 141.24
147.121 150.35
147.201 150.35
147.282 145.79
147.362 145.79
147.442 150.35
147.522 141.24
147.602 150.35
147.762 150.35
147.843 145.79
147.923 145.79
148.003 150.35
148.083 145.79
148.163 150.35
148.243 150.35
148.323 145.79
148.404 145.79
148.484 159.47
148.564 145.79
148.804 145.79
148.884 150.35
148.965 145.79
149.045 154.91
149.125 150.35
149.205 150.35
149.285 145.79
149.526 145.79
149.606 150.35
149.926 150.35
150.006 154.91
150.087 150.35
150.167 150.35
150.247 145.79
150.327 150.35
150.407 150.35
150.487 145.79
150.567 150.35
150.648 150.35
150.728 154.91

